Visualization-Aware Sampling for Very Large Databases

Interactive visualizations are crucial in ad hoc data exploration and analysis. However, with the growing number of massive datasets, generating visualizations in interactive timescales is increasingly challenging. One approach for improving the speed of the visualization tool is via data reduction in order to reduce the computational overhead, but at a potential cost in visualization accuracy. Common data reduction techniques, such as uniform and stratified sampling, do not exploit the fact that the sampled tuples will be transformed into a visualization for human consumption. We propose a visualization-aware sampling (VAS) that guarantees high quality visualizations with a small subset of the entire dataset. We validate our method when applied to scatter and map plots for three common visualization goals: regression, density estimation, and clustering. The key to our sampling method's success is in choosing tuples which minimize a visualization-inspired loss function. Our user study confirms that optimizing this loss function correlates strongly with user success in using the resulting visualizations. We also show the NP-hardness of our optimization problem and propose an efficient approximation algorithm. Our experiments show that, compared to previous methods, (i) using the same sample size, VAS improves user's success by up to 35% in various visualization tasks, and (ii) VAS can achieve a required visualization quality up to 400 times faster.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 

 v1.8 -- 2012/11/21
 by Harald Hanche-Olsen and Anders Christensen (IEEE Computational Intelligence Society)

*******
11/2012 v1.8 changes:

1335c1335
<                 \itemindent 0em%
---
>                 \itemindent 0.3em%
1386c1386
<                 \itemindent 0em%
---
>                 \itemindent .3em%
1436c1436
<                 \itemindent 0em%
---
>                 \itemindent .3em%
1524c1524
< \def\unnumberedfootnote{\gdef\@thefnmark{}\@footnotetext}
---
> \def\unnumberedfootnote{\gdef\@thefnmark{\quad}\@footnotetext}
1526c1526
< \skip\@mpfootins = \skip\footins
---
> \skip\@mpfootins 0.3\baselineskip
1531a1532
> %\long\def\@makefnmark{\scriptsize\normalfont\@thefnmark}
1541c1542
< \def\footnoterule{\vskip-2pt \hrule height 0.4pt depth \z@ \vskip1.6pt\relax}
---
> \def\footnoterule{\vskip-2pt \hrule height 0.6pt depth \z@ \vskip1.6pt\relax}
1652c1653
< \def\figurename{Figure}
---
> \def\figurename{Fig.}
1740c1741
< \setlength\abovecaptionskip{0.25\baselineskip}
---
> \setlength\abovecaptionskip{0.65\baselineskip}
1799c1800
< \footnotesize{\centering\normalfont\footnotesize#1.\quad\scshape #2\par}%
---
> \footnotesize{\centering\normalfont\footnotesize#1.\qquad\scshape #2\par}%
1812c1813
< \ifCLASSOPTIONconference \hbox to\hsize{\normalfont\footnotesize\hfil\box\@tempboxa\hfil}%
---
> \ifCLASSOPTIONconference \hbox to\hsize{\normalfont\footnotesize\box\@tempboxa\hfil}%
1856c1857
< \def\table{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}%
---
> \def\table{\def\@floatboxreset{\reset@font\scriptsize\@setminipage}%
1861c1862
< \@namedef{table*}{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}\@dblfloat{table}}
---
> \@namedef{table*}{\def\@floatboxreset{\reset@font\scriptsize\@setminipage}\@dblfloat{table}}
3747c3748
< \def\endIEEEkeywords{\relax\ifCLASSOPTIONtechnote\vspace{1.34ex}\else\vspace{1.67ex}\fi
---
> \def\endIEEEkeywords{\relax\ifCLASSOPTIONtechnote\vspace{1.34ex}\else\vspace{0.5ex}\fi
3826,3827c3827,3829
< 
< \def\@seccntformat#1{\csname the#1dis\endcsname\hskip 1em\relax}
---
> \def\@seccntformat#1{\hb@xt@ 1.4em{\csname the#1dis\endcsname\hss\relax}}
> \def\@seccntformatinl#1{\hb@xt@ 1.1em{\csname the#1dis\endcsname\hss\relax}}
> \def\@seccntformatch#1{\csname the#1dis\endcsname\hskip 1em\relax}
3843c3845,3853
<      \protected@edef\@svsec{\@seccntformat{#1}\relax}%
---
>      \ifnum #2=1
>         \protected@edef\@svsec{\@seccntformatch{#1}\relax}%
>      \else
>         \ifnum #2>2
>            \protected@edef\@svsec{\@seccntformatinl{#1}\relax}%
>         \else
>            \protected@edef\@svsec{\@seccntformat{#1}\relax}%
>         \fi
>      \fi






*****************************************

2007/03/05
 by Michael Shell (MDS)
 http://www.michaelshell.org/

*******
 3/2007 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.

*******
 1/2007 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 09/2005 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 11/2002 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 7/2002 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 7/2001 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 3/2001 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 1/2001 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.

*******






 *******
 9/2000 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> figs/geolife_density_100.30.csv <==
x y a z label
41.898693000000002 113.963477999999995 0.000000000000000 0.498915278781 a
29.642441999999999 121.571408000000005 0.000000000000000 1.32331210269 a
29.482112999999998 106.485872999999998 0.000000000000000 0.714815325133 a
43.427128000000003 111.495203000000004 0.000000000000000 0.0407362619345 a
33.972737000000002 119.917812999999995 0.000000000000000 0.555701278337 a
22.827103000000001 108.253304999999997 206.287903999999997 1.43041716412 a
21.196838000000000 110.399086999999994 0.000000000000000 0.588635460977 a
19.090161999999999 108.687787000000000 31.000000000000000 1.14371483794 a
28.222553000000001 102.171711999999999 5400.000000000000000 0.701273957059 a
43.774234999999997 87.586466999999999 -777.000000000000000 0.822608043708 a
41.756377999999998 83.238498000000007 -777.000000000000000 0.499136969652 a
40.868369999999999 80.000546999999997 -777.000000000000000 0.109475414459 a
44.589056999999997 129.603843000000012 865.000000000000000 0.345178229305 a
41.780507999999998 86.220249999999993 3487.500000000000000 0.853303420649 a
26.861699999999999 100.023799999999994 7434.383201999999983 0.447027759818 a
24.995149999999999 102.742067000000006 6112.204724000000169 0.679046320172 a
45.739431000000003 126.691838000000004 585.000000000000000 0.498508589465 a
30.916253999999999 103.474089000000006 2973.596367999999984 1.47569260278 a
22.675248000000000 120.327269000000001 190.722510000000000 1.21196750058 a
29.774553000000001 119.715658000000005 377.336962000000028 1.97462350511 a
25.053418000000001 121.616207000000003 205.031141999999988 1.08371728387 a
25.643619999999999 110.050147999999993 1161.000000000000000 1.90940651162 a
27.629290000000001 117.937151000000000 604.161742000000004 0.960412511601 a
24.632189000000000 117.043659000000005 1897.658901000000014 1.70499627873 a
27.775068999999998 111.710086000000004 411.000000000000000 1.33009422935 a
40.180585000000001 133.598211999999990 0.000000000000000 0.00607260337911 a
37.359620000000000 110.722971000000001 2236.000000000000000 1.00091168396 a
31.343076000000000 101.594049999999996 -550.000000000000000 0.0364356203241 a
32.126820000000002 105.088290000000001 2273.599999999999909 0.474479825935 a
34.750751999999999 111.809759999999997 1571.500000000000000 1.05769690453 a
31.905601000000001 91.509078000000002 15138.000000000000000 1.68304259779 a
13.400683000000001 103.795195000000007 8.875755000000000 1.020450363 a
40.918149999999997 111.709216999999995 3825.459318000000167 0.485504545949 a
41.118493999999998 126.182321999999999 909.000000000000000 0.952799018804 a
44.552778000000004 115.760114999999999 0.000000000000000 0.761137308327 a
43.458545000000001 117.731740000000002 0.000000000000000 1.67818237721 a
36.191401999999997 106.522490000000005 272.300000000000011 0.573402982379 a
43.860300000000002 126.570921999999996 646.299999999999955 1.36990718341 a
36.398764000000000 100.976141999999996 10644.000000000000000 1.62312407535 a
36.772247999999998 118.492514999999997 159.000000000000000 0.33504044869 a
36.204442999999998 120.616883999999999 2268.000000000000000 0.808249595428 a
4.829014000000000 101.394103999999999 32888.000000000000000 0.34421538718 a
2.935491000000000 102.414950000000005 32972.000000000000000 0.339631755374 a
1.044208000000000 103.780914999999993 6426.000000000000000 0.964473956603 a
8.296424000000000 107.665210000000002 34054.000000000000000 0.328033019309 a
13.165357999999999 110.936178999999996 33937.000000000000000 0.28824083912 a
17.036742000000000 113.678790000000006 33901.000000000000000 0.239771729088 a
19.641725000000001 113.896043000000006 34981.000000000000000 0.208335437504 a
30.619700000000002 111.599232999999998 311.679790000000025 0.0908864053002 a
32.695082999999997 112.070667000000000 413.385827000000006 0.0854491039093 a
32.063659999999999 107.656188000000000 37385.199999999997090 0.192607816514 a
37.888092000000000 112.569599999999994 2673.900000000000091 1.97030480851 a
36.993341999999998 98.172098000000005 9564.000000000000000 1.44566228285 a
37.272854000000002 95.692445000000006 9821.000000000000000 1.18370602203 a
35.628025999999998 94.063543999999993 15507.000000000000000 1.43026247425 a
34.095441999999998 92.334799000000004 15570.000000000000000 1.36970527614 a
29.972819999999999 93.110123000000002 11441.000000000000000 0.872618527455 a
8.388640000000001 98.453028000000003 -27.000000000000000 1.38210105166 a
28.108083000000001 109.603633000000002 1040.026247000000012 0.246071600471 a
32.120049999999999 121.025750000000002 15580.708661000000575 3.15640465508 a
37.666061999999997 123.207147000000006 30944.900000000001455 0.0944675387771 a
37.160722000000000 125.300272000000007 16174.500000000000000 0.799118612453 a
33.974491000000000 114.514342999999997 144.400000000000006 2.39471634382 a
24.687785000000002 113.425051999999994 31250.000000000000000 0.431368611636 a
28.919528000000000 113.621984999999995 40629.900000000001455 1.30740203462 a
49.626547000000002 117.346637999999999 2240.800000000000182 0.495912752343 a
51.264263000000000 120.770557999999994 2267.099999999999909 0.674851777878 a
26.381361999999999 115.120120000000000 11916.000000000000000 1.53955766475 a
41.444673000000002 128.221116999999992 2381.900000000000091 1.04808279101 a
36.664073000000002 130.860455000000002 33074.099999999998545 0.0566414736434 a
39.034492000000000 114.653886999999997 37867.500000000000000 2.9517350349 a
30.662572000000001 117.204143000000002 28264.400000000001455 1.43847656789 a
42.993426999999997 120.506462999999997 35816.900000000001455 0.0882096594098 a
46.256725000000003 121.093067000000005 34320.900000000001455 0.156597830192 a
48.647742999999998 120.137308000000004 9527.600000000000364 0.316008851547 a
41.290649999999999 122.045860000000005 29.500000000000000 0.800639998099 a
41.240217999999999 116.560153000000000 0.000000000000000 13.6148878473 a
34.260849999999998 108.944216999999995 1387.795276000000058 1.86381444853 a
40.083222999999997 119.869292999999999 0.000000000000000 2.96107763004 a
42.643512999999999 124.001469999999998 0.000000000000000 1.07776307633 a
38.842128000000002 121.507378000000003 -55.799999999999997 1.68041126606 a
34.974415000000000 117.178804999999997 111.500000000000000 1.88575602787 a
18.985222000000000 110.488607999999999 36.100000000000001 0.843545596777 a
32.840080000000000 117.844426999999996 111.500000000000000 2.02031599531 a
26.161566000000001 119.942352000000000 203.654947999999990 0.0659653576197 a
22.965745999999999 115.964410999999998 87.000000000000000 0.61010778657 a
22.563438000000001 113.898685000000000 50.000000000000000 2.00571572286 a
46.645837999999998 124.892708999999996 603.000000000000000 1.54275203185 a
47.622083000000003 122.347549999999998 82.020996999999994 0.17963003068 a
28.725797000000000 115.884162000000003 0.000000000000000 1.3087411313 a
31.514006999999999 114.873692000000005 0.000000000000000 2.40237286307 a
36.901733000000000 115.716217000000000 0.000000000000000 2.52238284755 a
43.107410999999999 90.504000000000005 2318.000000000000000 0.404044945807 a
42.930298999999998 93.315375000000003 2494.000000000000000 0.296813050516 a
38.248257000000002 102.257735999999994 5517.000000000000000 0.44342480931 a
36.028117999999999 103.878590000000003 4934.000000000000000 1.04268563056 a
39.280642999999998 99.742285999999993 4718.000000000000000 0.372909273709 a
40.120876000000003 97.265713000000005 5117.000000000000000 0.422864288228 a
41.307327000000001 95.098532000000006 5478.000000000000000 0.372760911151 a
39.101067999999998 117.217145000000002 371.000000000000000 23.9554790563 a


==> figs/geolife_density_100.50.csv <==
x y a z label
41.898693000000002 113.963477999999995 0.000000000000000 0.831525464636 a
29.642441999999999 121.571408000000005 0.000000000000000 2.20552017116 a
29.482112999999998 106.485872999999998 0.000000000000000 1.19135887522 a
43.427128000000003 111.495203000000004 0.000000000000000 0.0678937698909 a
33.972737000000002 119.917812999999995 0.000000000000000 0.926168797229 a
22.827103000000001 108.253304999999997 206.287903999999997 2.38402860686 a
21.196838000000000 110.399086999999994 0.000000000000000 0.981059101628 a
19.090161999999999 108.687787000000000 31.000000000000000 1.90619139656 a
28.222553000000001 102.171711999999999 5400.000000000000000 1.16878992843 a
43.774234999999997 87.586466999999999 -777.000000000000000 1.37101340618 a
41.756377999999998 83.238498000000007 -777.000000000000000 0.83189494942 a
40.868369999999999 80.000546999999997 -777.000000000000000 0.182459024099 a
44.589056999999997 129.603843000000012 865.000000000000000 0.575297048841 a
41.780507999999998 86.220249999999993 3487.500000000000000 1.42217236775 a
26.861699999999999 100.023799999999994 7434.383201999999983 0.745046266364 a
24.995149999999999 102.742067000000006 6112.204724000000169 1.13174386695 a
45.739431000000003 126.691838000000004 585.000000000000000 0.830847649109 a
30.916253999999999 103.474089000000006 2973.596367999999984 2.4594876713 a
22.675248000000000 120.327269000000001 190.722510000000000 2.01994583429 a
29.774553000000001 119.715658000000005 377.336962000000028 3.29103917519 a
25.053418000000001 121.616207000000003 205.031141999999988 1.80619547311 a
25.643619999999999 110.050147999999993 1161.000000000000000 3.18234418604 a
27.629290000000001 117.937151000000000 604.161742000000004 1.60068751933 a
24.632189000000000 117.043659000000005 1897.658901000000014 2.84166046455 a
27.775068999999998 111.710086000000004 411.000000000000000 2.21682371558 a
40.180585000000001 133.598211999999990 0.000000000000000 0.0101210056319 a
37.359620000000000 110.722971000000001 2236.000000000000000 1.66818613994 a
31.343076000000000 101.594049999999996 -550.000000000000000 0.0607260338735 a
32.126820000000002 105.088290000000001 2273.599999999999909 0.790799709892 a
34.750751999999999 111.809759999999997 1571.500000000000000 1.76282817422 a
31.905601000000001 91.509078000000002 15138.000000000000000 2.80507099631 a
13.400683000000001 103.795195000000007 8.875755000000000 1.70075060501 a
40.918149999999997 111.709216999999995 3825.459318000000167 0.809174243249 a
41.118493999999998 126.182321999999999 909.000000000000000 1.58799836467 a
44.552778000000004 115.760114999999999 0.000000000000000 1.26856218055 a
43.458545000000001 117.731740000000002 0.000000000000000 2.79697062869 a
36.191401999999997 106.522490000000005 272.300000000000011 0.955671637299 a
43.860300000000002 126.570921999999996 646.299999999999955 2.28317863902 a
36.398764000000000 100.976141999999996 10644.000000000000000 2.70520679225 a
36.772247999999998 118.492514999999997 159.000000000000000 0.558400747817 a
36.204442999999998 120.616883999999999 2268.000000000000000 1.34708265905 a
4.829014000000000 101.394103999999999 32888.000000000000000 0.573692311967 a
2.935491000000000 102.414950000000005 32972.000000000000000 0.566052925624 a
1.044208000000000 103.780914999999993 6426.000000000000000 1.60745659434 a
8.296424000000000 107.665210000000002 34054.000000000000000 0.546721698849 a
13.165357999999999 110.936178999999996 33937.000000000000000 0.480401398533 a
17.036742000000000 113.678790000000006 33901.000000000000000 0.39961954848 a
19.641725000000001 113.896043000000006 34981.000000000000000 0.347225729173 a
30.619700000000002 111.599232999999998 311.679790000000025 0.151477342167 a
32.695082999999997 112.070667000000000 413.385827000000006 0.142415173182 a
32.063659999999999 107.656188000000000 37385.199999999997090 0.321013027524 a
37.888092000000000 112.569599999999994 2673.900000000000091 3.28384134752 a
36.993341999999998 98.172098000000005 9564.000000000000000 2.40943713809 a
37.272854000000002 95.692445000000006 9821.000000000000000 1.97284337005 a
35.628025999999998 94.063543999999993 15507.000000000000000 2.38377079042 a
34.095441999999998 92.334799000000004 15570.000000000000000 2.2828421269 a
29.972819999999999 93.110123000000002 11441.000000000000000 1.45436421242 a
8.388640000000001 98.453028000000003 -27.000000000000000 2.30350175277 a
28.108083000000001 109.603633000000002 1040.026247000000012 0.410119334118 a
32.120049999999999 121.025750000000002 15580.708661000000575 5.26067442513 a
37.666061999999997 123.207147000000006 30944.900000000001455 0.157445897962 a
37.160722000000000 125.300272000000007 16174.500000000000000 1.33186435409 a
33.974491000000000 114.514342999999997 144.400000000000006 3.99119390636 a
24.687785000000002 113.425051999999994 31250.000000000000000 0.718947686059 a
28.919528000000000 113.621984999999995 40629.900000000001455 2.17900339103 a
49.626547000000002 117.346637999999999 2240.800000000000182 0.826521253905 a
51.264263000000000 120.770557999999994 2267.099999999999909 1.12475296313 a
26.381361999999999 115.120120000000000 11916.000000000000000 2.56592944126 a
41.444673000000002 128.221116999999992 2381.900000000000091 1.74680465169 a
36.664073000000002 130.860455000000002 33074.099999999998545 0.0944024560724 a
39.034492000000000 114.653886999999997 37867.500000000000000 4.91955839151 a
30.662572000000001 117.204143000000002 28264.400000000001455 2.39746094648 a
42.993426999999997 120.506462999999997 35816.900000000001455 0.147016099016 a
46.256725000000003 121.093067000000005 34320.900000000001455 0.260996383653 a
48.647742999999998 120.137308000000004 9527.600000000000364 0.526681419245 a
41.290649999999999 122.045860000000005 29.500000000000000 1.33439999683 a
41.240217999999999 116.560153000000000 0.000000000000000 22.6914797454 a
34.260849999999998 108.944216999999995 1387.795276000000058 3.10635741422 a
40.083222999999997 119.869292999999999 0.000000000000000 4.9351293834 a
42.643512999999999 124.001469999999998 0.000000000000000 1.79627179388 a
38.842128000000002 121.507378000000003 -55.799999999999997 2.80068544343 a
34.974415000000000 117.178804999999997 111.500000000000000 3.14292671311 a
18.985222000000000 110.488607999999999 36.100000000000001 1.40590932796 a
32.840080000000000 117.844426999999996 111.500000000000000 3.36719332552 a
26.161566000000001 119.942352000000000 203.654947999999990 0.1099422627 a
22.965745999999999 115.964410999999998 87.000000000000000 1.01684631095 a
22.563438000000001 113.898685000000000 50.000000000000000 3.3428595381 a
46.645837999999998 124.892708999999996 603.000000000000000 2.57125338642 a
47.622083000000003 122.347549999999998 82.020996999999994 0.299383384467 a
28.725797000000000 115.884162000000003 0.000000000000000 2.18123521883 a
31.514006999999999 114.873692000000005 0.000000000000000 4.00395477178 a
36.901733000000000 115.716217000000000 0.000000000000000 4.20397141258 a
43.107410999999999 90.504000000000005 2318.000000000000000 0.673408243011 a
42.930298999999998 93.315375000000003 2494.000000000000000 0.494688417527 a
38.248257000000002 102.257735999999994 5517.000000000000000 0.73904134885 a
36.028117999999999 103.878590000000003 4934.000000000000000 1.73780938426 a
39.280642999999998 99.742285999999993 4718.000000000000000 0.621515456182 a
40.120876000000003 97.265713000000005 5117.000000000000000 0.704773813713 a
41.307327000000001 95.098532000000006 5478.000000000000000 0.621268185251 a
39.101067999999998 117.217145000000002 371.000000000000000 39.9257984271 a


==> figs/mcs_alt_2000.csv <==
x y z label
37.448461000000002 110.920970999999994 2525.000000000000000 a
37.432482000000000 110.762591000000000 4754.000000000000000 a
37.350282999999997 110.731356000000005 2213.000000000000000 a
37.350313000000000 110.731347999999997 2207.000000000000000 a
37.521994999999997 111.120135000000005 3268.000000000000000 a
37.522165000000001 111.236232000000001 3271.000000000000000 a
37.421520000000001 111.493525000000005 4602.000000000000000 a
34.385879000000003 118.358666999999997 162.000000000000000 a
33.661202000000003 118.978384000000005 231.000000000000000 a
33.528787000000001 119.254479000000003 100.000000000000000 a
33.544584999999998 119.727557000000004 195.000000000000000 a
32.952671000000002 120.323977999999997 85.000000000000000 a
32.737555000000000 120.426260999999997 58.000000000000000 a
32.632528000000001 120.483789999999999 153.000000000000000 a
32.324356000000002 120.672728000000006 112.000000000000000 a
32.060004999999997 121.274940000000001 51.000000000000000 a
32.060042000000003 121.275068000000005 54.000000000000000 a
32.059610999999997 121.275018000000003 49.000000000000000 a
32.241698999999997 120.760536999999999 14.000000000000000 a
33.205392000000003 120.308595999999994 220.000000000000000 a
33.298976000000003 120.252341999999999 19.000000000000000 a
33.379444999999997 120.194676999999999 19.000000000000000 a
40.212299999999999 120.239673999999994 81.000000000000000 a
40.377063999999997 120.469714999999994 94.000000000000000 a
41.048166000000002 121.026076000000003 31.000000000000000 a
41.179586000000000 121.357483000000002 2.000000000000000 a
41.211347000000004 121.474874999999997 -322.000000000000000 a
41.259971999999998 121.593751999999995 418.000000000000000 a
41.363311000000003 121.775886999999997 747.000000000000000 a
40.800499000000002 122.648124999999993 244.000000000000000 a
40.781379000000001 122.638278000000000 133.000000000000000 a
40.608953000000000 122.476151999999999 81.000000000000000 a
40.496774000000002 122.371641999999994 71.000000000000000 a
40.402009000000000 122.322228999999993 92.000000000000000 a
40.179561000000000 122.142926000000003 131.000000000000000 a
40.060352000000002 122.069164999999998 151.000000000000000 a
39.912947000000003 122.153351999999998 364.000000000000000 a
39.779167000000001 122.057805000000002 378.000000000000000 a
39.643557000000001 122.009003000000007 1022.000000000000000 a
39.472118000000002 122.013143999999997 -71.000000000000000 a
39.085523999999999 122.001293000000004 -25.000000000000000 a
41.131780999999997 121.111531999999997 78.000000000000000 a
44.588780000000000 129.603913000000006 865.000000000000000 a
44.588723000000002 129.603958000000006 848.000000000000000 a
44.588791999999998 129.603907999999990 853.000000000000000 a
44.588791999999998 129.603907999999990 851.000000000000000 a
44.552917999999998 129.536364999999989 860.000000000000000 a
44.523938000000001 129.258626999999990 1066.000000000000000 a
44.583106999999998 129.069148000000013 1181.000000000000000 a
44.814055000000003 129.064345000000003 1434.000000000000000 a
44.856067000000003 128.955282000000011 1773.000000000000000 a
44.860681999999997 128.957105000000013 1783.000000000000000 a
44.895814999999999 128.936730000000011 1683.000000000000000 a
45.344701999999998 127.302807000000001 927.000000000000000 a
45.345765000000000 127.301573000000005 928.000000000000000 a
45.347332000000002 127.294903000000005 940.000000000000000 a
45.347437999999997 127.294111999999998 940.000000000000000 a
45.425719999999998 127.139407000000006 666.000000000000000 a
45.531934999999997 127.017780000000002 515.000000000000000 a
45.656382000000001 126.524017000000001 602.000000000000000 a
45.538820000000001 126.383595000000000 230.000000000000000 a
45.422142000000001 126.300691999999998 958.000000000000000 a
45.169063000000001 126.151691999999997 576.000000000000000 a
44.986356999999998 126.018777999999998 198.000000000000000 a
44.903913000000003 125.963241999999994 405.000000000000000 a
44.728749999999998 125.807073000000003 569.000000000000000 a
44.508012000000001 125.695137000000003 655.000000000000000 a
21.197856999999999 110.397478000000007 0.000000000000000 a
21.198367000000001 110.396782999999999 2.000000000000000 a
21.266597999999998 110.362840000000006 7.000000000000000 a
21.276095000000002 110.321267000000006 103.000000000000000 a
21.273460000000000 110.294946999999993 133.000000000000000 a
21.068473000000001 110.102656999999994 43.000000000000000 a
20.970738000000001 110.039242000000002 107.000000000000000 a
20.807832000000001 110.011600000000001 28.000000000000000 a
20.704847999999998 110.004037999999994 110.000000000000000 a
20.631380000000000 110.022497000000001 236.000000000000000 a
20.406060000000000 110.131972000000005 208.000000000000000 a
20.274657000000001 110.147114999999999 103.000000000000000 a
19.753677000000000 109.876310000000004 176.000000000000000 a
19.706913000000000 109.766892999999996 203.000000000000000 a
19.540530000000000 109.564684999999997 369.000000000000000 a
19.485305000000000 109.445250000000001 472.000000000000000 a
19.435320000000001 109.209547999999998 385.000000000000000 a
19.350973000000000 109.069478000000004 253.000000000000000 a
19.251987000000000 108.963520000000003 144.000000000000000 a
19.134387000000000 108.712452999999996 5.000000000000000 a
19.102626999999998 108.691644999999994 54.000000000000000 a
19.022894999999998 108.670597999999998 18.000000000000000 a
18.799370000000000 108.705245000000005 30.000000000000000 a
18.639254999999999 108.718348000000006 25.000000000000000 a
18.538457000000001 108.773371999999995 43.000000000000000 a
18.372920000000001 108.987182000000004 48.000000000000000 a
23.385815000000001 113.198063000000005 7.000000000000000 a
23.387537999999999 113.198482999999996 20.000000000000000 a
23.670683000000000 113.346873000000002 6703.000000000000000 a
25.424759999999999 113.434177000000005 30215.000000000000000 a
37.782412000000001 113.745836999999995 2387.000000000000000 a
37.540388000000000 112.679568000000003 2552.000000000000000 a
37.416826999999998 112.557292000000004 2533.000000000000000 a
36.867440000000002 111.985252000000003 4555.000000000000000 a
36.867911999999997 111.985005000000001 4542.000000000000000 a
27.875610000000002 102.262777999999997 4882.000000000000000 a
27.875689999999999 102.262583000000006 4884.000000000000000 a
28.221940000000000 102.172021999999998 5407.000000000000000 a
28.222517000000000 102.171892999999997 5404.000000000000000 a
28.208172999999999 102.071359999999999 5446.000000000000000 a
28.201426999999999 102.065477999999999 5577.000000000000000 a
28.201599999999999 102.065354999999997 5579.000000000000000 a
27.732475000000001 102.194154999999995 4783.000000000000000 a
27.572617999999999 102.182838000000004 4711.000000000000000 a
27.437932000000000 102.168732000000006 4467.000000000000000 a
27.317523000000001 102.317260000000005 4368.000000000000000 a
27.226268000000001 102.305183000000000 3926.000000000000000 a
27.143636999999998 102.244375000000005 3858.000000000000000 a
27.125692000000001 102.240803000000000 3780.000000000000000 a
27.124603000000000 102.239637999999999 3776.000000000000000 a
25.592687000000002 100.250595000000004 6284.000000000000000 a
25.592742000000001 100.250703000000001 6284.000000000000000 a
25.592782000000000 100.250771999999998 6296.000000000000000 a
25.521001999999999 100.333197999999996 6576.000000000000000 a
25.499237999999998 100.423187999999996 7044.000000000000000 a
25.449964999999999 100.567513000000005 6391.000000000000000 a
25.382636999999999 100.685523000000003 6736.000000000000000 a
25.394987000000000 100.837457000000001 6900.000000000000000 a
25.372115000000001 101.013356999999999 6859.000000000000000 a
25.362698000000002 101.076975000000004 6721.000000000000000 a
25.236903000000002 101.164362999999994 6586.000000000000000 a
25.144282000000000 101.348529999999997 6073.000000000000000 a
25.081665000000001 101.451061999999993 5991.000000000000000 a
25.055923000000000 101.577034999999995 5750.000000000000000 a
25.106722999999999 101.819677999999996 5823.000000000000000 a
25.181953000000000 101.911822999999998 5564.000000000000000 a
25.252120000000001 102.137618000000003 5494.000000000000000 a
25.259547999999999 102.182621999999995 5664.000000000000000 a
24.992825000000000 102.349271999999999 5907.000000000000000 a
24.939613000000001 102.525632000000002 6015.000000000000000 a
24.939183000000000 102.529798000000000 6027.000000000000000 a
25.017672000000001 102.718121999999994 6104.000000000000000 a
25.017679999999999 102.718459999999993 6104.000000000000000 a
38.741546999999997 116.972965000000002 32575.000000000000000 a
37.276254999999999 116.901584999999997 32826.000000000000000 a
31.158353000000002 117.244245000000006 98.000000000000000 a
30.606947000000002 117.924287000000007 98.000000000000000 a
30.344777000000001 117.909559999999999 591.000000000000000 a
30.296755000000001 118.203618000000006 444.000000000000000 a
29.938782000000000 118.084986999999998 861.000000000000000 a
29.729227999999999 118.340434999999999 429.000000000000000 a
29.890861999999998 118.609099999999998 414.000000000000000 a
29.865832000000001 118.612787999999995 389.000000000000000 a
29.612905000000001 119.039429999999996 424.000000000000000 a
29.567107000000000 119.177687000000006 495.000000000000000 a
29.523848000000001 119.328495000000004 312.000000000000000 a
29.576036999999999 119.449884999999995 251.000000000000000 a
29.634481999999998 119.521249999999995 179.000000000000000 a
29.863057999999999 119.831412000000000 202.000000000000000 a
34.363135000000000 116.679777999999999 -777.000000000000000 a
34.417493000000000 116.327368000000007 -777.000000000000000 a
34.416012000000002 116.241652999999999 -777.000000000000000 a
34.411602000000002 116.004357999999996 -777.000000000000000 a
34.568902000000001 115.340280000000007 -777.000000000000000 a
34.637245000000000 115.152787000000004 -777.000000000000000 a
34.772637000000003 114.309901999999994 -777.000000000000000 a
42.437500000000000 93.849159999999998 -777.000000000000000 a
43.183028000000000 90.731988000000001 -777.000000000000000 a
43.188848000000000 88.763256999999996 -777.000000000000000 a
43.363923000000000 88.272032999999993 -777.000000000000000 a
43.772399999999998 87.587261999999996 -777.000000000000000 a
43.755108000000000 87.585819999999998 -777.000000000000000 a
43.709943000000003 87.576841999999999 -777.000000000000000 a
43.579703000000002 87.812624999999997 -777.000000000000000 a
43.536413000000003 87.940534999999997 -777.000000000000000 a
43.208914999999998 88.529263000000000 -777.000000000000000 a
43.021220000000000 88.192845000000005 -777.000000000000000 a
41.697290000000002 82.942762000000002 -777.000000000000000 a
41.688983000000000 82.830962999999997 -777.000000000000000 a
41.664876999999997 82.758197999999993 -777.000000000000000 a
41.565519999999999 82.496354999999994 -777.000000000000000 a
41.547812999999998 82.310002999999995 -777.000000000000000 a
41.503687999999997 81.990262999999999 -777.000000000000000 a
41.404257999999999 81.591300000000004 -777.000000000000000 a
41.387506999999999 81.271495000000002 -777.000000000000000 a
41.338923000000001 81.033647999999999 -777.000000000000000 a
41.260756999999998 80.652555000000007 -777.000000000000000 a
41.218153000000001 80.529067999999995 -777.000000000000000 a
41.169567999999998 80.263422000000006 -777.000000000000000 a
41.062556999999998 80.184742000000000 -777.000000000000000 a
41.055663000000003 80.177942999999999 -777.000000000000000 a
40.892646999999997 80.023617999999999 -777.000000000000000 a
40.965584999999997 80.089552999999995 -777.000000000000000 a
41.185980000000001 80.387168000000003 -777.000000000000000 a
41.292327999999998 80.752222000000003 -777.000000000000000 a
41.338487000000001 81.022322000000003 -777.000000000000000 a
41.390278000000002 81.206142999999997 -777.000000000000000 a
41.406007000000002 81.459469999999996 -777.000000000000000 a
41.432091999999997 81.758381999999997 -777.000000000000000 a
41.461672000000000 81.851292000000001 -777.000000000000000 a
41.538792000000001 82.154775000000001 -777.000000000000000 a
41.574598000000002 82.619285000000005 -777.000000000000000 a
41.732720000000000 83.142134999999996 -777.000000000000000 a
41.758907000000001 83.268095000000002 -777.000000000000000 a
41.765405000000001 83.346810000000005 -777.000000000000000 a
41.793695000000000 83.511155000000002 -777.000000000000000 a
41.806587999999998 83.712656999999993 -777.000000000000000 a
41.822895000000003 83.805987999999999 -777.000000000000000 a
41.837496999999999 84.003896999999995 -777.000000000000000 a
41.844473000000001 84.083313000000004 -777.000000000000000 a
41.912368000000001 84.200720000000004 -777.000000000000000 a
41.976174999999998 84.361483000000007 -777.000000000000000 a
41.959994999999999 84.543822000000006 -777.000000000000000 a
42.007897999999997 84.729830000000007 -777.000000000000000 a
42.009020000000000 84.793445000000006 -777.000000000000000 a
42.013289999999998 84.923841999999993 -777.000000000000000 a
41.995877999999998 85.155940000000001 -777.000000000000000 a
41.974044999999997 85.366213000000002 -777.000000000000000 a
41.918410000000002 85.499553000000006 -777.000000000000000 a
41.888088000000003 85.632897999999997 -777.000000000000000 a
41.845841999999998 85.772126999999998 -777.000000000000000 a
41.826329999999999 85.954892000000001 -777.000000000000000 a
41.724995000000000 86.226091999999994 -777.000000000000000 a
41.726132999999997 86.235091999999995 -777.000000000000000 a
41.808427000000002 86.323419999999999 -777.000000000000000 a
42.536853000000001 86.237864999999999 -777.000000000000000 a
42.859873000000000 86.433085000000005 -777.000000000000000 a
42.919432000000000 86.647637000000003 -777.000000000000000 a
42.941077000000000 86.827183000000005 -777.000000000000000 a
42.810422000000003 87.003219999999999 -777.000000000000000 a
42.808495000000001 87.146857999999995 -777.000000000000000 a
42.850357000000002 87.398529999999994 -777.000000000000000 a
42.853524999999998 87.510052000000002 -777.000000000000000 a
42.782274999999998 87.844437999999997 -777.000000000000000 a
42.783166999999999 87.847364999999996 -777.000000000000000 a
42.913277999999998 88.024204999999995 -777.000000000000000 a
43.091124999999998 88.527022000000002 -777.000000000000000 a
43.014265000000002 88.906490000000005 -777.000000000000000 a
42.949702000000002 89.174674999999993 -777.000000000000000 a
42.949460000000002 89.169372999999993 -777.000000000000000 a
43.170692000000003 88.960639999999998 -777.000000000000000 a
43.153796999999997 89.304122000000007 -777.000000000000000 a
43.101374999999997 89.674487999999997 -777.000000000000000 a
43.082917000000002 90.402270000000001 -777.000000000000000 a
43.147322000000003 90.566481999999993 -777.000000000000000 a
43.157957000000003 90.946347000000003 -777.000000000000000 a
43.160215000000001 91.274097999999995 -777.000000000000000 a
43.152234999999997 91.586534999999998 -777.000000000000000 a
43.120480000000001 92.298796999999993 -777.000000000000000 a
43.052574999999997 92.708708000000001 -777.000000000000000 a
42.540250000000000 93.739118000000005 -777.000000000000000 a
41.613926999999997 94.544972000000001 -777.000000000000000 a
41.487034999999999 94.834073000000004 -777.000000000000000 a
39.962938000000001 97.432822999999999 -777.000000000000000 a
38.398110000000003 102.055662999999996 -777.000000000000000 a
37.122318000000000 102.964938000000004 -777.000000000000000 a
35.658816999999999 104.305508000000003 -777.000000000000000 a
34.534122000000004 106.460307999999998 -777.000000000000000 a
34.754880000000000 111.773854999999998 -777.000000000000000 a
32.369886999999999 119.393825000000007 94.000000000000000 a
30.166996999999999 121.441357999999994 94.000000000000000 a
30.758140000000001 120.721677999999997 80.000000000000000 a
31.337779000000001 118.386398999999997 -10.000000000000000 a
31.337740000000000 118.385878000000005 3.000000000000000 a
31.481960999999998 118.138184999999993 56.000000000000000 a
31.692530000000001 117.664038000000005 85.000000000000000 a
32.616703000000001 116.932601000000005 -79.000000000000000 a
32.767840999999997 116.252713000000000 30.000000000000000 a
37.566026000000001 116.117563000000004 59.000000000000000 a
34.781362999999999 111.212333999999998 1312.000000000000000 a
34.492863000000000 110.343986000000001 659.000000000000000 a
34.570213000000003 110.151133000000002 1522.000000000000000 a
34.551532999999999 105.966536000000005 3730.000000000000000 a
34.750355999999996 105.192340000000002 3573.000000000000000 a
34.721586000000002 104.886160000000004 4862.000000000000000 a
35.370674999999999 104.613371000000001 6608.000000000000000 a
35.658498000000002 104.582865999999996 6138.000000000000000 a
35.716016000000003 104.531689999999998 6050.000000000000000 a
35.934303999999997 104.198441000000003 5719.000000000000000 a
36.014093000000003 104.084655999999995 5299.000000000000000 a
36.119373000000003 103.371353999999997 5276.000000000000000 a
36.205480999999999 103.109289000000004 5430.000000000000000 a
37.198450000000001 99.336748000000000 10843.000000000000000 a
37.234251000000000 99.030103999999994 11522.000000000000000 a
37.376354999999997 97.364810000000006 9882.000000000000000 a
37.376632999999998 97.370290999999995 10138.000000000000000 a
32.601114000000003 91.479857999999993 16060.000000000000000 a
32.244494000000003 91.665245999999996 15876.000000000000000 a
30.585450999999999 91.523647999999994 15256.000000000000000 a
29.618966000000000 91.036963000000000 11952.000000000000000 a
29.754335999999999 90.780047999999994 12867.000000000000000 a
30.093662999999999 90.534318999999996 14101.000000000000000 a
30.096748000000002 90.534075999999999 14160.000000000000000 a
34.185645999999998 92.403974000000005 15052.000000000000000 a
37.255383000000002 95.561183999999997 9354.000000000000000 a
37.178521000000003 96.801304000000002 9452.000000000000000 a
36.957104000000001 98.498975000000002 9892.000000000000000 a
39.014471000000000 117.713735000000000 39.000000000000000 a
39.038930999999998 117.505076000000003 56.000000000000000 a
41.898845999999999 124.091739000000004 381.000000000000000 a
41.938966999999998 124.274589000000006 524.000000000000000 a
42.023242000000003 124.660261000000006 938.000000000000000 a
42.236927000000001 125.150985000000006 1375.000000000000000 a
42.529640000000001 125.690291000000002 1184.000000000000000 a
41.119188999999999 126.177936000000003 617.000000000000000 a
41.137932999999997 126.225087000000002 666.000000000000000 a
42.212502000000001 127.388715000000005 2178.000000000000000 a
38.867052000000001 121.671955999999994 16.000000000000000 a
30.250850000000000 115.027467000000001 39.370078999999997 a
28.637416999999999 115.703132999999994 196.850393999999994 a
28.278333000000000 116.424800000000005 190.288713999999999 a
28.278250000000000 116.782600000000002 206.692913000000004 a
28.205566999999999 116.917349999999999 141.076114999999987 a
28.045600000000000 117.045249999999996 295.275591000000020 a
28.055033000000002 117.054867000000002 364.173227999999995 a
28.917532999999999 118.052999999999997 5144.356955000000198 a
28.902683000000000 118.061999999999998 4022.309710999999879 a
28.902699999999999 118.062250000000006 4012.467192000000068 a
28.902733000000001 118.062167000000002 3969.816272999999910 a
29.473783000000001 117.993350000000007 1381.233596000000034 a
29.444150000000000 117.974817000000002 856.299213000000009 a
46.596676000000002 125.031240999999994 547.000000000000000 a
46.598644000000000 125.031143000000000 566.000000000000000 a
46.645614000000002 124.893039999999999 602.000000000000000 a
46.645715000000003 124.892995999999997 566.000000000000000 a
46.645401000000000 124.893040999999997 569.000000000000000 a
46.594420000000000 125.029572999999999 145.000000000000000 a
46.617552000000003 124.916573000000000 481.000000000000000 a
25.614563000000000 110.660492000000005 0.000000000000000 a
26.407505000000000 111.464063999999993 508.681918999999994 a
26.406559000000001 111.309439999999995 508.697241000000020 a
22.826989999999999 108.253388000000001 0.000000000000000 a
22.809598000000001 108.257918000000004 0.000000000000000 a
22.827172000000001 108.253314000000003 208.832922999999994 a
22.809532000000001 108.257887999999994 144.742556000000008 a
22.813196000000001 108.368033999999994 165.000000000000000 a
22.823647999999999 108.549457000000004 265.000000000000000 a
22.841805000000001 108.708860999999999 194.000000000000000 a
22.886550000000000 109.007788000000005 152.000000000000000 a
22.887212999999999 109.008877999999996 125.000000000000000 a
22.902857000000001 109.018347000000006 260.000000000000000 a
23.202605999999999 109.135346999999996 133.000000000000000 a
23.328268000000001 109.136322000000007 247.000000000000000 a
23.470086999999999 109.152270000000001 238.000000000000000 a
23.599201999999998 109.145473999999993 401.000000000000000 a
23.710927999999999 109.232667000000006 187.000000000000000 a
23.863019999999999 109.253467999999998 221.000000000000000 a
24.120128000000001 109.261054000000001 416.000000000000000 a
24.228534000000000 109.341665000000006 207.000000000000000 a
24.379778999999999 109.407151999999996 208.000000000000000 a
24.406254000000001 109.434586999999993 328.000000000000000 a
24.470569000000001 109.730671000000001 299.000000000000000 a
24.526629000000000 109.785411999999994 134.000000000000000 a
24.761555999999999 109.869699999999995 305.000000000000000 a
24.965059000000000 109.979571000000007 421.000000000000000 a
25.765246000000001 110.770977999999999 584.000000000000000 a
25.934923999999999 110.898584999999997 681.000000000000000 a
25.971551000000002 111.065032000000002 392.000000000000000 a
26.078517000000002 111.199704999999994 372.000000000000000 a
26.315719000000001 111.232551000000001 363.000000000000000 a
32.905794999999998 117.666837000000001 52.500000000000000 a
31.421813000000000 120.098050000000001 16.399999999999999 a
19.935964999999999 110.462389999999999 88.599999999999994 a
19.363785000000000 110.455427999999998 223.099999999999994 a
18.646591999999998 110.238495000000000 59.100000000000001 a
18.180012000000001 109.487323000000004 -39.399999999999999 a
18.178383000000000 109.486142000000001 -39.399999999999999 a
18.297552000000000 109.152959999999993 -39.399999999999999 a
18.233142999999998 109.652190000000004 39.399999999999999 a
18.354412000000000 109.804142999999996 9307.700000000000728 a
18.587147000000002 110.171295000000001 52.500000000000000 a
18.903441999999998 110.436081999999999 78.700000000000003 a
19.005424999999999 110.496717000000004 55.799999999999997 a
19.484522999999999 110.434087000000005 518.399999999999977 a
19.970856999999999 110.426394999999999 49.200000000000003 a
19.938858000000000 110.462611999999993 360.899999999999977 a
30.628488000000001 114.716317000000004 14783.500000000000000 a
30.721067999999999 115.378878000000000 32224.400000000001455 a
30.804642999999999 115.697131999999996 35744.800000000002910 a
30.856210000000001 115.888842999999994 35236.199999999997090 a
30.943555000000000 116.033197999999999 35101.699999999997090 a
31.178167999999999 116.384893000000005 35062.300000000002910 a
31.735892000000000 117.893446999999995 35121.400000000001455 a
31.672201999999999 118.646810000000002 35157.500000000000000 a
31.638483000000001 119.153791999999996 35114.800000000002910 a
31.635158000000001 119.233654999999999 35114.800000000002910 a
31.620460000000001 119.566276999999999 35023.000000000000000 a
31.610482999999999 119.774297000000004 31817.599999999998545 a
31.446086999999999 121.657190000000000 4724.399999999999636 a
31.411653000000001 121.714457999999993 3930.400000000000091 a
31.286213000000000 121.763942999999998 2322.800000000000182 a
31.143853000000000 121.817260000000005 -49.200000000000003 a
38.824190000000002 121.258353000000000 72.200000000000003 a
39.298380000000002 121.735467999999997 150.900000000000006 a
31.297937000000001 120.608452000000000 65.599999999999994 a
37.734957000000001 113.047049000000001 2873.000000000000000 a
33.326509999999999 116.318055000000001 110.000000000000000 a
23.441375000000001 116.129118000000005 90.000000000000000 a
23.432977000000001 116.213083999999995 72.000000000000000 a
23.432535999999999 116.213633999999999 87.000000000000000 a
23.432403000000001 116.213746999999998 84.000000000000000 a
23.274162000000000 116.103705000000005 235.000000000000000 a
22.965373000000000 115.964029999999994 94.000000000000000 a
22.965076000000000 115.963583999999997 102.000000000000000 a
22.960281999999999 115.828107000000003 92.000000000000000 a
22.953361000000001 115.675792999999999 146.000000000000000 a
22.896667999999998 115.475971000000001 38.000000000000000 a
22.822603000000001 115.277141000000000 38.000000000000000 a
22.801369000000001 115.085682000000006 -6.000000000000000 a
22.834582999999999 114.930188000000001 60.000000000000000 a
22.867234000000000 114.634022000000002 156.000000000000000 a
22.759789999999999 114.384326000000001 117.000000000000000 a
23.065818000000000 114.312365999999997 102.000000000000000 a
23.398886999999998 114.452185000000000 165.000000000000000 a
23.626152999999999 114.649277999999995 103.000000000000000 a
35.872661999999998 116.710376999999994 4363.500000000000000 a
39.639544999999998 115.478198000000006 141.099999999999994 a
36.166873000000002 106.548755000000000 272.300000000000011 a
36.168782000000000 106.546835000000002 272.300000000000011 a
36.169263000000001 106.546364999999994 269.000000000000000 a
36.187572000000003 106.526799999999994 272.300000000000011 a
36.189373000000003 106.524797000000007 272.300000000000011 a
36.191401999999997 106.522490000000005 272.300000000000011 a
30.796514999999999 106.066959999999995 285.399999999999977 a
30.796453000000000 106.067044999999993 285.399999999999977 a
31.030844999999999 106.243520000000004 492.100000000000023 a
31.030410000000000 106.309188000000006 495.399999999999977 a
30.796720000000001 106.276771999999994 495.399999999999977 a
30.953322000000000 117.944820000000007 0.000000000000000 a
30.874005000000000 117.554221999999996 0.000000000000000 a
32.758727999999998 116.696095000000000 0.000000000000000 a
32.721421999999997 116.437084999999996 0.000000000000000 a
36.233310000000003 103.793599999999998 5744.000000000000000 a
36.531424999999999 103.618431999999999 6276.000000000000000 a
36.531210000000002 103.619718000000006 6251.000000000000000 a
36.033213000000003 103.832898000000000 5235.000000000000000 a
37.020986000000001 103.115745000000004 8131.000000000000000 a
37.499715999999999 102.934531000000007 6689.000000000000000 a
37.617477000000001 102.866123999999999 5941.000000000000000 a
37.875867000000000 102.660650000000004 5201.000000000000000 a
38.060237000000001 102.454930000000004 5359.000000000000000 a
38.286324999999998 102.200861000000003 5510.000000000000000 a
38.532800000000002 101.802781999999993 7017.000000000000000 a
38.819910999999998 101.063192999999998 5727.000000000000000 a
38.823205000000002 100.902865000000006 5422.000000000000000 a
38.871077000000000 100.741837000000004 4937.000000000000000 a
39.156759999999998 100.154364999999999 4597.000000000000000 a
39.291939999999997 99.659091000000004 4605.000000000000000 a
39.304848000000000 99.581712999999993 4677.000000000000000 a
39.345132999999997 99.232527000000005 5216.000000000000000 a
39.353427000000003 99.059040999999993 5144.000000000000000 a
39.371293000000001 98.987144000000001 5216.000000000000000 a
39.496285999999998 98.677058000000002 5054.000000000000000 a
39.603856999999998 98.544364999999999 5229.000000000000000 a
39.666449999999998 98.375918999999996 5206.000000000000000 a
39.792776000000003 98.226652000000001 5508.000000000000000 a
39.793335999999996 98.115374000000003 5651.000000000000000 a
39.859791999999999 97.866662000000005 6018.000000000000000 a
40.154252999999997 97.226902999999993 5101.000000000000000 a
40.237658000000003 97.081721999999999 4815.000000000000000 a
40.685001999999997 96.416454999999999 4491.000000000000000 a
40.766652000000001 96.264679999999998 4711.000000000000000 a
40.821168999999998 96.117480999999998 4880.000000000000000 a
40.901662000000002 95.972139999999996 5057.000000000000000 a
40.987960000000001 95.842815999999999 5155.000000000000000 a
41.026386000000002 95.768409000000005 5332.000000000000000 a
41.144686999999998 95.460446000000005 5901.000000000000000 a
41.268146999999999 95.256666999999993 5710.000000000000000 a
41.309713000000002 95.093194999999994 5478.000000000000000 a
43.123528000000000 89.566596000000004 2445.000000000000000 a
43.082559000000003 89.810202000000004 2452.000000000000000 a
43.065969000000003 89.909944999999993 2431.000000000000000 a
43.069164999999998 90.086629000000002 2458.000000000000000 a
43.064953000000003 90.161438000000004 2353.000000000000000 a
43.098120999999999 90.310728999999995 2418.000000000000000 a
43.152777000000000 91.022389000000004 2372.000000000000000 a
43.172767000000000 91.175026000000003 2291.000000000000000 a
43.131090000000000 91.433329000000001 2326.000000000000000 a
43.206136000000001 91.723974999999996 2134.000000000000000 a
43.163294999999998 91.911272999999994 2248.000000000000000 a
43.162405000000000 92.067769999999996 2235.000000000000000 a
43.154781000000000 92.149942999999993 2344.000000000000000 a
43.078057000000001 92.483169000000004 2454.000000000000000 a
43.070335000000000 92.556364000000002 2500.000000000000000 a
43.046626000000003 92.889723000000004 2510.000000000000000 a
43.019965999999997 92.993610000000004 2472.000000000000000 a
42.966549000000001 93.182156000000006 2679.000000000000000 a
42.921371999999998 93.344854999999995 2526.000000000000000 a
42.885801999999998 93.427695000000000 2472.000000000000000 a
42.836314999999999 93.528180000000006 2389.000000000000000 a
42.702364000000003 93.636977999999999 2094.000000000000000 a
42.318437000000003 93.974788000000004 2007.000000000000000 a
42.217869999999998 94.079601999999994 2367.000000000000000 a
42.138050000000000 94.120243000000002 2576.000000000000000 a
41.994337000000002 94.200779999999995 3095.000000000000000 a
41.901000000000003 94.271529000000001 3490.000000000000000 a
41.779919000000000 94.362596999999994 4080.000000000000000 a
41.702640000000002 94.408556000000004 4409.000000000000000 a
41.546041000000002 94.689445000000006 4897.000000000000000 a
41.441094000000000 94.900182999999998 5233.000000000000000 a
41.157041000000000 95.380219999999994 5952.000000000000000 a
41.066974999999999 95.540611999999996 5703.000000000000000 a
40.618158999999999 96.560143999999994 4401.000000000000000 a
40.526187000000000 96.697586000000001 4363.000000000000000 a
40.446128999999999 96.834118000000004 4542.000000000000000 a
40.408513999999997 96.899914999999993 4637.000000000000000 a
40.294480000000000 97.012737999999999 4732.000000000000000 a
40.041156999999998 97.322187000000000 5159.000000000000000 a
39.954661000000002 97.638762000000000 5636.000000000000000 a
39.928995000000000 97.716781999999995 5768.000000000000000 a
39.788055999999997 97.947956000000005 5913.000000000000000 a
39.426296999999998 98.914636000000002 5400.000000000000000 a
39.318905999999998 99.398927000000000 4874.000000000000000 a
39.263140000000000 99.804265999999998 4621.000000000000000 a
39.190069999999999 99.968877000000006 4561.000000000000000 a
39.133813000000004 100.214112999999998 4605.000000000000000 a
39.074767999999999 100.360991999999996 4575.000000000000000 a
38.982565000000001 100.501431999999994 4638.000000000000000 a
38.912661000000000 100.658370000000005 4802.000000000000000 a
38.778044999999999 101.143472000000003 5876.000000000000000 a
38.720168000000001 101.304278999999994 6402.000000000000000 a
38.680396999999999 101.466139999999996 6596.000000000000000 a
38.582210000000003 101.678244000000007 6949.000000000000000 a
38.500036000000001 101.896432000000004 6761.000000000000000 a
38.239185999999997 102.266120000000001 5526.000000000000000 a
38.000036999999999 102.509765999999999 5215.000000000000000 a
37.803221999999998 102.763530000000003 5363.000000000000000 a
37.382728999999998 102.935345999999996 7378.000000000000000 a
36.754274000000002 103.251951000000005 6801.000000000000000 a
36.109178000000000 103.546801000000002 5132.000000000000000 a
35.027625000000000 104.688685000000007 5552.000000000000000 a
34.808351999999999 104.759719000000004 5027.000000000000000 a
34.734810000000003 104.858486999999997 4825.000000000000000 a
34.725217000000001 105.472741999999997 3934.000000000000000 a
34.401901000000002 106.900209000000004 2155.000000000000000 a
31.109432999999999 121.816360000000003 0.000000000000000 a
39.887889999999999 119.856281999999993 -9694.899999999999636 a
40.116677000000003 119.746844999999993 659.399999999999977 a
40.000633000000001 119.965913000000000 51961.900000000001455 a
33.832230000000003 106.418385000000001 2903.500000000000000 a
33.712421999999997 106.192880000000002 2608.300000000000182 a
33.514870000000002 106.024375000000006 2309.699999999999818 a
33.485939999999999 106.018185000000003 2260.500000000000000 a
33.296934999999998 106.140204999999995 2132.500000000000000 a
33.201663000000003 106.040819999999997 2001.299999999999955 a
33.053052999999998 106.082627000000002 1935.700000000000045 a
32.889628000000002 105.895058000000006 1794.599999999999909 a
32.720790000000001 105.884299999999996 1725.700000000000045 a
32.596530000000001 105.864947999999998 1669.900000000000091 a
32.427435000000003 105.810436999999993 1627.299999999999955 a
32.218277999999998 105.187889999999996 2165.400000000000091 a
32.124972000000000 105.087872000000004 2260.500000000000000 a
31.843247999999999 104.822782000000004 2073.500000000000000 a
31.825085000000001 104.788584999999998 2050.500000000000000 a
31.706913000000000 104.716607999999994 1745.400000000000091 a
31.466638000000000 104.726348000000002 1486.200000000000045 a
31.082663000000000 104.319513000000001 1597.799999999999955 a
31.017942999999999 104.277216999999993 1640.400000000000091 a
30.586472000000001 104.159666999999999 1627.299999999999955 a
33.964762999999998 106.646281999999999 3389.099999999999909 a
34.108806999999999 106.745497999999998 3789.400000000000091 a
34.364252999999998 107.291058000000007 1830.700000000000045 a
34.361109999999996 107.377368000000004 1817.599999999999909 a
31.397513000000000 104.596599999999995 1742.099999999999909 a
31.936299999999999 105.041122999999999 1916.000000000000000 a
32.233179999999997 105.333308000000002 1791.299999999999955 a
32.353048000000001 105.588076999999998 1647.000000000000000 a
36.579130999999997 116.252037000000001 35.159717999999998 a
34.484430000000003 116.930080000000004 -45.931759000000000 a
34.218421999999997 117.507497000000001 134.514435999999989 a
34.239643000000001 117.655304999999998 147.637795000000011 a
34.443801999999998 118.675766999999993 154.199475000000007 a
34.489378000000002 118.787372000000005 65.616798000000003 a
34.514682000000001 118.968852999999996 91.863517000000002 a
34.515132000000001 119.100562999999994 45.931759000000000 a
34.394100000000002 119.325277999999997 -29.527559000000000 a
34.308297000000003 119.523970000000006 39.370078999999997 a
34.200218000000000 119.658370000000005 22.965879000000001 a
34.067965000000001 119.825353000000007 36.089238999999999 a
33.990710000000000 119.909516999999994 -124.671915999999996 a
33.973287999999997 119.918147000000005 0.000000000000000 a
33.501862000000003 120.039467999999999 29.527559000000000 a
32.486398000000001 120.091364999999996 19.685039000000000 a
31.686537999999999 120.574455000000000 -36.089238999999999 a
32.162343000000000 119.020813000000004 72.178477999999998 a
32.242052999999999 118.386018000000007 13.123360000000000 a
32.566029999999998 118.160610000000005 141.076114999999987 a
32.778198000000003 117.978472999999994 72.178477999999998 a
35.555058000000002 116.836799999999997 183.727034000000003 a
33.286082999999998 117.320113000000006 0.000000000000000 a
31.751940000000001 116.807765000000003 0.000000000000000 a
31.741340000000001 116.541010000000000 0.000000000000000 a
31.688556999999999 116.375172000000006 0.000000000000000 a
31.687145000000001 116.354522000000003 0.000000000000000 a
31.208732999999999 115.034090000000006 0.000000000000000 a
43.190888000000001 124.381928000000002 0.000000000000000 a
25.815600000000000 116.365322000000006 0.000000000000000 a
25.565617000000000 116.646555000000006 0.000000000000000 a
25.516293000000001 116.683904999999996 0.000000000000000 a
25.455196999999998 116.672647999999995 0.000000000000000 a
25.196672000000000 116.482128000000003 0.000000000000000 a
25.056429999999999 116.410110000000003 0.000000000000000 a
25.056825000000000 116.409018000000003 0.000000000000000 a
31.107360000000000 121.814987000000002 0.000000000000000 a
30.734764999999999 121.273022999999995 0.000000000000000 a
41.468797000000002 117.095326000000000 29020.000000000000000 a
42.046534999999999 118.029758000000001 34431.000000000000000 a
42.172722999999998 118.241472999999999 35018.000000000000000 a
42.242598000000001 118.413450999999995 35408.000000000000000 a
42.283948000000002 118.524507999999997 35665.000000000000000 a
42.334485000000001 118.661293000000001 36166.000000000000000 a
42.430391999999998 118.921584999999993 36332.000000000000000 a
42.465684000000003 119.018752000000006 36649.000000000000000 a
42.479816000000000 119.057646000000005 36813.000000000000000 a
42.482188999999998 119.064127999999997 36822.000000000000000 a
42.508121000000003 119.135409999999993 36893.000000000000000 a
42.317760000000000 112.876113000000004 0.000000000000000 a
42.600082999999998 112.512957999999998 0.000000000000000 a
42.906799999999997 112.119417999999996 0.000000000000000 a
43.407719999999998 111.518056999999999 0.000000000000000 a
39.290776999999999 119.563514999999995 0.000000000000000 a
19.069586999999999 110.493992000000006 0.000000000000000 a
18.809781999999998 110.375147999999996 -12.000000000000000 a
18.521502999999999 110.022805000000005 -1.000000000000000 a
18.289693000000000 109.196644000000006 5.000000000000000 a
34.841074999999996 113.229823999999994 348.000000000000000 a
34.817807000000002 113.139353999999997 421.000000000000000 a
34.727043000000002 112.665885000000003 340.000000000000000 a
34.694654000000000 112.284711000000001 564.000000000000000 a
34.724834999999999 111.604541999999995 1857.000000000000000 a
34.727806999999999 111.418715000000006 2113.000000000000000 a
34.707715000000000 111.097712999999999 1257.000000000000000 a
34.521897000000003 110.938455000000005 1324.000000000000000 a
34.508101000000003 110.876931999999996 1337.000000000000000 a
34.525469999999999 110.781576000000001 1401.000000000000000 a
34.526473000000003 110.512006000000000 1441.000000000000000 a
34.524411000000001 110.070103000000003 1343.000000000000000 a
34.527861999999999 109.883916999999997 1195.000000000000000 a
34.483051000000003 109.721035000000001 1168.000000000000000 a
34.496138999999999 109.623718999999994 1203.000000000000000 a
31.285713000000001 101.602468999999999 399.000000000000000 a
31.314285999999999 101.600330999999997 129.000000000000000 a
31.322209000000001 101.599827000000005 90.000000000000000 a
43.118735000000001 85.781267999999997 1151.599999999999909 a
43.118715000000002 85.781172999999995 1151.599999999999909 a
43.109268000000000 85.760329999999996 10167.299999999999272 a
43.109408000000002 85.760341999999994 10164.000000000000000 a
43.069023000000001 85.940551999999997 10679.100000000000364 a
43.030977999999998 86.078303000000005 10311.700000000000728 a
42.078490000000002 86.553807000000006 3477.699999999999818 a
42.078485000000001 86.553797000000003 3477.699999999999818 a
41.953857999999997 86.461798000000002 3484.300000000000182 a
29.487825000000001 106.493499999999997 0.000000000000000 a
29.627305000000000 106.746503000000004 0.000000000000000 a
29.698091999999999 106.901731999999996 0.000000000000000 a
29.842382000000001 107.075855000000004 0.000000000000000 a
29.840447999999999 107.077654999999993 0.000000000000000 a
29.833511999999999 107.069805000000002 0.000000000000000 a
30.144884999999999 107.027652000000003 0.000000000000000 a
40.932842000000001 116.462163000000004 0.000000000000000 a
41.842261999999998 116.817278000000002 0.000000000000000 a
32.284933000000002 105.485950000000003 1653.543306999999913 a
31.232600000000001 104.404482999999999 1686.351705999999922 a
32.161433000000002 118.676316999999997 68.897638000000001 a
41.442349999999998 116.210916999999995 4829.396324999999706 a
41.658732999999998 115.820250000000001 4665.354330999999547 a
41.632350000000002 115.969982999999999 4744.094487999999728 a
41.365766999999998 116.391067000000007 3192.257218000000194 a
24.995149999999999 102.742067000000006 6112.204724000000169 a
25.005917000000000 102.750799999999998 6217.191601000000446 a
26.672483000000000 100.243516999999997 7424.540681999999833 a
26.876200000000001 100.029116999999999 7063.648293999999623 a
26.863900000000001 100.024550000000005 7424.540681999999833 a
26.860533000000000 100.025666999999999 7434.383201999999983 a
26.869550000000000 100.234200000000001 8034.776902999999947 a
27.074700000000000 100.267399999999995 9055.118109999999433 a
27.105283000000000 100.198499999999996 14839.238844999999856 a
36.589599999999997 100.449967000000001 10593.832021000000168 a
36.621800000000000 100.193167000000003 10554.461941999999908 a
36.657400000000003 99.981466999999995 10531.496063000000504 a
36.703682999999998 99.835350000000005 10626.640419999999722 a
36.741450000000000 99.773899999999998 10524.934382999999798 a
36.921083000000003 99.597183000000001 10538.057742999999391 a
37.244149999999998 99.838566999999998 10554.461941999999908 a
37.328516999999998 100.124733000000006 10803.805774000000383 a
37.327916999999999 100.131033000000002 10836.614172999999937 a
37.220083000000002 100.477433000000005 10764.435696000000462 a
37.097517000000003 100.672916999999998 11167.979003000000375 a
36.974632999999997 100.898449999999997 10285.433070999999472 a
36.392367000000000 101.303717000000006 12007.874015999999756 a
36.355182999999997 101.433616999999998 12335.958005000000412 a
36.377516999999997 101.534233000000000 10108.267717000000630 a
36.478200000000001 102.217483000000001 6788.057743000000301 a
36.478433000000003 102.352950000000007 6591.207349000000249 a
36.430149999999998 102.543549999999996 6282.808398999999554 a
36.367167000000002 102.691533000000007 6017.060367000000042 a
36.295099999999998 102.933599999999998 5662.729658999999629 a
35.837817000000001 104.264482999999998 5994.094487999999728 a
35.437317000000000 104.871717000000004 6715.879264999999577 a
35.238016999999999 105.202100000000002 5958.005248999999822 a
35.126432999999999 105.407683000000006 5419.947506999999860 a
34.917149999999999 105.660250000000005 4078.083990000000085 a
34.592167000000003 105.721467000000004 3966.535433000000012 a
34.545966999999997 106.213382999999993 3366.141732000000047 a
34.472633000000002 106.578682999999998 2775.590550999999778 a
34.374032999999997 107.146749999999997 1994.750655999999935 a
34.281849999999999 107.632566999999995 1676.509186000000000 a
27.114083000000001 100.225683000000004 10994.094488000000638 a
27.111567000000001 100.244433000000001 10265.748030999999173 a
41.923001999999997 113.937129999999996 0.000000000000000 a
41.911233000000003 113.954224999999994 0.000000000000000 a
41.907119999999999 113.957404999999994 0.000000000000000 a
35.001286999999998 113.503208000000001 -27431.099999999998545 a
34.744557999999998 112.030050000000003 1105.599999999999909 a
34.727190000000000 111.868939999999995 1437.000000000000000 a
47.652749999999997 122.050416999999996 91.863517000000002 a
47.640067000000002 122.010982999999996 147.637795000000011 a
47.553967000000000 121.837999999999994 209.973752999999988 a
47.491717000000001 121.793317000000002 433.070866000000024 a
47.160850000000003 122.466116999999997 298.556429999999978 a
47.140366999999998 122.434700000000007 301.837269999999990 a
46.889783000000001 122.359016999999994 636.482939999999985 a
46.868482999999998 122.350432999999995 606.955380999999988 a
46.800232999999999 122.290082999999996 1217.191600999999991 a
46.763432999999999 122.192882999999995 1213.910761000000093 a
46.779183000000003 121.739566999999994 4803.149605999999949 a
46.731166999999999 121.834182999999996 2621.391075999999885 a
47.644132999999997 122.279882999999998 13.123360000000000 a
47.632317000000000 122.324816999999996 101.706036999999995 a
47.624800000000000 122.333950000000002 42.650919000000002 a
34.593480000000000 92.752311000000006 15719.000000000000000 a
31.891203000000001 91.507298000000006 15085.000000000000000 a
31.759450999999999 91.568934999999996 15151.000000000000000 a
31.472792999999999 92.049905999999993 14797.000000000000000 a
31.479009999999999 92.053825000000003 14767.000000000000000 a
31.478963000000000 92.053801000000007 14767.000000000000000 a
31.043012999999998 91.674723000000000 15348.000000000000000 a
30.773879000000001 91.592637999999994 15233.000000000000000 a
30.448512999999998 91.034370999999993 13950.000000000000000 a
29.669975999999998 90.900278999999998 12211.000000000000000 a
29.866392999999999 90.724712999999994 13255.000000000000000 a
30.139237999999999 90.539255999999995 14232.000000000000000 a
30.239719000000001 90.639088000000001 15200.000000000000000 a
30.390011000000001 90.930211000000000 13763.000000000000000 a
30.516060000000000 91.232881000000006 14019.000000000000000 a
30.931705999999998 91.654313000000002 15584.000000000000000 a
31.191720000000000 91.672715999999994 15069.000000000000000 a
31.678846000000000 91.689302999999995 15082.000000000000000 a
32.007480000000001 91.525243000000003 15112.000000000000000 a
32.382145000000001 91.629343000000006 16001.000000000000000 a
33.133473000000002 91.853847999999999 16253.000000000000000 a
35.720778000000003 94.035680999999997 15118.000000000000000 a
35.942743000000000 94.814115999999999 10886.000000000000000 a
37.276736000000000 95.687012999999993 9879.000000000000000 a
37.328662999999999 96.013577999999995 10692.000000000000000 a
26.583528999999999 112.755542000000005 223.000000000000000 a
26.308389999999999 112.825599999999994 266.000000000000000 a
25.736336999999999 112.728213999999994 1015.000000000000000 a
25.734848000000000 112.728564000000006 779.000000000000000 a
25.736854999999998 112.871064000000004 995.000000000000000 a
26.186843000000000 112.880430000000004 468.000000000000000 a
40.285570000000000 117.473421999999999 0.000000000000000 a
41.865299000000000 123.829206999999997 443.000000000000000 a
42.342633999999997 125.347424000000004 1565.000000000000000 a
42.533762000000003 125.679536999999996 1181.000000000000000 a
42.388407999999998 125.763807999999997 1193.000000000000000 a
42.230673000000003 125.884163999999998 1555.000000000000000 a
41.448715000000000 125.898635999999996 1329.000000000000000 a
41.119551999999999 126.178593000000006 632.000000000000000 a
41.119501999999997 126.181279000000004 840.000000000000000 a
41.366436999999998 126.359592000000006 1658.000000000000000 a
42.042513000000000 126.581715000000003 1898.000000000000000 a
42.077232000000002 126.773325999999997 2670.000000000000000 a
42.063938000000000 126.894780999999995 2523.000000000000000 a
42.197163000000003 127.234747999999996 1648.000000000000000 a
41.118440000000000 116.628162000000003 29944.200000000000728 a
43.021023000000000 120.585972999999996 35780.800000000002910 a
43.085523000000002 120.773295000000005 35721.800000000002910 a
43.232017999999997 121.205366999999995 35672.599999999998545 a
43.277487000000001 121.341192000000007 35662.699999999997090 a
43.395494999999997 121.696695000000005 35600.400000000001455 a
43.431930000000001 121.806962999999996 35524.900000000001455 a
43.468567000000000 121.917617000000007 35495.400000000001455 a
43.486910000000002 121.973163000000000 35505.199999999997090 a
43.608832999999997 122.158986999999996 35472.400000000001455 a
43.647087999999997 122.161886999999993 35423.199999999997090 a
43.683332000000000 122.150341999999995 35472.400000000001455 a
44.005294999999997 122.022148000000001 35508.500000000000000 a
44.094769999999997 121.986926999999994 35449.500000000000000 a
44.435375000000001 121.850278000000003 34389.800000000002910 a
44.452755000000003 121.843253000000004 34389.800000000002910 a
44.470109999999998 121.836181999999994 34389.800000000002910 a
44.836717999999998 121.686171999999999 34409.400000000001455 a
44.923842999999998 121.650616999999997 34393.000000000000000 a
44.958562000000001 121.636332999999993 34386.500000000000000 a
45.267952999999999 121.508116999999999 34357.000000000000000 a
45.319222000000003 121.486528000000007 34363.500000000000000 a
45.507477999999999 121.407799999999995 34340.599999999998545 a
45.593119999999999 121.371497000000005 34304.500000000000000 a
45.782286999999997 121.291283000000007 34301.199999999997090 a
45.799537000000001 121.283957999999998 34288.099999999998545 a
45.885688000000002 121.247275000000002 34291.300000000002910 a
46.005577000000002 121.197676999999999 34274.900000000001455 a
46.550407999999997 120.972596999999993 34288.099999999998545 a
46.583198000000003 120.958856999999995 34297.900000000001455 a
46.632342000000001 120.938492999999994 34314.300000000002910 a
46.923974999999999 120.817601999999994 34301.199999999997090 a
46.940047000000000 120.810912999999999 34297.900000000001455 a
47.332341999999997 120.646007999999995 30164.000000000000000 a
47.504354999999997 120.572967000000006 27673.900000000001455 a
47.581263000000000 120.539460000000005 26633.900000000001455 a
47.725743000000001 120.478301999999999 24163.400000000001455 a
47.919535000000003 120.394637000000003 20987.500000000000000 a
47.967717999999998 120.373611999999994 20177.200000000000728 a
48.110607000000002 120.310976999999994 17801.799999999999272 a
48.267941999999998 120.242140000000006 15246.100000000000364 a
48.484091999999997 120.149398000000005 11745.399999999999636 a
48.618634999999998 120.139002000000005 9980.299999999999272 a
48.760868000000002 120.129923000000005 7493.399999999999636 a
48.913963000000003 120.120244999999997 5203.399999999999636 a
49.038989999999998 120.113268000000005 4002.599999999999909 a
49.197133000000001 120.082331999999994 3976.400000000000091 a
49.206840000000000 119.843265000000002 2355.599999999999909 a
49.171492000000001 119.394819999999996 2227.699999999999818 a
49.147790000000001 119.183447000000001 2103.000000000000000 a
49.165810000000000 119.011048000000002 2017.700000000000045 a
49.178272999999997 118.685006999999999 1975.099999999999909 a
49.200704999999999 118.436161999999996 1981.599999999999909 a
49.248064999999997 118.105215000000001 1843.799999999999955 a
49.293557999999997 118.023542000000006 1834.000000000000000 a
49.626407999999998 117.346995000000007 2237.500000000000000 a
49.626738000000003 117.346795000000000 2234.300000000000182 a
49.629514999999998 117.348367999999994 2240.800000000000182 a
49.629060000000003 117.347718000000000 2240.800000000000182 a
49.320523000000001 117.654601999999997 1742.099999999999909 a
49.320749999999997 117.654762000000005 1732.299999999999955 a
49.578851999999998 117.502065000000002 1961.900000000000091 a
49.523668000000001 117.622011999999998 1988.200000000000045 a
49.489975000000001 118.065213000000000 1771.700000000000045 a
49.489975000000001 118.480242000000004 1939.000000000000000 a
49.483570000000000 118.551822000000001 1886.500000000000000 a
49.384497000000003 118.858388000000005 2112.900000000000091 a
49.332372999999997 119.400212999999994 1922.599999999999909 a
50.076017999999998 120.186179999999993 2103.000000000000000 a
50.316388000000003 120.261138000000003 1902.900000000000091 a
50.676127999999999 120.246763000000001 2044.000000000000000 a
50.708306999999998 120.235169999999997 2073.500000000000000 a
51.356006999999998 120.317571999999998 2004.599999999999909 a
51.361057000000002 120.827421999999999 2952.800000000000182 a
51.368727000000000 120.827579999999998 3110.199999999999818 a
51.480899999999998 120.749098000000004 2306.400000000000091 a
51.483699999999999 120.744348000000002 2365.500000000000000 a
51.472484999999999 120.672730000000001 3044.599999999999909 a
51.260157000000000 120.770996999999994 2240.800000000000182 a
51.418554999999998 119.968693000000002 1515.700000000000045 a
51.418351999999999 119.968892999999994 1532.200000000000045 a
51.340311999999997 119.897642000000005 1601.000000000000000 a
51.188758000000000 119.782392000000002 1587.900000000000091 a
50.969496999999997 119.612740000000002 1607.599999999999909 a
50.893335000000000 119.522298000000006 1601.000000000000000 a
50.671534999999999 119.414388000000002 1784.799999999999955 a
50.561174999999999 119.281193000000002 1607.599999999999909 a
50.495373000000001 119.253788000000000 1640.400000000000091 a
50.435881999999999 119.255906999999993 1692.900000000000091 a
50.213437999999996 119.547411999999994 1735.599999999999909 a
50.130448000000001 120.207149999999999 1988.200000000000045 a
49.961810000000000 120.080015000000003 2470.500000000000000 a
49.724490000000003 119.848532000000006 2450.800000000000182 a
40.623342000000001 116.105887999999993 190.300000000000011 a
39.633400000000002 115.281592000000003 25794.000000000000000 a
39.339649999999999 114.870176999999998 30190.299999999999272 a
38.027092000000003 114.730807999999996 33779.500000000000000 a
37.734538000000001 114.764101999999994 33776.199999999997090 a
30.695917000000001 113.902618000000004 35003.300000000002910 a
30.602442000000000 113.858194999999995 34612.900000000001455 a
29.082857000000001 113.692417000000006 35347.800000000002910 a
28.865359999999999 113.714827999999997 35426.500000000000000 a
28.645357000000001 113.737532999999999 35433.099999999998545 a
28.242065000000000 113.779218000000000 35564.300000000002910 a
27.681635000000000 113.835915000000000 35495.400000000001455 a
27.346226999999999 113.869943000000006 35636.500000000000000 a
25.143187000000001 113.936773000000002 35990.800000000002910 a
23.715143000000001 113.866839999999996 36187.699999999997090 a
22.059426999999999 113.526707000000002 17670.599999999998545 a
21.894649999999999 113.600913000000006 17614.799999999999272 a
21.827829999999999 113.635859999999994 17729.700000000000728 a
21.647372000000001 113.856030000000004 18008.500000000000000 a
21.654202000000002 114.175590000000000 13723.799999999999272 a
21.705140000000000 114.198807000000002 12792.000000000000000 a
22.183994999999999 113.529150000000001 68.900000000000006 a
23.128705000000000 113.240674999999996 193.599999999999994 a
23.825465000000001 113.368830000000003 10754.600000000000364 a
24.709517000000002 113.426822000000001 31273.000000000000000 a
40.465938000000001 115.768001999999996 1912.700000000000045 a
38.680222999999998 116.346716999999998 28920.599999999998545 a
32.370725000000000 117.236009999999993 31479.700000000000728 a
29.985866999999999 117.169409999999999 31735.599999999998545 a
29.598108000000000 116.897165000000001 31774.900000000001455 a
29.401653000000000 116.608311999999998 31801.200000000000728 a
27.716092000000000 115.594305000000006 28467.799999999999272 a
27.308102000000002 115.430567999999994 28520.299999999999272 a
26.935086999999999 115.309078000000000 22565.599999999998545 a
25.908192000000000 115.237561999999997 465.899999999999977 a
37.417867000000001 123.582853000000000 30997.400000000001455 a
37.243082999999999 123.874236999999994 31036.700000000000728 a
36.932180000000002 124.595127000000005 24038.700000000000728 a
37.000186999999997 124.731736999999995 22513.099999999998545 a
37.058737999999998 124.839162000000002 21309.099999999998545 a
37.143360000000001 125.114166999999995 18234.900000000001455 a
37.202964999999999 125.769769999999994 13356.299999999999272 a
37.208829999999999 126.121082999999999 10344.500000000000000 a
37.210157000000002 126.217821999999998 9586.600000000000364 a
37.169379999999997 126.545096999999998 6482.899999999999636 a
37.243699999999997 126.653099999999995 3963.300000000000182 a
37.542087000000002 127.729602999999997 25144.400000000001455 a
37.546998000000002 127.760238000000001 25383.900000000001455 a
37.634372999999997 128.311405000000008 30751.299999999999272 a
37.656908000000001 128.848508000000010 32929.800000000002910 a
37.618907999999998 128.928836999999987 32910.099999999998545 a
37.593032000000001 128.982210000000009 32942.900000000001455 a
37.579970000000003 129.008960000000002 32949.500000000000000 a
37.540387000000003 129.089431999999988 32919.900000000001455 a
37.461333000000003 129.251402000000013 32910.099999999998545 a
37.421965000000000 129.332572999999996 32926.500000000000000 a
37.185578000000000 129.817217999999997 32962.599999999998545 a
37.145944999999998 129.897664999999989 32972.400000000001455 a
36.920217000000001 130.352006999999986 33005.199999999997090 a
36.825254999999999 130.541336999999999 33034.800000000002910 a
36.771605000000001 130.647844999999990 33047.900000000001455 a
36.758197000000003 130.674441999999999 33051.199999999997090 a
36.664073000000002 130.860455000000002 33074.099999999998545 a
39.322536999999997 118.865108000000006 26.199999999999999 a
43.940686999999997 125.929464999999993 784.100000000000023 a
43.924880000000002 126.063782000000003 675.899999999999977 a
43.891177999999996 126.422466999999997 728.299999999999955 a
43.931333000000002 126.773641999999995 826.799999999999955 a
43.921790000000001 126.885319999999993 849.700000000000045 a
43.961863000000001 127.123017000000004 1492.799999999999955 a
43.817909999999998 127.344988000000001 994.100000000000023 a
43.749792999999997 127.407368000000005 938.299999999999955 a
43.687322999999999 127.560607000000005 1312.299999999999955 a
43.659098000000000 127.678467999999995 1587.900000000000091 a
43.530022000000002 127.855566999999994 1735.599999999999909 a
43.526203000000002 128.037650000000014 1633.900000000000091 a
43.484695000000002 128.174498000000000 1643.700000000000045 a
43.375613000000001 128.314247999999992 1676.500000000000000 a
43.308773000000002 128.746986999999990 1879.900000000000091 a
43.190153000000002 128.935632999999996 1328.700000000000045 a
43.148833000000003 128.963429999999988 1227.000000000000000 a
43.143400000000000 128.962648000000002 1213.900000000000091 a
43.142572000000001 128.961970000000008 1227.000000000000000 a
42.945790000000002 128.657508000000007 2139.099999999999909 a
42.861986999999999 128.309191999999996 1801.200000000000045 a
42.599390000000000 128.318612000000002 1968.500000000000000 a
42.481544999999997 128.223176999999993 2224.400000000000091 a
42.181468000000002 128.171510000000012 3710.599999999999909 a
42.227767999999998 128.176733000000013 3376.000000000000000 a
42.335197000000001 127.880437000000001 3589.199999999999818 a
41.632157999999997 128.127258000000012 3336.599999999999909 a
41.442847999999998 128.218967999999990 2375.300000000000182 a
41.414214999999999 128.204675000000009 2313.000000000000000 a
41.411250000000003 128.203171999999995 2303.099999999999909 a
41.365462000000001 128.107287000000014 2332.699999999999818 a
41.414462000000000 127.860348000000002 2083.300000000000182 a
41.406672000000000 127.649815000000004 1811.000000000000000 a
41.466209999999997 127.335617999999997 1542.000000000000000 a
41.484495000000003 127.250352000000007 1509.200000000000045 a
41.543055000000003 127.123327000000003 1535.400000000000091 a
41.858111999999998 126.284936999999999 1460.000000000000000 a
41.686100000000003 125.622799999999998 1374.700000000000045 a
41.675832999999997 125.284422000000006 1358.299999999999955 a
41.693888000000001 125.161687000000001 1269.700000000000045 a
41.709741999999999 124.846717999999996 889.100000000000023 a
41.703225000000003 124.746322000000006 823.500000000000000 a
41.837932000000002 124.506990000000002 807.100000000000023 a
41.631590000000003 123.485557999999997 219.800000000000011 a
41.655152999999999 123.529330000000002 278.899999999999977 a
35.383800000000001 117.067201999999995 406.800000000000011 a
33.470438000000001 116.941827000000004 91.900000000000006 a
31.023834999999998 116.998018000000002 121.400000000000006 a
30.125475000000002 116.092624999999998 236.199999999999989 a
27.252967000000002 116.530047999999994 308.399999999999977 a
27.082552000000000 116.467502999999994 360.899999999999977 a
25.795884999999998 115.723100000000002 659.399999999999977 a
26.001777000000001 114.677688000000003 616.799999999999955 a
26.243829999999999 114.652936999999994 1007.200000000000045 a
26.570060000000002 114.656265000000005 -347.800000000000011 a
26.867609999999999 114.821259999999995 328.100000000000023 a
27.076602999999999 114.863650000000007 203.400000000000006 a
28.767064999999999 115.812747999999999 269.000000000000000 a
30.431374999999999 116.322812999999996 200.099999999999994 a
30.571192000000000 116.540030000000002 75.500000000000000 a
30.729422000000000 116.788515000000004 45.899999999999999 a
31.707972999999999 117.245795000000001 36.100000000000001 a
32.111600000000003 117.468715000000003 239.500000000000000 a
32.485717000000001 117.418989999999994 183.699999999999989 a
33.920492000000003 116.908627999999993 78.700000000000003 a
38.991618000000003 114.644197000000005 38034.800000000002910 a
37.052692999999998 114.840585000000004 38996.099999999998545 a
22.896587000000000 113.289178000000007 29.500000000000000 a
22.896777000000000 113.289259999999999 29.500000000000000 a
42.202775000000003 116.446143000000006 4153.500000000000000 a
42.378734999999999 116.633106999999995 4294.600000000000364 a
41.997616999999998 117.197545000000005 3687.699999999999818 a
34.926482000000000 117.066775000000007 32700.099999999998545 a
33.877597999999999 117.167428000000001 32700.099999999998545 a
33.088971999999998 117.208207999999999 32998.699999999997090 a
30.429642000000001 117.191625000000002 28303.799999999999272 a
29.764233000000001 117.162305000000003 24724.400000000001455 a
29.214012000000000 117.159251999999995 22559.099999999998545 a
29.166087000000001 117.072603000000001 20511.799999999999272 a
29.123294999999999 116.652344999999997 12224.399999999999636 a
29.070869999999999 116.251598000000001 4507.899999999999636 a
27.876728000000000 116.373701999999994 216.500000000000000 a
27.547823000000001 116.625221999999994 278.899999999999977 a
27.420369999999998 116.573594999999997 292.000000000000000 a
26.917548000000000 116.351732999999996 419.899999999999977 a
26.671576999999999 116.355575000000002 685.700000000000045 a
26.530228000000001 116.308134999999993 1148.299999999999955 a
26.295932000000001 116.382790000000000 885.799999999999955 a
26.024407000000000 116.363820000000004 2247.400000000000091 a
26.559107000000001 115.572620000000001 741.500000000000000 a
25.826077999999999 115.520889999999994 718.500000000000000 a
25.859513000000000 116.038250000000005 659.399999999999977 a
29.642458999999999 121.571296000000004 0.000000000000000 a
29.644774999999999 121.580145999999999 0.000000000000000 a
29.746141000000001 121.626653000000005 0.000000000000000 a
29.897528000000001 121.610474999999994 0.000000000000000 a
30.072171999999998 120.748469999999998 0.000000000000000 a
30.109403000000000 120.616350999999995 0.000000000000000 a
24.581385000000001 118.235056999999998 90.888140000000007 a
24.631665999999999 118.235236000000000 119.440737999999996 a
24.739241000000000 118.151225999999994 34.599314000000000 a
24.739324000000000 118.149887000000007 37.086703000000000 a
22.334883000000001 114.264550000000000 475.721785000000011 a
29.842582000000000 114.217303999999999 82.000000000000000 a
29.501667999999999 113.290650999999997 89.000000000000000 a
29.377037999999999 113.096546000000004 188.000000000000000 a
28.365037999999998 112.921432999999993 341.000000000000000 a
26.851627000000001 112.252092000000005 245.000000000000000 a
26.743765000000000 111.836449000000002 316.000000000000000 a
26.643961999999998 111.693017999999995 318.000000000000000 a
26.388902000000002 111.620518000000004 225.000000000000000 a
28.126636000000001 115.898217000000002 -47.212415000000000 a
42.455182999999998 123.547916999999998 341.207349000000022 a
42.439132999999998 123.543082999999996 308.398950000000013 a
28.302018000000000 115.641028000000006 3385.800000000000182 a
28.113507999999999 115.432107000000002 134.500000000000000 a
27.953337999999999 115.282416999999995 180.400000000000006 a
27.689363000000000 115.144017000000005 298.600000000000023 a
27.420021999999999 115.016829999999999 239.500000000000000 a
29.628641999999999 115.870892999999995 82.000000000000000 a
42.230282000000003 123.415302999999994 180.400000000000006 a
41.450952999999998 114.956292000000005 0.000000000000000 a
41.638742999999998 115.021037000000007 0.000000000000000 a
41.754885000000002 115.170580000000001 0.000000000000000 a
42.026015000000001 115.301869999999994 0.000000000000000 a
42.074648000000003 115.368502000000007 0.000000000000000 a
42.205753000000001 115.577095000000000 0.000000000000000 a
42.378456999999997 115.749233000000004 0.000000000000000 a
42.589177999999997 115.903362999999999 0.000000000000000 a
42.651252999999997 115.928987000000006 0.000000000000000 a
42.915033000000001 116.642422999999994 0.000000000000000 a
43.459997999999999 117.730762999999996 0.000000000000000 a
43.458928000000000 117.731385000000003 0.000000000000000 a
43.972239999999999 117.552171999999999 0.000000000000000 a
43.972282000000000 117.552166999999997 0.000000000000000 a
43.972282999999997 117.552165000000002 0.000000000000000 a
44.000715000000000 117.414398000000006 0.000000000000000 a
43.928832999999997 117.201787999999993 0.000000000000000 a
43.920169999999999 117.180192000000005 0.000000000000000 a
43.784632999999999 116.571813000000006 0.000000000000000 a
43.869011999999998 116.397530000000003 0.000000000000000 a
43.044890000000002 116.003609999999995 0.000000000000000 a
43.047035000000001 116.007397999999995 0.000000000000000 a
43.918222999999998 116.024572000000006 0.000000000000000 a
44.541562999999996 115.892797999999999 0.000000000000000 a
44.549774999999997 115.757912000000005 0.000000000000000 a
44.552767000000003 115.760142999999999 0.000000000000000 a
44.552767000000003 115.760142999999999 0.000000000000000 a
44.548003000000001 115.871093000000002 0.000000000000000 a
44.283942000000003 115.943686999999997 0.000000000000000 a
44.132998000000001 115.884798000000004 0.000000000000000 a
43.680393000000002 116.115202999999994 0.000000000000000 a
43.419356999999998 116.091722000000004 0.000000000000000 a
43.385044999999998 116.712850000000003 0.000000000000000 a
43.290795000000003 117.129682000000003 0.000000000000000 a
43.142620000000001 117.577983000000003 0.000000000000000 a
42.840786999999999 117.625992999999994 0.000000000000000 a
42.699151999999998 117.552963000000005 0.000000000000000 a
41.170228000000002 117.974862000000002 0.000000000000000 a
41.093698000000003 117.997590000000002 0.000000000000000 a
37.491379999999999 127.410162999999997 0.000000000000000 a
39.978420000000000 115.710854999999995 1259.799999999999955 a
34.760033000000000 112.974716999999998 393.700786999999991 a
34.427599999999998 112.474883000000005 774.278215000000046 a
34.331499999999998 112.541183000000004 1026.902886999999964 a
34.128250000000001 112.824667000000005 738.188976000000025 a
33.849632999999997 113.050049999999999 524.934383000000025 a
33.778033000000001 112.950567000000007 501.968503999999996 a
33.577700000000000 112.802549999999997 715.223097000000053 a
33.390917000000002 112.660983000000002 656.167978999999946 a
33.306350000000002 112.658699999999996 587.270341000000030 a
33.259366999999997 112.645116999999999 518.372703000000001 a
33.004466999999998 112.508566999999999 479.002625000000023 a
32.989466999999998 112.497732999999997 479.002625000000023 a
32.850099999999998 112.266199999999998 423.228345999999988 a
32.145833000000003 112.150400000000005 272.309710999999993 a
31.397532999999999 112.324382999999997 288.713910999999996 a
31.297582999999999 112.334699999999998 239.501312000000013 a
31.280217000000000 112.313800000000001 229.658793000000003 a
31.275749999999999 112.297849999999997 183.727034000000003 a
31.204200000000000 112.266949999999994 272.309710999999993 a
31.079467000000001 112.204383000000007 318.241469999999993 a
30.619700000000002 111.599232999999998 311.679790000000025 a
30.506216999999999 111.578833000000003 255.905511999999987 a
30.401933000000000 111.563467000000003 291.994751000000008 a
30.331299999999999 111.574533000000002 282.152230999999972 a
30.290633000000000 111.531616999999997 249.343831999999992 a
30.072350000000000 111.595782999999997 367.454068000000007 a
29.940632999999998 111.608917000000005 321.522310000000004 a
29.828700000000001 111.593532999999994 269.028870999999981 a
29.542249999999999 111.235399999999998 387.139108000000022 a
29.541799999999999 111.233999999999995 387.139108000000022 a
29.532267000000001 111.205033000000000 449.475066000000027 a
29.413933000000000 111.092816999999997 400.262467000000015 a
29.106750000000002 110.481066999999996 187.007873999999987 a
29.348233000000000 110.547466999999997 1148.293963000000076 a
29.345566999999999 110.538849999999996 1161.417322999999897 a
29.295200000000001 110.482866999999999 1663.385827000000063 a
29.039517000000000 110.139567000000000 1850.393700999999965 a
28.945433000000001 110.038267000000005 1646.981626999999889 a
28.881933000000000 109.991600000000005 2080.052493000000140 a
28.765350000000002 109.950000000000003 1105.643045000000029 a
28.508299999999998 109.834982999999994 1250.000000000000000 a
28.318500000000000 109.734066999999996 685.695538000000056 a
28.204567000000001 109.648916999999997 659.448818999999958 a
28.036100000000001 109.584350000000001 1286.089238999999907 a
27.952983000000000 109.594099999999997 1069.553805999999895 a
27.953499999999998 109.597399999999993 1105.643045000000029 a
27.852283000000000 109.744366999999997 521.653543000000013 a
27.582583000000000 109.971917000000005 816.929133999999976 a
27.563450000000000 109.959100000000007 836.614173000000051 a
27.560732999999999 109.958983000000003 1003.937007999999992 a
27.870916999999999 110.370683000000000 524.934383000000025 a
27.868700000000000 110.541382999999996 567.585301999999956 a
28.097567000000002 110.789349999999999 826.771654000000012 a
28.108499999999999 110.974783000000002 721.784776999999963 a
28.038333000000002 111.094783000000007 721.784776999999963 a
27.960767000000001 111.125117000000003 820.209973999999988 a
27.719232999999999 111.297133000000002 600.393700999999965 a
27.661483000000000 111.461050000000000 669.291338999999994 a
27.858467000000001 112.954482999999996 206.692913000000004 a
37.795183000000002 116.978949999999998 8510.498687999999675 a
32.120049999999999 121.025750000000002 15580.708661000000575 a
34.868082999999999 117.782482999999999 31797.900261999999202 a
26.209650000000000 115.303899999999999 495.406823999999972 a
25.608467000000001 114.764567000000000 567.585301999999956 a
25.381250000000001 114.917083000000005 554.461942000000022 a
25.193999999999999 114.918899999999994 590.551181000000042 a
24.837000000000000 114.932400000000001 823.490814000000000 a
24.730416999999999 115.013333000000003 967.847768999999971 a
24.449233000000000 114.960449999999994 872.703411999999958 a
24.225317000000000 115.202500000000001 354.330709000000013 a
24.120950000000001 115.239350000000002 321.522310000000004 a
23.888617000000000 114.971767000000000 285.433070999999984 a
23.851966999999998 114.815967000000001 278.871391000000017 a
22.545933000000002 113.430817000000005 39.370078999999997 a
22.576550000000001 113.420133000000007 59.055118000000000 a
40.124262999999999 119.501917000000006 459.300000000000011 a
40.122402000000001 119.507417000000004 521.700000000000045 a
39.870762999999997 118.578926999999993 206.699999999999989 a
40.111381999999999 114.953886999999995 35771.000000000000000 a
39.784627999999998 114.369488000000004 36364.800000000002910 a
39.465269999999997 114.241862999999995 36348.400000000001455 a
38.496949999999998 113.670159999999996 36597.800000000002910 a
38.261882999999997 113.334892999999994 36620.699999999997090 a
38.219338000000000 113.274702000000005 36637.099999999998545 a
38.055030000000002 113.043485000000004 36696.199999999997090 a
37.953448000000002 112.900807999999998 36699.500000000000000 a
37.041797000000003 111.447282999999999 36771.699999999997090 a
36.780137000000003 111.060163000000003 36768.400000000001455 a
36.664718000000001 110.890833000000001 36774.900000000001455 a
36.647362999999999 110.865487000000002 36774.900000000001455 a
36.606816999999999 110.806297000000001 36784.800000000002910 a
36.379567000000002 110.476405000000000 36817.599999999998545 a
36.144230000000000 110.126810000000006 36860.199999999997090 a
36.132796999999997 110.109866999999994 36863.500000000000000 a
36.104230000000001 110.067661999999999 36863.500000000000000 a
36.030284999999999 109.958484999999996 36873.400000000001455 a
35.905492000000002 109.774851999999996 36906.199999999997090 a
35.831767999999997 109.666892000000004 36922.599999999998545 a
35.735323000000001 109.525985000000006 36922.599999999998545 a
35.627476999999999 109.369157000000001 36925.900000000001455 a
35.519820000000003 109.213476999999997 36935.699999999997090 a
35.373112999999996 109.042599999999993 36932.400000000001455 a
35.316757000000003 109.028478000000007 36942.300000000002910 a
35.175322000000001 108.994142999999994 36971.800000000002910 a
34.938912000000002 108.937027999999998 36998.000000000000000 a
34.740437000000000 108.889048000000003 37027.599999999998545 a
34.012033000000002 108.659244999999999 37129.300000000002910 a
33.771163000000001 108.514326999999994 37155.500000000000000 a
33.565182999999998 108.391417000000004 37188.300000000002910 a
33.415543000000000 108.302558000000005 37191.599999999998545 a
33.287616999999997 108.232461999999998 37211.300000000002910 a
33.118927999999997 108.152443000000005 37227.699999999997090 a
33.019579999999998 108.105435000000000 37244.099999999998545 a
32.927635000000002 108.062049999999999 37253.900000000001455 a
32.789357000000003 107.996700000000004 37283.500000000000000 a
32.696607999999998 107.953197000000003 37286.699999999997090 a
32.450465000000001 107.838115000000002 37326.099999999998545 a
32.365380000000002 107.798199999999994 37352.400000000001455 a
32.246139999999997 107.742852999999997 37362.199999999997090 a
32.134906999999998 107.690466999999998 37375.300000000002910 a
31.890167999999999 107.574789999999993 37080.099999999998545 a
31.709935000000002 107.496435000000005 34921.300000000002910 a
31.676504999999999 107.481530000000006 34435.699999999997090 a
31.583020000000001 107.440569999999994 33097.099999999998545 a
31.331045000000000 107.330140000000000 27149.000000000000000 a
31.241992000000000 107.291991999999993 26571.500000000000000 a
31.111951999999999 107.235844999999998 23759.799999999999272 a
31.062078000000000 107.214043000000004 22286.700000000000728 a
30.774619999999999 107.090152000000003 13651.600000000000364 a
30.627768000000000 107.027124999999998 12208.000000000000000 a
30.387532000000000 106.924656999999996 11692.899999999999636 a
29.516172000000001 106.448752999999996 1066.299999999999955 a
29.515860000000000 106.443848000000003 1043.299999999999955 a
29.428470000000001 105.746858000000003 1302.500000000000000 a
29.428554999999999 105.746938000000000 1302.500000000000000 a
29.451036999999999 105.751925000000000 1325.500000000000000 a
29.456002000000002 105.751495000000006 1312.299999999999955 a
29.689128000000000 105.726957999999996 1263.099999999999909 a
29.747893000000001 105.757172999999995 1276.200000000000045 a
29.755655000000001 105.795317999999995 1633.900000000000091 a
38.310270000000003 114.271366999999998 26742.099999999998545 a
39.384222999999999 116.448769999999996 11161.399999999999636 a
34.500453000000000 114.685292000000004 39081.400000000001455 a
30.303167999999999 113.853544999999997 39599.699999999997090 a
30.014151999999999 113.704908000000003 39566.900000000001455 a
29.872252000000000 113.659559999999999 39524.300000000002910 a
27.958182999999998 113.578052999999997 39763.800000000002910 a
27.012625000000000 113.786590000000004 39865.500000000000000 a
26.490867000000001 113.900073000000006 39996.699999999997090 a
26.133302000000000 113.977131999999997 40098.400000000001455 a
25.651731999999999 114.110145000000003 40200.099999999998545 a
25.437771999999999 114.150722999999999 40236.199999999997090 a
24.567710000000002 114.015591999999998 22385.200000000000728 a
24.315507000000000 113.977817999999999 18349.700000000000728 a
24.098745000000001 113.940164999999993 18208.700000000000728 a
24.150893000000000 113.407882000000001 30042.700000000000728 a
32.650222999999997 114.591783000000007 38034.800000000002910 a
32.927188000000001 114.615832999999995 37923.199999999997090 a
33.232877999999999 114.643101999999999 37815.000000000000000 a
33.489823000000001 114.666207000000000 37801.800000000002910 a
33.917941999999996 114.707412000000005 37670.599999999998545 a
34.237470000000002 114.739525000000000 37670.599999999998545 a
35.150848000000003 114.832245000000000 37460.599999999998545 a
35.443610000000000 114.862232000000006 37424.500000000000000 a
35.746518000000002 114.893562000000003 37299.900000000001455 a
36.000027000000003 114.920000000000002 37306.400000000001455 a
36.601821999999999 115.121515000000002 37191.599999999998545 a
38.216386999999997 116.038487000000003 24002.599999999998545 a
38.112744999999997 116.941568000000004 34767.099999999998545 a
37.591929999999998 116.916475000000005 34809.699999999997090 a
36.443899999999999 117.131313000000006 34960.599999999998545 a
36.083556999999999 117.266333000000003 34990.199999999997090 a
35.871912000000002 117.344977999999998 34432.400000000001455 a
35.703867000000002 117.407875000000004 33435.000000000000000 a
35.384545000000003 117.525762999999998 33067.599999999998545 a
35.145381999999998 117.613632999999993 33090.599999999998545 a
34.223627999999998 117.986427000000006 33195.500000000000000 a
33.943418000000001 118.236739999999998 32503.299999999999272 a
33.732036999999998 118.423244999999994 30597.099999999998545 a
40.461860000000001 120.500797000000006 62.299999999999997 a
40.665162000000002 120.659368000000001 154.199999999999989 a
41.354526999999997 122.028852999999998 59.100000000000001 a
41.479047999999999 122.522478000000007 82.000000000000000 a
41.521990000000002 122.679446999999996 85.299999999999997 a
41.577061999999998 122.807450000000003 111.500000000000000 a
41.806984999999997 123.190775000000002 154.199999999999989 a
42.370825000000004 123.923531999999994 282.199999999999989 a
42.846200000000003 124.163892000000004 564.299999999999955 a
43.070439999999998 124.315008000000006 649.600000000000023 a
43.336675000000000 124.564357999999999 744.799999999999955 a
43.501734999999996 124.793468000000004 731.600000000000023 a
43.591144999999997 124.921701999999996 728.299999999999955 a
43.757505000000002 125.127944999999997 734.899999999999977 a
43.861262000000004 126.571177000000006 646.299999999999955 a
44.100265000000000 126.415577999999996 561.000000000000000 a
43.428739999999998 124.687179999999998 629.899999999999977 a
42.964126999999998 124.211579999999998 547.899999999999977 a
42.720829999999999 124.030270000000002 410.100000000000023 a
41.724507000000003 123.057410000000004 45.899999999999999 a
41.649538000000000 122.944068000000001 160.800000000000011 a
41.372033000000002 122.200711999999996 52.500000000000000 a
40.894326999999997 120.967303000000001 128.000000000000000 a
40.821952000000003 120.844317000000004 154.199999999999989 a
40.733097000000001 120.745391999999995 196.900000000000006 a
40.325682000000000 120.284053000000000 223.099999999999994 a
38.739333000000002 115.410416999999995 49.200000000000003 a
38.462183000000003 114.984027999999995 147.599999999999994 a
37.969455000000004 114.158460000000005 1243.400000000000091 a
36.846851999999998 111.761837000000000 2332.699999999999818 a
37.915840000000003 112.137737999999999 3261.199999999999818 a
37.848272999999999 112.029510000000002 3671.300000000000182 a
37.922452999999997 112.229602999999997 3179.099999999999909 a
37.283217000000000 112.261786999999998 2503.300000000000182 a
36.846988000000003 111.776278000000005 2381.900000000000091 a
37.192238000000003 112.221827000000005 2559.099999999999909 a
37.886408000000003 112.503697000000003 2631.199999999999818 a
37.772950000000002 113.592934999999997 2421.300000000000182 a
37.900872999999997 113.909250000000000 2227.699999999999818 a
1.250828000000000 103.983725000000007 3975.000000000000000 a
1.234619000000000 103.964870000000005 5225.000000000000000 a
1.435671000000000 103.259095000000002 22430.000000000000000 a
1.532703000000000 103.144015999999993 24886.000000000000000 a
1.662516000000000 102.927244999999999 28012.000000000000000 a
1.834197000000000 102.628297000000003 31445.000000000000000 a
1.905164000000000 102.519406000000004 31626.000000000000000 a
2.057128000000000 102.380132000000003 33338.000000000000000 a
2.151022000000000 102.297280000000001 34557.000000000000000 a
2.314884000000000 102.152152999999998 36867.000000000000000 a
2.421996000000000 102.057338999999999 37982.000000000000000 a
2.607593000000000 101.892801000000006 38182.000000000000000 a
2.695524000000000 101.815005999999997 38143.000000000000000 a
2.907600000000000 101.689905999999993 38255.000000000000000 a
3.125996000000000 101.566034999999999 38150.000000000000000 a
3.291674000000000 101.471993999999995 38182.000000000000000 a
3.416990000000000 101.401927999999998 38178.000000000000000 a
3.615980000000000 101.290391999999997 38169.000000000000000 a
3.733125000000000 101.224639999999994 38165.000000000000000 a
3.901022000000000 101.130527000000001 38127.000000000000000 a
4.148872000000000 100.991394000000000 38170.000000000000000 a
4.339837000000000 100.884173000000004 38173.000000000000000 a
4.558843000000000 100.761049999999997 38143.000000000000000 a
4.668520000000000 100.699342000000001 38128.000000000000000 a
4.865737000000000 100.588334000000003 38129.000000000000000 a
4.989003000000000 100.518968999999998 38157.000000000000000 a
5.155278000000000 100.425313000000003 38111.000000000000000 a
5.413749000000000 100.279591999999994 38135.000000000000000 a
5.588809000000000 100.180835999999999 38117.000000000000000 a
5.793721000000000 100.065116000000003 38128.000000000000000 a
5.894906000000000 100.008005999999995 38127.000000000000000 a
6.120342000000000 99.880589999999998 38104.000000000000000 a
6.322425000000000 99.766120999999998 38146.000000000000000 a
6.509720000000000 99.627442000000002 37050.000000000000000 a
7.077825000000000 99.250337000000002 23132.000000000000000 a
7.200117000000000 99.168919000000002 20052.000000000000000 a
7.387572000000000 99.044067999999996 15671.000000000000000 a
7.482287000000000 98.981042000000002 13354.000000000000000 a
7.600818000000000 98.901757000000003 10959.000000000000000 a
7.818821000000000 98.756219000000002 7446.000000000000000 a
8.016648000000000 98.623992999999999 3719.000000000000000 a
8.244840999999999 98.297826999999998 2.000000000000000 a
8.389030999999999 98.463549000000000 -62.000000000000000 a
8.389502999999999 98.459787000000006 -70.000000000000000 a
8.388650999999999 98.453057000000001 -37.000000000000000 a
7.745120000000000 98.373350000000002 -66.000000000000000 a
7.762392000000000 98.305141000000006 163.000000000000000 a
7.762723000000000 98.305008999999998 167.000000000000000 a
8.077007999999999 98.221541999999999 4139.000000000000000 a
8.068453000000000 98.221126999999996 4505.000000000000000 a
6.970290000000000 99.287887999999995 32200.000000000000000 a
6.876764000000000 99.431584999999998 32902.000000000000000 a
6.803807000000000 99.546142000000003 32894.000000000000000 a
6.693271000000000 99.720446999999993 32900.000000000000000 a
6.574555000000000 99.914084000000003 32871.000000000000000 a
6.424375000000000 100.159268999999995 32913.000000000000000 a
6.329052000000000 100.310017000000002 32899.000000000000000 a
6.189594000000000 100.535137000000006 32898.000000000000000 a
6.025469000000000 100.794179000000000 32887.000000000000000 a
5.949096000000000 100.860527000000005 32935.000000000000000 a
5.805884000000000 100.927458000000001 32871.000000000000000 a
5.625307000000000 101.008753999999996 32886.000000000000000 a
5.473326000000000 101.080254999999994 32903.000000000000000 a
5.302568000000000 101.163820999999999 32908.000000000000000 a
5.124890000000000 101.250280000000004 32975.000000000000000 a
4.939557000000000 101.340384000000000 32935.000000000000000 a
4.754677000000000 101.430297999999993 32912.000000000000000 a
4.594393000000000 101.508185999999995 32880.000000000000000 a
4.450955000000000 101.587941000000001 32948.000000000000000 a
4.148776000000000 101.766915999999995 32976.000000000000000 a
3.951902000000000 101.871307999999999 32988.000000000000000 a
3.776289000000000 101.965299999999999 32917.000000000000000 a
3.623399000000000 102.047141999999994 32931.000000000000000 a
3.469007000000000 102.129789000000002 32890.000000000000000 a
3.321036000000000 102.208738999999994 32954.000000000000000 a
3.019022000000000 102.370270000000005 32976.000000000000000 a
2.871837000000000 102.449071000000004 32952.000000000000000 a
2.667933000000000 102.557993999999994 33017.000000000000000 a
2.534532000000000 102.629219000000006 32949.000000000000000 a
1.891488000000000 102.972341999999998 28658.000000000000000 a
1.148185000000000 103.428279000000003 12370.000000000000000 a
1.051296000000000 103.498697000000007 10652.000000000000000 a
1.048512000000000 103.504833000000005 10567.000000000000000 a
1.051488000000000 103.769030999999998 6407.000000000000000 a
1.048338000000000 103.774037000000007 6403.000000000000000 a
1.490025000000000 104.036834999999996 4070.000000000000000 a
1.509672000000000 104.035692999999995 4298.000000000000000 a
1.662238000000000 103.958454000000003 7936.000000000000000 a
1.916181000000000 103.901827999999995 13376.000000000000000 a
2.198098000000000 103.883692999999994 18314.000000000000000 a
2.354325000000000 103.874212999999997 20627.000000000000000 a
2.488815000000000 103.933746999999997 22468.000000000000000 a
2.606649000000000 104.007583999999994 24313.000000000000000 a
2.746866000000000 104.094696999999996 26192.000000000000000 a
2.876949000000000 104.175756000000007 27702.000000000000000 a
3.064043000000000 104.292330000000007 29409.000000000000000 a
3.188461000000000 104.370818999999997 30493.000000000000000 a
3.281727000000000 104.428453000000005 31184.000000000000000 a
3.404634000000000 104.504716000000002 32161.000000000000000 a
3.507967000000000 104.568911999999997 32869.000000000000000 a
3.601012000000000 104.626765000000006 33501.000000000000000 a
3.738057000000000 104.711991999999995 34014.000000000000000 a
3.839002000000000 104.774795999999995 34007.000000000000000 a
4.018541000000000 104.886488999999997 34000.000000000000000 a
4.120382000000000 104.949971000000005 33972.000000000000000 a
4.243727000000000 105.043004999999994 33998.000000000000000 a
4.346799000000000 105.132576999999998 34001.000000000000000 a
4.436140000000000 105.210083999999995 34027.000000000000000 a
4.539575000000000 105.299571000000000 34009.000000000000000 a
4.640275000000000 105.373879000000002 34004.000000000000000 a
4.747415000000000 105.450979000000004 33990.000000000000000 a
4.828432000000000 105.516543999999996 33979.000000000000000 a
4.940714000000000 105.606126000000003 33974.000000000000000 a
5.045304000000000 105.656627999999998 34011.000000000000000 a
5.166390000000000 105.710656999999998 33977.000000000000000 a
5.405501000000000 105.786929000000001 34064.000000000000000 a
5.522840000000000 105.841074000000006 34023.000000000000000 a
5.627270000000000 105.910769999999999 33978.000000000000000 a
5.739832000000000 105.985107999999997 33991.000000000000000 a
5.854890000000000 106.060030999999995 34022.000000000000000 a
5.964011000000000 106.131090000000000 34020.000000000000000 a
6.055476000000000 106.190675999999996 34008.000000000000000 a
6.160540000000000 106.259315000000001 34012.000000000000000 a
6.252044000000000 106.319203999999999 33984.000000000000000 a
6.370969000000000 106.397052000000002 34001.000000000000000 a
6.517205000000000 106.492816000000005 34000.000000000000000 a
6.602864000000000 106.548961000000006 34010.000000000000000 a
6.788005000000000 106.670338999999998 33993.000000000000000 a
6.904936000000000 106.746919000000005 34045.000000000000000 a
7.011920000000000 106.817231000000007 33995.000000000000000 a
7.081856000000000 106.863238999999993 33984.000000000000000 a
7.205581000000000 106.944749000000002 33979.000000000000000 a
7.319194000000000 107.019622999999996 33969.000000000000000 a
7.434691000000000 107.095720999999998 33974.000000000000000 a
7.525007000000000 107.155311999999995 33985.000000000000000 a
7.644032000000000 107.233839000000003 33986.000000000000000 a
7.711277000000000 107.278250000000000 33998.000000000000000 a
7.859452000000000 107.376203000000004 33993.000000000000000 a
8.050110000000000 107.502178000000001 34006.000000000000000 a
8.144501000000000 107.564586000000006 34028.000000000000000 a
8.263755000000000 107.643420000000006 34099.000000000000000 a
8.331084000000001 107.688231000000002 34018.000000000000000 a
8.485405000000000 107.790637000000004 33982.000000000000000 a
8.572404000000001 107.848348000000001 33983.000000000000000 a
8.659447999999999 107.906233999999998 33990.000000000000000 a
8.808707999999999 108.005493000000001 33962.000000000000000 a
8.911652999999999 108.073919000000004 33967.000000000000000 a
8.989488000000000 108.125702000000004 34003.000000000000000 a
9.110094000000000 108.205973999999998 34003.000000000000000 a
9.219358000000000 108.278801000000001 33961.000000000000000 a
9.334409000000001 108.355558000000002 34002.000000000000000 a
9.464722999999999 108.442531000000002 33960.000000000000000 a
9.552196000000000 108.500851999999995 33982.000000000000000 a
9.752041000000000 108.634217000000007 33994.000000000000000 a
9.856958000000001 108.704336999999995 34003.000000000000000 a
9.991367000000000 108.794214999999994 33982.000000000000000 a
10.112164999999999 108.875134000000003 33982.000000000000000 a
10.192195999999999 108.928768000000005 33954.000000000000000 a
10.305624000000000 109.004748000000006 33955.000000000000000 a
10.397489000000000 109.066435999999996 33961.000000000000000 a
10.528389000000001 109.154381999999998 33970.000000000000000 a
10.631883000000000 109.223894000000001 33968.000000000000000 a
10.727581000000001 109.288281999999995 33954.000000000000000 a
10.839014000000001 109.363309000000001 33949.000000000000000 a
10.923562000000000 109.423266999999996 34001.000000000000000 a
11.067345000000000 109.552931000000001 33933.000000000000000 a
11.132173000000000 109.611592000000002 33952.000000000000000 a
11.251315000000000 109.719167999999996 33957.000000000000000 a
11.408086000000001 109.848287999999997 33950.000000000000000 a
11.530704999999999 109.940697999999998 33919.000000000000000 a
11.650691000000000 110.015593999999993 33929.000000000000000 a
11.743568000000000 110.071410000000000 33949.000000000000000 a
11.878620000000000 110.152568000000002 33942.000000000000000 a
11.971147999999999 110.208208999999997 33931.000000000000000 a
12.063548000000001 110.263737000000006 33942.000000000000000 a
12.209951999999999 110.351760999999996 33972.000000000000000 a
12.324128999999999 110.420361999999997 33971.000000000000000 a
12.410187000000001 110.472111999999996 33949.000000000000000 a
12.516105000000000 110.536199999999994 33939.000000000000000 a
12.624281000000000 110.601404000000002 33941.000000000000000 a
12.778834000000000 110.694415000000006 33949.000000000000000 a
12.943834000000001 110.793216999999999 33925.000000000000000 a
13.058767000000000 110.862187000000006 33929.000000000000000 a
13.180720000000001 110.947149999999993 33933.000000000000000 a
13.307983999999999 111.037300999999999 33920.000000000000000 a
13.425998999999999 111.120311999999998 33940.000000000000000 a
13.495749000000000 111.169298999999995 33934.000000000000000 a
13.621601000000000 111.257801999999998 33966.000000000000000 a
13.722345000000001 111.328948999999994 33943.000000000000000 a
13.907978000000000 111.460088999999996 33985.000000000000000 a
14.039151000000000 111.552768999999998 33963.000000000000000 a
14.095058999999999 111.592054000000005 33939.000000000000000 a
14.231680000000001 111.688216999999995 33930.000000000000000 a
14.314334000000001 111.746450999999993 33943.000000000000000 a
14.445487000000000 111.839228000000006 33894.000000000000000 a
14.569518000000000 111.926972000000006 33894.000000000000000 a
14.653044000000000 111.985923999999997 33904.000000000000000 a
14.777151000000000 112.073569000000006 33900.000000000000000 a
14.878106000000001 112.144335999999996 33915.000000000000000 a
14.963530000000000 112.204299000000006 33908.000000000000000 a
15.116213999999999 112.311931000000001 33908.000000000000000 a
15.189299999999999 112.363578000000004 33891.000000000000000 a
15.333470000000000 112.465404000000007 33916.000000000000000 a
15.489015999999999 112.575484000000003 33944.000000000000000 a
15.609666000000001 112.660984999999997 33945.000000000000000 a
15.705325999999999 112.728944999999996 33933.000000000000000 a
15.823853000000000 112.813137999999995 33915.000000000000000 a
15.933043000000000 112.890816999999998 33903.000000000000000 a
16.019355000000001 112.952337999999997 33917.000000000000000 a
16.166813999999999 113.057547000000000 33921.000000000000000 a
16.297136999999999 113.150710000000004 33930.000000000000000 a
16.366174000000001 113.200113999999999 33934.000000000000000 a
16.471896000000001 113.275792999999993 33950.000000000000000 a
16.581509000000000 113.354499000000004 33931.000000000000000 a
16.683441999999999 113.427769999999995 33919.000000000000000 a
16.878245000000000 113.568062999999995 33892.000000000000000 a
17.028335999999999 113.674216999999999 33904.000000000000000 a
17.089925999999998 113.699462999999994 33927.000000000000000 a
17.223731000000001 113.713575000000006 33906.000000000000000 a
17.379467000000002 113.723719000000003 33909.000000000000000 a
17.551753000000001 113.735799999999998 33908.000000000000000 a
17.631813999999999 113.741499000000005 33904.000000000000000 a
17.772826999999999 113.751611999999994 33879.000000000000000 a
17.939957000000000 113.763580000000005 33888.000000000000000 a
18.041561999999999 113.770858000000004 33876.000000000000000 a
18.188160000000000 113.781318999999996 33874.000000000000000 a
18.413294000000000 113.798214000000002 34502.000000000000000 a
18.562273999999999 113.810141999999999 35049.000000000000000 a
18.696771999999999 113.820885000000004 35030.000000000000000 a
18.809795000000001 113.829853999999997 35017.000000000000000 a
18.943794000000000 113.840367000000001 35030.000000000000000 a
19.073346000000001 113.850684000000001 35028.000000000000000 a
19.200548999999999 113.860774000000006 35016.000000000000000 a
19.318059000000002 113.870199000000000 35013.000000000000000 a
19.440065000000001 113.879897000000000 35007.000000000000000 a
19.615904000000000 113.893997999999996 34975.000000000000000 a
19.754601000000001 113.905092999999994 34962.000000000000000 a
19.865123000000001 113.913983000000002 34967.000000000000000 a
20.029004000000000 113.927214000000006 34964.000000000000000 a
20.164553000000002 113.938174000000004 34957.000000000000000 a
20.337365999999999 113.952128000000002 34976.000000000000000 a
20.433046000000001 113.959873000000002 34949.000000000000000 a
20.552239000000000 113.969487999999998 34955.000000000000000 a
20.723174000000000 113.983397999999994 35004.000000000000000 a
20.840153000000001 113.993044999999995 34992.000000000000000 a
20.999649999999999 114.005904999999998 34974.000000000000000 a
21.136151999999999 114.017070000000004 34989.000000000000000 a
21.371784000000002 114.036353000000005 35002.000000000000000 a
23.138819999999999 113.834118000000004 34853.000000000000000 a
24.333901000000001 113.413104000000004 34751.000000000000000 a
24.553398999999999 113.422286999999997 34745.000000000000000 a
24.912883000000001 113.434644000000006 34712.000000000000000 a
25.134000000000000 113.442308999999995 34682.000000000000000 a
25.661878999999999 113.460883999999993 34655.000000000000000 a
25.969880000000000 113.471621999999996 35657.000000000000000 a
26.369157000000001 113.484639000000001 36731.000000000000000 a
26.752973000000001 113.497423999999995 36679.000000000000000 a
27.127137000000001 113.509940999999998 36606.000000000000000 a
27.552558000000001 113.524102999999997 36573.000000000000000 a
28.436989000000001 113.586528000000001 36508.000000000000000 a
29.433775000000001 113.660093000000003 36323.000000000000000 a
31.366243999999998 114.434607000000000 35901.000000000000000 a
32.191651999999998 114.510979000000006 33752.000000000000000 a
33.735911999999999 114.649017999999998 33469.000000000000000 a
36.353990000000003 114.918628999999996 33293.000000000000000 a
37.195338000000000 115.397658000000007 33167.000000000000000 a
38.445444999999999 122.832865999999996 23.000000000000000 a
38.446134999999998 122.835226000000006 23.000000000000000 a
36.797789000000002 118.231862000000007 199.000000000000000 a
36.794463000000000 118.355667999999994 206.000000000000000 a
36.733449999999998 118.672369000000003 165.000000000000000 a
36.713529000000001 118.790792999999994 160.000000000000000 a
36.703080000000000 118.937202999999997 181.000000000000000 a
36.700896999999998 119.082606999999996 116.000000000000000 a
36.397170000000003 119.856061999999994 134.000000000000000 a
36.401907999999999 120.017264999999995 186.000000000000000 a
36.391745000000000 120.190702999999999 117.000000000000000 a
36.202786000000003 120.615516000000000 2029.000000000000000 a
36.204380000000000 120.616866000000002 2269.000000000000000 a
36.204529000000001 120.616821999999999 2261.000000000000000 a
36.233753999999998 120.586827999999997 568.000000000000000 a
36.049410999999999 120.340473000000003 42.000000000000000 a
36.061726000000000 120.299672999999999 190.000000000000000 a
36.067121000000000 120.438153000000000 32.000000000000000 a
36.392938999999998 119.736462000000003 106.000000000000000 a
36.517049000000000 119.579301000000001 130.000000000000000 a
36.540497999999999 119.469307000000001 151.000000000000000 a
36.608293000000003 119.325506000000004 168.000000000000000 a
36.771242999999998 118.502167000000000 237.000000000000000 a
36.792898000000001 118.036805999999999 115.000000000000000 a
36.794668000000001 117.941417999999999 161.000000000000000 a
36.688746999999999 117.768388000000002 494.000000000000000 a
36.712482000000001 117.518246000000005 240.000000000000000 a
36.727826000000000 117.267906999999994 156.000000000000000 a
36.690952000000003 116.834182999999996 62.000000000000000 a
36.865167000000000 116.654139999999998 76.000000000000000 a
37.218375999999999 116.407291999999998 34.000000000000000 a
37.800665000000002 116.479933000000003 28.000000000000000 a
39.387554000000002 116.964320000000001 46.000000000000000 a
36.518121000000001 102.038735000000003 7053.000000000000000 a
36.563747999999997 101.912160999999998 7029.000000000000000 a
36.539614000000000 100.644687000000005 10499.000000000000000 a
36.432158999999999 100.879570999999999 10655.000000000000000 a
36.398231000000003 100.970419000000007 10659.000000000000000 a
36.664516999999996 101.692409999999995 7337.000000000000000 a
36.862572999999998 101.056466999999998 9665.000000000000000 a
37.168990000000001 99.494136999999995 10580.000000000000000 a
37.190455999999998 98.905507999999998 11964.000000000000000 a
37.004174999999996 98.845014000000006 10658.000000000000000 a
36.997757999999997 98.667823999999996 10248.000000000000000 a
36.957690999999997 98.373858999999996 9643.000000000000000 a
36.985872000000001 98.237284000000002 9511.000000000000000 a
36.996949999999998 98.097577000000001 9438.000000000000000 a
37.030535000000000 97.972178000000000 9596.000000000000000 a
37.051127000000001 97.823514000000003 9477.000000000000000 a
37.085411999999998 97.684569999999994 9273.000000000000000 a
37.197496999999998 97.558347999999995 9261.000000000000000 a
37.249834999999997 97.204972999999995 9308.000000000000000 a
37.264994999999999 97.066948999999994 9101.000000000000000 a
37.217689999999997 96.926558000000000 9119.000000000000000 a
37.153047000000001 96.623987999999997 9931.000000000000000 a
37.155628999999998 96.538872999999995 10248.000000000000000 a
37.195849000000003 96.396967000000004 10531.000000000000000 a
37.301858000000003 96.124726999999993 10884.000000000000000 a
37.326484000000001 95.881945000000002 10167.000000000000000 a
37.259701999999997 95.568200000000004 9444.000000000000000 a
37.064132000000001 95.439171000000002 8694.000000000000000 a
36.926475000000003 95.367479000000003 8642.000000000000000 a
36.795050000000003 95.294421000000000 8627.000000000000000 a
36.730606000000002 95.135002000000000 8639.000000000000000 a
36.643141000000000 95.056664999999995 8769.000000000000000 a
36.517564000000000 94.963856000000007 8858.000000000000000 a
36.387517000000003 94.878518000000000 9167.000000000000000 a
36.268652000000003 94.796909999999997 9639.000000000000000 a
36.025404999999999 94.818793999999997 10554.000000000000000 a
35.900311000000002 94.752735999999999 11089.000000000000000 a
35.871062999999999 94.570697999999993 11619.000000000000000 a
35.875219999999999 94.346081999999996 12391.000000000000000 a
35.730863999999997 94.322405000000003 13492.000000000000000 a
35.550505000000001 93.961436000000006 15079.000000000000000 a
35.505088000000001 93.876136000000002 14984.000000000000000 a
35.495106999999997 93.683021999999994 14735.000000000000000 a
35.412135999999997 93.575733999999997 14527.000000000000000 a
35.360398000000004 93.424409999999995 14674.000000000000000 a
35.322468999999998 93.321854000000002 14779.000000000000000 a
35.255184000000000 93.172398000000001 14962.000000000000000 a
35.187136000000002 93.059112999999996 15158.000000000000000 a
35.155168000000003 93.040322000000003 15328.000000000000000 a
34.949688000000002 92.949005000000000 14822.000000000000000 a
34.820140000000002 92.922126000000006 15080.000000000000000 a
34.656021000000003 92.898146999999994 15875.000000000000000 a
34.445208999999998 92.725962999999993 14920.000000000000000 a
34.378723999999998 92.613701000000006 15099.000000000000000 a
34.280228999999999 92.501575000000003 14858.000000000000000 a
34.085152999999998 92.329307000000000 15509.000000000000000 a
33.864545000000000 92.355243999999999 14969.000000000000000 a
33.816670999999999 92.314684000000000 15009.000000000000000 a
33.683658999999999 92.052436999999998 15275.000000000000000 a
33.531807999999998 91.991073999999998 15518.000000000000000 a
33.436934000000001 91.931365999999997 15602.000000000000000 a
33.291353000000001 91.870390000000000 15789.000000000000000 a
33.056204999999999 91.702017999999995 16271.000000000000000 a
32.947825999999999 91.555850000000007 16333.000000000000000 a
32.903858999999997 91.527377000000001 16214.000000000000000 a
32.692610999999999 91.495874999999998 15898.000000000000000 a
29.634851999999999 91.185491999999996 11897.000000000000000 a
29.674199999999999 91.371291999999997 12016.000000000000000 a
29.683682999999998 91.418676000000005 12075.000000000000000 a
29.811765000000001 91.779221000000007 12522.000000000000000 a
29.756228000000000 91.935951000000003 12914.000000000000000 a
29.705179999999999 92.059057999999993 13571.000000000000000 a
29.689457000000001 92.285798999999997 14393.000000000000000 a
29.701263000000001 92.297422999999995 14622.000000000000000 a
29.906611000000002 92.438137999999995 14231.000000000000000 a
29.875363000000000 92.655801999999994 14266.000000000000000 a
29.926542000000001 92.788117999999997 13012.000000000000000 a
30.032205000000001 92.942729000000000 6075.000000000000000 a
29.999115000000000 93.078361999999998 11893.000000000000000 a
29.972681000000001 93.107771999999997 11451.000000000000000 a
29.972850000000001 93.107775000000004 11166.000000000000000 a
29.972985999999999 93.109002000000004 11449.000000000000000 a
40.613081000000001 115.120631000000003 2152.000000000000000 a
41.331408000000003 114.519020999999995 4414.000000000000000 a
41.333897000000000 114.207610000000003 4497.000000000000000 a
41.333767000000002 114.205727999999993 4491.000000000000000 a
41.333753999999999 114.205883999999998 4489.000000000000000 a
41.087769999999999 114.711333999999994 4673.000000000000000 a
40.870533999999999 114.750823999999994 3051.000000000000000 a
38.469169999999998 116.959329999999994 35083.000000000000000 a
38.257483999999998 116.949325000000002 36419.000000000000000 a
34.957459999999998 117.762872999999999 37581.000000000000000 a
34.667676000000000 117.788905000000000 37544.000000000000000 a
33.540298000000000 118.581025999999994 37572.000000000000000 a
33.321500000000000 118.770858000000004 37567.000000000000000 a
33.075795999999997 118.983571999999995 37599.000000000000000 a
32.921669999999999 119.116319000000004 37615.000000000000000 a
32.662922999999999 119.345662000000004 37619.000000000000000 a
32.223773999999999 119.725121000000001 37640.000000000000000 a
31.935026000000001 119.968239999999994 37661.000000000000000 a
31.364659000000000 121.058769999999996 28331.000000000000000 a
30.560572000000001 121.531080000000003 15723.000000000000000 a
30.518462000000000 121.554440999999997 15344.000000000000000 a
29.700534999999999 121.176197999999999 1813.000000000000000 a
29.706119000000001 121.171126999999998 1637.000000000000000 a
29.682098000000000 121.271073000000001 153.000000000000000 a
32.972273000000001 114.014003000000002 275.600000000000023 a
40.576864000000000 117.150471999999993 585.000000000000000 a
45.145701000000003 124.802323999999999 511.000000000000000 a
45.145992000000000 124.802037999999996 506.000000000000000 a
45.099845999999999 124.757326000000006 489.000000000000000 a
45.101239000000000 124.757392999999993 494.000000000000000 a
45.022460000000002 124.991038000000003 484.000000000000000 a
44.853228000000001 125.026161000000002 902.000000000000000 a
44.650696000000003 125.127373000000006 677.000000000000000 a
44.400536000000002 125.116176999999993 632.000000000000000 a
44.147635999999999 125.158640000000005 697.000000000000000 a
43.767834000000001 125.441739999999996 902.000000000000000 a
45.746912999999999 126.684179000000000 562.000000000000000 a
45.774410000000003 126.612339000000006 531.000000000000000 a
45.774645000000000 126.613429999999994 529.000000000000000 a
43.937792999999999 125.600876999999997 789.000000000000000 a
25.731151000000001 110.069327999999999 938.000000000000000 a
30.232478000000000 119.968404000000007 46.000000000000000 a
30.575956999999999 103.949679000000003 1522.000000000000000 a
30.538326999999999 103.971913000000001 1479.000000000000000 a
30.507100000000001 104.051980999999998 1401.000000000000000 a
30.507093999999999 104.051192999999998 1534.000000000000000 a
40.124091000000000 114.197575999999998 3064.000000000000000 a
40.109577999999999 113.119693999999996 3654.000000000000000 a
38.890607000000003 115.131634000000005 124.000000000000000 a
31.008467000000000 103.604850999999996 2317.765804000000117 a
31.008461000000000 103.604825000000005 2333.166568000000098 a
30.919118000000001 103.475750000000005 3072.558425000000170 a
30.919660000000000 103.475414999999998 3067.395668999999998 a
30.919748999999999 103.475425999999999 3066.601289000000179 a
29.774553000000001 119.715658000000005 377.336962000000028 a
30.003309000000002 120.007469999999998 73.108277999999999 a
30.147742000000001 120.277157000000003 106.645681999999994 a
30.753724999999999 120.472318999999999 102.909800000000004 a
30.454076000000001 120.330765999999997 25.643865000000002 a
24.585965000000002 117.044014000000004 2188.659428999999818 a
24.591405000000002 117.041107999999994 2116.715639999999894 a
24.648989000000000 117.050383999999994 1786.259727999999996 a
27.640141000000000 117.967673000000005 687.104071999999974 a
27.708884000000001 117.997917000000001 627.748235000000022 a
22.236127000000000 114.196450999999996 46.736193999999998 a
24.459627000000001 120.703151000000005 434.847204999999974 a
23.557577999999999 120.330169999999995 109.899389999999997 a
22.700730000000000 120.379576999999998 400.739229000000023 a
22.729471000000000 120.405103999999994 576.966003999999998 a
23.522048999999999 120.822439000000003 7909.441772000000128 a
25.041755999999999 121.615515000000002 157.578550000000007 a
25.074776000000000 121.457877999999994 123.587656999999993 a
25.063006000000001 121.214343000000000 160.912004999999994 a
36.429285000000000 114.353615000000005 0.000000000000000 a
13.598852000000001 103.965622999999994 96.759495000000001 a
13.598843000000000 103.962719000000007 186.873933999999991 a
13.597913999999999 103.967310999999995 128.460895999999991 a
13.359741000000000 103.879329999999996 6.165213000000000 a
13.359527999999999 103.861074000000002 -30.087986000000001 a
13.444837000000000 103.958545000000001 71.625804000000002 a
13.422430000000000 103.785511000000000 -5.063228000000000 a
13.424761999999999 103.785393999999997 44.332543000000001 a
13.400542000000000 103.795384999999996 21.214524000000001 a
39.081232999999997 117.186817000000005 82.020996999999994 a
39.317281000000001 115.841659000000007 40.000000000000000 a
37.240518000000002 114.506068999999997 175.000000000000000 a
37.047279000000003 114.481605999999999 225.000000000000000 a
34.004730000000002 113.822360000000003 150.000000000000000 a
33.766942999999998 113.933474000000004 116.000000000000000 a
35.236165000000000 113.803265999999994 195.000000000000000 a
35.488973000000001 114.094252999999995 198.000000000000000 a
35.661985000000001 114.204628000000000 245.000000000000000 a
35.877386000000001 114.326255000000003 225.000000000000000 a
36.146821000000003 114.327755999999994 268.000000000000000 a
36.321038999999999 114.346787000000006 211.000000000000000 a
36.791232000000001 114.476263000000003 192.000000000000000 a
37.556731999999997 114.596632999999997 104.000000000000000 a
39.016173999999999 115.627712000000002 45.000000000000000 a
39.676507000000001 116.103110999999998 103.000000000000000 a
37.582622000000001 126.993354999999994 246.000000000000000 a
37.583368000000000 126.992232000000001 250.000000000000000 a
37.509324999999997 126.997410000000002 123.000000000000000 a
37.586036999999997 126.806939000000000 158.000000000000000 a
37.568212000000003 126.653530000000003 99.000000000000000 a
27.556063999999999 113.032664999999994 235.000000000000000 a
26.965492000000001 112.663860000000000 188.000000000000000 a
39.069017000000002 117.953418999999997 30072.000000000000000 a
39.030510000000000 118.201615000000004 31439.000000000000000 a
38.987237999999998 118.470150000000004 32281.000000000000000 a
38.976182000000001 118.537317000000002 32275.000000000000000 a
38.903474000000003 118.974013999999997 32301.000000000000000 a
38.859479000000000 119.241940999999997 32285.000000000000000 a
38.825237000000001 119.458806999999993 32277.000000000000000 a
38.798454999999997 119.624347999999998 32284.000000000000000 a
38.768725000000003 119.805145999999993 32275.000000000000000 a
38.744512999999998 119.952181999999993 32285.000000000000000 a
38.724795000000000 120.065731000000000 32277.000000000000000 a
38.681471999999999 120.306726999999995 32277.000000000000000 a
38.660395000000001 120.451244000000003 32280.000000000000000 a
38.629798999999998 120.658783999999997 32293.000000000000000 a
38.601033000000001 120.832218999999995 32294.000000000000000 a
38.580112999999997 120.957436000000001 32297.000000000000000 a
38.536136999999997 121.222290999999998 32257.000000000000000 a
38.498835999999997 121.455562999999998 32240.000000000000000 a
38.454405999999999 121.735681000000000 32217.000000000000000 a
38.418926999999996 121.951881000000000 31238.000000000000000 a
38.398969000000001 122.073419999999999 29858.000000000000000 a
38.312578000000002 122.316951000000003 28373.000000000000000 a
38.207213000000003 122.509049000000005 28384.000000000000000 a
38.103948000000003 122.643641000000002 28437.000000000000000 a
37.936915999999997 122.859549999999999 28489.000000000000000 a
37.841569000000000 122.982400999999996 28497.000000000000000 a
37.746012999999998 123.104969999999994 28516.000000000000000 a
37.650474000000003 123.227061000000006 28522.000000000000000 a
37.579250000000002 123.319275000000005 28537.000000000000000 a
37.465997999999999 123.501857000000001 28537.000000000000000 a
37.340547000000001 123.712196000000006 28557.000000000000000 a
37.241562000000002 123.876535000000004 28574.000000000000000 a
37.169218000000001 124.078117000000006 28559.000000000000000 a
37.173161000000000 124.216082000000000 28565.000000000000000 a
37.176361000000000 124.307485999999997 28573.000000000000000 a
37.189534999999999 124.850668999999996 22797.000000000000000 a
37.192754999999998 125.007822000000004 20425.000000000000000 a
37.198796999999999 125.352107000000004 15717.000000000000000 a
37.199801000000001 125.422296000000003 14907.000000000000000 a
37.231271000000000 125.602912000000003 14716.000000000000000 a
37.403140999999998 125.990097000000006 8638.000000000000000 a
37.575186000000002 126.261106999999996 2083.000000000000000 a
37.599348999999997 126.295192000000000 1809.000000000000000 a
42.578380000000003 117.135958000000002 4904.000000000000000 a
42.334491000000000 117.476387000000003 5239.000000000000000 a
42.009138999999998 117.677256999999997 2879.000000000000000 a
25.183387000000000 110.438396999999995 396.000000000000000 a
25.758845000000001 110.133363000000003 2220.000000000000000 a
25.720742999999999 110.060905000000005 1093.000000000000000 a
25.532138000000000 110.063888000000006 683.000000000000000 a
24.920316000000000 110.520030000000006 266.000000000000000 a
24.724208999999998 110.471356000000000 336.000000000000000 a
24.739135000000001 110.492876999999993 301.000000000000000 a
24.767890000000001 110.501938999999993 494.000000000000000 a
25.232545999999999 110.050962999999996 454.000000000000000 a
40.450470000000003 115.401534999999996 1776.000000000000000 a
40.310395000000000 114.671013000000002 3232.000000000000000 a
40.196846999999998 114.483098999999996 2934.000000000000000 a
40.042648000000000 113.888824000000000 3234.000000000000000 a
40.024723999999999 113.649237999999997 3442.000000000000000 a
40.110292999999999 113.124599000000003 3707.000000000000000 a
40.109529000000002 113.119645000000006 3649.000000000000000 a
40.104931999999998 113.295107000000002 3442.000000000000000 a
39.633077000000000 113.022801999999999 3319.000000000000000 a
39.633865000000000 113.022424999999998 3315.000000000000000 a
39.635506999999997 113.022767999999999 3285.000000000000000 a
39.554105999999997 113.321612000000002 3390.000000000000000 a
39.342540000000000 113.821089000000001 4278.000000000000000 a
39.237428000000001 113.565873999999994 3722.000000000000000 a
38.934278999999997 113.584993999999995 4807.000000000000000 a
38.869698000000000 114.102147000000002 1146.000000000000000 a
38.654207999999997 114.663702000000001 419.000000000000000 a
24.585463000000001 117.561797999999996 113.957835000000003 a
24.506339000000001 117.396017000000001 105.216246999999996 a
24.561245000000000 117.290406000000004 197.487930000000006 a
24.486277999999999 117.733579000000006 35.217033999999998 a
24.503139000000001 117.892067999999995 39.911876999999997 a
24.430246000000000 118.109048999999999 73.991928999999999 a
24.430253000000000 118.109111999999996 74.140476000000007 a
27.708358000000000 118.000533000000004 612.946055999999999 a
27.708310000000001 118.000493000000006 496.504728000000000 a
27.629134000000001 117.937888999999998 650.857187999999951 a
27.641553999999999 117.919030000000006 686.206416999999988 a
24.874101000000000 121.023709999999994 359.426183999999978 a
24.807267000000000 120.963960999999998 255.164524000000000 a
24.431974000000000 120.696589000000003 371.750282000000027 a
24.250792000000001 120.646243999999996 677.748852000000056 a
24.047908000000000 120.604360999999997 409.474311000000000 a
22.684052999999999 120.306633000000005 146.368120000000005 a
22.679524000000001 120.312909000000005 184.188566000000009 a
22.675280999999998 120.330110000000005 199.927457000000004 a
23.004065000000001 120.159497999999999 167.221598000000000 a
23.000042000000001 120.160297000000000 110.236165000000000 a
23.205552000000001 120.355534000000006 431.648114000000021 a
23.404726000000000 120.655654999999996 3417.788126999999804 a
23.510270999999999 120.823503000000002 8287.542548999999781 a
23.510380000000001 120.823723999999999 8261.563360000000102 a
23.452438000000001 120.309511999999998 179.344849000000011 a
24.128211000000000 120.617540000000005 250.660853000000003 a
24.694849999999999 120.939278999999999 281.641052999999999 a
25.104585000000000 121.545946000000001 -808.639326999999980 a
25.052855000000001 121.616275000000002 163.655820000000006 a
25.053418000000001 121.616207000000003 205.031141999999988 a
25.083638000000001 121.238330000000005 235.972769000000000 a
40.176169000000002 116.546274999999994 131.004501000000005 a
40.946460999999999 117.342963999999995 1557.000000000000000 a
41.424523999999998 117.701708999999994 1896.000000000000000 a
41.689988999999997 117.865307000000001 2473.000000000000000 a
40.828370000000000 118.054661999999993 927.000000000000000 a
40.824738000000004 118.054019999999994 910.000000000000000 a
40.607371000000001 117.755996999999994 1475.000000000000000 a
39.869560000000000 118.367907000000002 178.000000000000000 a
39.870596999999997 117.776221000000007 52.000000000000000 a
39.971024999999997 117.081249000000000 29.000000000000000 a
39.814844000000001 118.066511000000006 51.000000000000000 a
39.632441999999998 119.308398999999994 12.000000000000000 a
39.920561999999997 119.064725999999993 326.000000000000000 a
39.917549999999999 118.848033000000001 145.000000000000000 a
39.717945000000000 117.450249999999997 -36.000000000000000 a
39.824032000000003 116.736333999999999 45.000000000000000 a
35.384610000000002 113.897988999999995 176.000000000000000 a
35.096536000000000 113.661503999999994 299.000000000000000 a
34.555622000000000 113.811499999999995 444.000000000000000 a
34.258215000000000 113.768822999999998 234.000000000000000 a
33.498496000000003 114.029472999999996 139.000000000000000 a
33.222821000000003 114.037192000000005 137.000000000000000 a
32.729371999999998 114.019204000000002 257.000000000000000 a
32.496639000000002 114.042203999999998 159.000000000000000 a
32.315376000000001 114.057703000000004 219.000000000000000 a
32.019599999999997 114.083082000000005 197.000000000000000 a
31.789556999999999 114.023557999999994 563.000000000000000 a
31.611360999999999 114.016358999999994 257.000000000000000 a
31.431450999999999 113.972701000000001 126.000000000000000 a
31.157229000000001 113.934718000000004 34.000000000000000 a
31.001152000000001 113.915946000000005 28.000000000000000 a
30.739248000000000 114.341004999999996 33.000000000000000 a
30.097269000000001 114.348072000000002 76.000000000000000 a
29.938334999999999 114.360900000000001 28.000000000000000 a
29.671811000000002 113.853832999999995 23.000000000000000 a
29.328492000000001 113.076577999999998 200.000000000000000 a
29.129712000000001 113.119630000000001 227.000000000000000 a
28.883996000000000 113.085863000000003 196.000000000000000 a
28.679798999999999 113.037979000000007 125.000000000000000 a
28.418198000000000 112.943982000000005 110.000000000000000 a
28.077596000000000 112.951601999999994 71.000000000000000 a
27.224301000000001 112.883527000000001 229.000000000000000 a
27.060694999999999 112.191023999999999 343.000000000000000 a
27.255628999999999 111.887666999999993 953.000000000000000 a
27.544170000000001 112.014819000000003 299.000000000000000 a
27.608364999999999 111.849583999999993 388.000000000000000 a
27.772908000000001 111.718603999999999 394.000000000000000 a
34.208264000000000 109.038420000000002 1510.000000000000000 a
34.440083999999999 107.900632000000002 1907.000000000000000 a
34.440708000000001 107.899216999999993 1930.000000000000000 a
34.579973000000003 108.213249000000005 3115.000000000000000 a
34.590511999999997 108.254757999999995 2568.000000000000000 a
34.492586000000003 108.535573999999997 1602.000000000000000 a
34.384931999999999 109.280223000000007 1584.599999999999909 a
34.222406999999997 108.951847999999998 1364.799999999999955 a
40.196232999999999 116.113150000000005 354.330709000000013 a
40.675783000000003 116.790149999999997 160.761155000000002 a
26.161557999999999 119.942401000000004 193.433598999999987 a
26.161394000000001 119.942582000000002 176.335668999999996 a
26.161079999999998 119.942490000000006 77.958583000000004 a
26.161128999999999 119.942537999999999 77.563552999999999 a
26.161349000000001 119.942460999999994 76.152502999999996 a
26.161436999999999 119.942532999999997 74.727227999999997 a
26.161508000000001 119.942526999999998 71.233132999999995 a
39.016513000000003 116.378623000000005 425.753107000000000 a
38.512106000000003 115.957991000000007 34.767660999999997 a
38.085267000000002 115.635487999999995 136.741778000000011 a
37.764029999999998 115.609222000000003 71.924415999999994 a
37.346079000000003 115.736385999999996 85.855813999999995 a
36.988677000000003 115.689524000000006 48.545495000000003 a
36.696972000000002 115.812022999999996 83.019610000000000 a
36.374468000000000 115.891119000000003 63.553480999999998 a
36.101956000000001 115.804190000000006 132.956430000000012 a
35.834938999999999 115.929761999999997 63.099133999999999 a
35.615116999999998 115.902118999999999 189.226919000000009 a
35.471558000000002 115.730277999999998 205.434812999999991 a
35.253756000000003 115.504963000000004 441.212441000000013 a
34.968108000000001 115.582983999999996 248.596663000000007 a
34.466852000000003 115.668741999999995 146.713306999999986 a
34.013285000000003 115.783930999999995 68.686165000000003 a
33.721525999999997 115.794745000000006 81.755163999999994 a
33.481064000000003 115.806498000000005 30.850498999999999 a
33.207099999999997 115.831226000000001 89.591306000000003 a
32.865758000000000 115.833922999999999 62.203232000000000 a
32.709260999999998 115.635538999999994 132.217657000000003 a
32.565370999999999 115.460032999999996 48.477781999999998 a
32.338921999999997 115.321222000000006 123.872456999999997 a
32.239950999999998 115.197851999999997 61.958844999999997 a
32.042115000000003 115.015983000000006 96.340091999999999 a
31.737116000000000 114.884066000000004 198.318300999999991 a
31.455483000000001 114.880618999999996 241.984267999999986 a
30.574192000000000 115.028064000000001 114.576824000000002 a
30.176988999999999 115.448629999999994 83.078950000000006 a
30.008073000000000 115.587417000000002 86.516758999999993 a
29.838034000000000 116.001142000000002 1.073612000000000 a
29.376124999999998 115.752044999999995 70.078828999999999 a
29.174907999999999 115.755685000000000 81.837159000000000 a
28.959087000000000 115.760690999999994 61.062958999999999 a
40.917017000000001 111.709649999999996 3795.931759000000056 a
40.916300000000000 111.711567000000002 3812.335958000000119 a


==> figs/mcs_groupby.csv <==
x y label
1232179200.000000 46.000000 a
1232294400.000000 193.000000 a
1232182800.000000 82.000000 a
1232197200.000000 114.000000 a
1232449200.000000 108.000000 a
1232186400.000000 90.000000 a
1232391600.000000 211.000000 a
1232380800.000000 170.000000 a
1232305200.000000 220.000000 a
1232175600.000000 49.000000 a
1232359200.000000 117.000000 a
1232193600.000000 100.000000 a
1232200800.000000 133.000000 a
1232254800.000000 39.000000 a
1232312400.000000 225.000000 a
1232406000.000000 184.000000 a
1232431200.000000 28.000000 a
1232298000.000000 210.000000 a
1232452800.000000 120.000000 a
1232204400.000000 122.000000 a
1232384400.000000 170.000000 a
1232316000.000000 292.500000 a
1232247600.000000 40.000000 a
1232208000.000000 160.000000 a
1232337600.000000 42.000000 a
1232442000.000000 91.000000 a
1232478000.000000 185.000000 a
1232330400.000000 51.000000 a
1232319600.000000 190.000000 a
1232409600.000000 183.000000 a
1232341200.000000 42.000000 a
1232334000.000000 46.000000 a
1232251200.000000 28.000000 a
1232456400.000000 122.000000 a
1232222400.000000 136.000000 a
1232244000.000000 288.000000 a
1232388000.000000 282.000000 a
1232226000.000000 169.000000 a
1232434800.000000 42.000000 a
1232460000.000000 151.000000 a
1232398800.000000 249.000000 a
1232233200.000000 154.000000 a
1232413200.000000 146.000000 a
1232492400.000000 79.000000 a
1232344800.000000 45.000000 a
1232236800.000000 104.000000 a
1232323200.000000 164.000000 a
1232240400.000000 252.500000 a
1232474400.000000 176.000000 a
1232420400.000000 22.000000 a
1232438400.000000 72.000000 a
1232362800.000000 128.000000 a
1232301600.000000 173.000000 a
1232481600.000000 150.000000 a
1232229600.000000 177.000000 a
1232416800.000000 92.000000 a
1232370000.000000 116.000000 a
1232463600.000000 170.000000 a
1232373600.000000 167.000000 a
1232211600.000000 134.000000 a
1232395200.000000 260.000000 a
1232326800.000000 122.000000 a
1232377200.000000 175.000000 a
1232258400.000000 33.000000 a
1232190000.000000 101.000000 a
1232262000.000000 32.000000 a
1232265600.000000 42.000000 a
1232366400.000000 119.000000 a
1232269200.000000 81.000000 a
1232488800.000000 150.000000 a
1232352000.000000 81.000000 a
1232272800.000000 120.000000 a
1232348400.000000 62.000000 a
1232467200.000000 180.000000 a
1232276400.000000 133.000000 a
1232280000.000000 132.500000 a
1232215200.000000 132.000000 a
1232445600.000000 106.000000 a
1232485200.000000 126.000000 a
1232283600.000000 157.000000 a
1232308800.000000 203.000000 a
1232402400.000000 158.500000 a
1232427600.000000 35.000000 a
1232424000.000000 22.000000 a
1232355600.000000 98.000000 a
1232290800.000000 230.000000 a
1232287200.000000 160.000000 a
1232218800.000000 168.000000 a
1232470800.000000 184.000000 a


==> figs/original_groupby.csv <==
x y label
1232179200.000000 50.908922 a
1232294400.000000 183.883528 a
1232182800.000000 77.034778 a
1232197200.000000 115.659034 a
1232449200.000000 115.216365 a
1232186400.000000 90.120237 a
1232391600.000000 208.412541 a
1232380800.000000 186.519961 a
1232305200.000000 227.881740 a
1232175600.000000 55.392756 a
1232359200.000000 112.031772 a
1232193600.000000 103.319732 a
1232200800.000000 123.212290 a
1232254800.000000 37.067120 a
1232312400.000000 216.675659 a
1232406000.000000 188.118129 a
1232431200.000000 30.068930 a
1232298000.000000 214.934131 a
1232452800.000000 120.778914 a
1232204400.000000 118.868428 a
1232384400.000000 176.814291 a
1232316000.000000 301.657298 a
1232247600.000000 39.077021 a
1232208000.000000 170.794765 a
1232337600.000000 40.995601 a
1232442000.000000 93.139511 a
1232478000.000000 178.146270 a
1232330400.000000 47.899933 a
1232319600.000000 197.922073 a
1232409600.000000 180.170148 a
1232341200.000000 38.723322 a
1232334000.000000 45.054063 a
1232251200.000000 27.469593 a
1232456400.000000 131.736399 a
1232222400.000000 137.625272 a
1232244000.000000 275.717062 a
1232388000.000000 273.039364 a
1232226000.000000 170.628136 a
1232434800.000000 49.592897 a
1232460000.000000 144.961472 a
1232398800.000000 252.061221 a
1232233200.000000 160.168142 a
1232413200.000000 140.047469 a
1232492400.000000 80.266752 a
1232344800.000000 55.467505 a
1232236800.000000 100.299960 a
1232323200.000000 165.533768 a
1232240400.000000 256.084700 a
1232474400.000000 183.504591 a
1232420400.000000 20.396769 a
1232438400.000000 68.555619 a
1232362800.000000 123.205128 a
1232301600.000000 179.481569 a
1232481600.000000 157.300315 a
1232229600.000000 167.061999 a
1232416800.000000 91.710676 a
1232370000.000000 128.306778 a
1232463600.000000 171.542123 a
1232373600.000000 156.549032 a
1232211600.000000 120.806504 a
1232395200.000000 258.493784 a
1232326800.000000 119.727009 a
1232377200.000000 177.942665 a
1232258400.000000 31.859110 a
1232190000.000000 98.392849 a
1232262000.000000 36.069454 a
1232265600.000000 45.290440 a
1232366400.000000 124.872386 a
1232269200.000000 78.759134 a
1232488800.000000 162.932580 a
1232352000.000000 83.881583 a
1232272800.000000 105.296042 a
1232348400.000000 72.120349 a
1232467200.000000 182.704910 a
1232276400.000000 127.398497 a
1232280000.000000 135.689847 a
1232215200.000000 138.257411 a
1232445600.000000 98.892644 a
1232485200.000000 130.580875 a
1232283600.000000 144.612127 a
1232308800.000000 216.939225 a
1232402400.000000 166.931418 a
1232427600.000000 32.264949 a
1232424000.000000 18.163856 a
1232355600.000000 101.894631 a
1232290800.000000 233.625966 a
1232287200.000000 153.678898 a
1232218800.000000 149.842744 a
1232470800.000000 188.041576 a


==> figs/pprand_alg_1e4.csv <==
x y z label
31.097892999999999 121.048635000000004 57.000000000000000 a
37.448259000000000 110.919972999999999 2517.000000000000000 a
37.420541999999998 110.767456999999993 2843.000000000000000 a
37.419519999999999 110.765867999999998 2490.000000000000000 a
37.419528999999997 110.765872999999999 2487.000000000000000 a
37.419572000000002 110.765829999999994 2486.000000000000000 a
37.419566000000003 110.765821000000003 2525.000000000000000 a
37.426830000000002 110.780805000000001 492.000000000000000 a
37.426451000000000 110.780424999999994 492.000000000000000 a
37.424852999999999 110.770752999999999 542.000000000000000 a
37.345920999999997 110.734897000000004 1520.000000000000000 a
37.346246999999998 110.735076000000007 1559.000000000000000 a
37.350074999999997 110.731932999999998 2242.000000000000000 a
37.350245000000001 110.731514000000004 2219.000000000000000 a
37.350273000000001 110.731392999999997 2214.000000000000000 a
37.350368000000003 110.731385000000003 2201.000000000000000 a
37.350408000000002 110.731438999999995 2201.000000000000000 a
37.350467000000002 110.731387999999995 2202.000000000000000 a
37.359569000000000 110.723022000000000 2210.000000000000000 a
37.350169999999999 110.731181000000007 2030.000000000000000 a
37.350181999999997 110.731656999999998 2297.000000000000000 a
37.350228999999999 110.731630999999993 2282.000000000000000 a
37.350178999999997 110.731673000000001 2289.000000000000000 a
37.350020000000001 110.732125999999994 2288.000000000000000 a
37.444538999999999 110.899917000000002 2590.000000000000000 a
37.445557999999998 110.903361000000004 2564.000000000000000 a
37.464865000000003 110.990049999999997 2605.000000000000000 a
37.472585000000002 111.007452000000001 2792.000000000000000 a
37.498994000000003 111.065488999999999 3126.000000000000000 a
37.522151999999998 111.120298000000005 3263.000000000000000 a
37.522790000000001 111.120980000000003 3249.000000000000000 a
37.522925999999998 111.121243000000007 3256.000000000000000 a
37.522722000000002 111.126277000000002 3049.000000000000000 a
37.526595000000000 111.185258000000005 3073.000000000000000 a
37.526719999999997 111.189813000000001 3093.000000000000000 a
37.522784000000001 111.235836000000006 3268.000000000000000 a
37.522478999999997 111.236006000000003 3282.000000000000000 a
37.521008999999999 111.237033999999994 3233.000000000000000 a
37.520865000000001 111.237110999999999 3228.000000000000000 a
37.468037000000002 111.322539000000006 3915.000000000000000 a
37.457945000000002 111.357392000000004 4263.000000000000000 a
37.443441000000000 111.416454000000002 4323.000000000000000 a
37.434134000000000 111.454330999999996 4309.000000000000000 a
37.422122999999999 111.491512000000000 4551.000000000000000 a
37.421568999999998 111.493359999999996 4596.000000000000000 a
37.416252999999998 111.500116000000006 4790.000000000000000 a
37.347893999999997 111.866403000000005 2300.000000000000000 a
37.363875999999998 111.912214000000006 2465.000000000000000 a
37.774940999999998 113.722476000000000 2085.000000000000000 a
36.181164000000003 117.114652000000007 514.000000000000000 a
34.344442000000001 118.092856999999995 110.000000000000000 a
34.346088999999999 118.100492000000003 4.000000000000000 a
34.380913999999997 118.241072000000003 204.000000000000000 a
34.381255000000003 118.256570999999994 26.000000000000000 a
34.381110999999997 118.258050999999995 15.000000000000000 a
34.381348000000003 118.331379999999996 119.000000000000000 a
34.382989000000002 118.348388999999997 140.000000000000000 a
34.381053000000001 118.370780999999994 157.000000000000000 a
34.043348999999999 118.792749999999998 256.000000000000000 a
34.006642999999997 118.808966999999996 107.000000000000000 a
33.919595999999999 118.866947999999994 -73.000000000000000 a
33.818987000000000 118.921940000000006 140.000000000000000 a
33.671807000000001 118.970366999999996 201.000000000000000 a
33.657457999999998 118.992159999999998 286.000000000000000 a
33.579081000000002 119.104805999999996 59.000000000000000 a
33.553947999999998 119.149248000000000 -181.000000000000000 a
33.529828999999999 119.251088999999993 122.000000000000000 a
33.533541999999997 119.288995999999997 90.000000000000000 a
33.538918000000002 119.346909999999994 -7.000000000000000 a
33.542383000000001 119.426372999999998 -8.000000000000000 a
33.563277999999997 119.498221000000001 43.000000000000000 a
33.564754999999998 119.504823999999999 53.000000000000000 a
33.540399000000001 119.732135000000000 216.000000000000000 a
33.494607000000002 119.815845999999993 152.000000000000000 a
33.383128999999997 120.169989999999999 -1.000000000000000 a
33.294995000000000 120.242480999999998 91.000000000000000 a
33.238508000000003 120.290474000000003 79.000000000000000 a
33.225377999999999 120.302940000000007 48.000000000000000 a
33.215623000000001 120.305615000000003 36.000000000000000 a
33.139507000000002 120.307399000000004 52.000000000000000 a
33.104745999999999 120.305053000000001 44.000000000000000 a
32.941167999999998 120.324173000000002 47.000000000000000 a
32.831677999999997 120.365306000000004 65.000000000000000 a
32.805022000000001 120.381589000000005 61.000000000000000 a
32.640324000000000 120.479716999999994 75.000000000000000 a
32.635207000000001 120.482896999999994 87.000000000000000 a
32.315534000000000 120.678195000000002 100.000000000000000 a
32.052473999999997 121.147902999999999 604.000000000000000 a
32.060606999999997 121.270302999999998 81.000000000000000 a
32.053534999999997 121.188258000000005 33.000000000000000 a
32.050319000000002 121.079335999999998 42.000000000000000 a
32.048354000000003 121.017195999999998 36.000000000000000 a
31.968197000000000 120.894889000000006 383.000000000000000 a
32.053761999999999 121.272481999999997 72.000000000000000 a
32.060077000000000 121.273657999999998 42.000000000000000 a
32.060028000000003 121.274630999999999 60.000000000000000 a
32.060035999999997 121.275018000000003 52.000000000000000 a
32.059963000000003 121.275149999999996 52.000000000000000 a
32.059733000000001 121.275046000000003 43.000000000000000 a
32.059199000000000 121.275041000000002 35.000000000000000 a
32.059071000000003 121.275032999999993 46.000000000000000 a
32.058726000000000 121.274946000000000 45.000000000000000 a
32.058084000000001 121.274427000000003 63.000000000000000 a
32.058050999999999 121.274393000000003 64.000000000000000 a
32.057929000000001 121.274354000000002 63.000000000000000 a
32.051250000000003 121.115956999999995 36.000000000000000 a
32.048397000000001 121.021377000000001 25.000000000000000 a
32.057122999999997 120.741164999999995 16.000000000000000 a
32.241785999999998 120.760441999999998 50.000000000000000 a
32.241698999999997 120.760536999999999 14.000000000000000 a
32.241371999999998 120.760624000000007 87.000000000000000 a
32.060371000000004 121.272385999999997 37.000000000000000 a
32.060319000000000 121.272807999999998 53.000000000000000 a
32.337857999999997 120.663403000000002 154.000000000000000 a
32.340285999999999 120.659390999999999 168.000000000000000 a
32.411123000000003 120.585566000000000 156.000000000000000 a
32.416336000000001 120.579813000000001 173.000000000000000 a
32.498164000000003 120.525868000000003 270.000000000000000 a
32.522131000000002 120.515979000000002 144.000000000000000 a
32.633355999999999 120.483740999999995 150.000000000000000 a
32.646299999999997 120.475907000000007 134.000000000000000 a
32.709417999999999 120.443314000000001 245.000000000000000 a
32.737417999999998 120.426456999999999 259.000000000000000 a
32.770561999999998 120.404660000000007 192.000000000000000 a
32.959865000000001 120.321517000000000 240.000000000000000 a
32.960768999999999 120.320357999999999 231.000000000000000 a
33.128075000000003 120.308092000000002 249.000000000000000 a
33.206755999999999 120.308153000000004 222.000000000000000 a
33.223506000000000 120.303128999999998 220.000000000000000 a
33.226277000000003 120.302268999999995 235.000000000000000 a
33.360692000000000 120.203354000000004 100.000000000000000 a
33.361531999999997 120.202526000000006 96.000000000000000 a
33.366155999999997 120.198250999999999 71.000000000000000 a
33.371001000000000 120.191322999999997 -48.000000000000000 a
36.056531999999997 117.145463000000007 458.000000000000000 a
33.308762000000002 117.309049000000002 62.000000000000000 a
32.485213000000002 118.219646999999995 201.000000000000000 a
32.163217000000003 118.672246999999999 184.000000000000000 a
31.106532999999999 121.044285000000002 17.000000000000000 a
40.176709000000002 120.143733999999995 56.000000000000000 a
40.191642999999999 120.179407999999995 40.000000000000000 a
40.194744999999998 120.187588000000005 13.000000000000000 a
40.210450999999999 120.234164000000007 58.000000000000000 a
40.250261000000002 120.290519000000003 52.000000000000000 a
40.273234000000002 120.314175000000006 132.000000000000000 a
40.330393000000001 120.382524000000004 229.000000000000000 a
40.360999000000000 120.450164999999998 60.000000000000000 a
40.363298000000000 120.452971000000005 65.000000000000000 a
40.381770000000003 120.475105999999997 98.000000000000000 a
40.398660000000000 120.489266000000001 72.000000000000000 a
40.420760999999999 120.503626999999994 31.000000000000000 a
40.449463999999999 120.536873000000000 28.000000000000000 a
40.662982000000000 120.759315999999998 53.000000000000000 a
40.728489000000003 120.837360000000004 8.000000000000000 a
40.813006999999999 120.926080999999996 36.000000000000000 a
40.846145000000000 120.964552999999995 37.000000000000000 a
40.867908000000000 120.984092000000004 51.000000000000000 a
41.003953000000003 121.009803000000005 123.000000000000000 a
41.049784000000002 121.026819000000003 62.000000000000000 a
41.054727999999997 121.029306000000005 95.000000000000000 a
41.062199000000000 121.035662000000002 140.000000000000000 a
41.074151999999998 121.048903999999993 124.000000000000000 a
41.104470999999997 121.083658999999997 292.000000000000000 a
41.123998999999998 121.170624000000004 214.000000000000000 a
41.151432000000000 121.322573000000006 20.000000000000000 a
41.160896999999999 121.327860000000001 9.000000000000000 a
41.176392000000000 121.344922999999994 -11.000000000000000 a
41.196407999999998 121.413818000000006 -38.000000000000000 a
41.197820000000000 121.419481000000005 -72.000000000000000 a
41.200578000000000 121.430802000000000 -136.000000000000000 a
41.202981000000001 121.440659999999994 -156.000000000000000 a
41.211776000000000 121.476804999999999 -350.000000000000000 a
41.224952000000002 121.517218999999997 -346.000000000000000 a
41.237679000000000 121.548147000000000 -120.000000000000000 a
41.263109999999998 121.599037999999993 494.000000000000000 a
41.284357000000000 121.633961999999997 798.000000000000000 a
41.301318999999999 121.661962000000003 1273.000000000000000 a
41.329310000000000 121.712356999999997 1907.000000000000000 a
41.329483000000003 121.713838999999993 1909.000000000000000 a
41.349314999999997 121.749695000000003 2105.000000000000000 a
41.354629000000003 121.760216000000000 1393.000000000000000 a
41.363838999999999 121.777026000000006 674.000000000000000 a
41.365253000000003 121.779867999999993 516.000000000000000 a
41.365304999999999 121.791573000000000 334.000000000000000 a
41.364868000000001 121.792467000000002 312.000000000000000 a
41.098255000000002 122.201682000000005 68.000000000000000 a
41.066685999999997 122.280636999999999 61.000000000000000 a
40.984796000000003 122.445998000000003 13.000000000000000 a
40.937016000000000 122.506725000000003 145.000000000000000 a
40.824388999999996 122.643107999999998 130.000000000000000 a
40.818559000000000 122.650649000000001 97.000000000000000 a
40.816057999999998 122.651455999999996 106.000000000000000 a
40.812674000000001 122.650904999999995 145.000000000000000 a
40.804774000000002 122.649107999999998 202.000000000000000 a
40.797514999999997 122.647521999999995 212.000000000000000 a
40.795741000000000 122.647142000000002 195.000000000000000 a
40.791302000000002 122.644705999999999 199.000000000000000 a
40.785200000000003 122.640674000000004 136.000000000000000 a
40.783543999999999 122.639617000000001 133.000000000000000 a
40.743068999999998 122.598331000000002 145.000000000000000 a
40.702266000000002 122.558001000000004 211.000000000000000 a
40.687063999999999 122.545259000000001 131.000000000000000 a
40.619374999999998 122.482740000000007 84.000000000000000 a
40.597062999999999 122.467245000000005 76.000000000000000 a
40.591444000000003 122.461061999999998 61.000000000000000 a
40.550964999999998 122.414047999999994 62.000000000000000 a
40.517068999999999 122.388115999999997 68.000000000000000 a
40.499578999999997 122.374232000000006 74.000000000000000 a
40.468547000000001 122.345433999999997 55.000000000000000 a
40.442583999999997 122.322974000000002 41.000000000000000 a
40.392015000000001 122.310934000000003 97.000000000000000 a
40.384275000000002 122.300087000000005 96.000000000000000 a
40.357951999999997 122.268231000000000 85.000000000000000 a
40.354337999999998 122.265184000000005 69.000000000000000 a
40.305861000000000 122.214359999999999 121.000000000000000 a
40.279479000000002 122.203141000000002 166.000000000000000 a
40.270910000000001 122.197685000000007 167.000000000000000 a
40.216718000000000 122.161642999999998 144.000000000000000 a
40.192723000000001 122.145668000000001 132.000000000000000 a
40.160984999999997 122.138361000000003 157.000000000000000 a
40.136907000000001 122.129014999999995 153.000000000000000 a
40.121383000000002 122.113767999999993 170.000000000000000 a
40.078564999999998 122.086624000000000 251.000000000000000 a
40.035837999999998 122.078650999999994 129.000000000000000 a
39.951183000000000 122.155384999999995 246.000000000000000 a
39.944006999999999 122.156378000000004 253.000000000000000 a
39.935481000000003 122.155483000000004 267.000000000000000 a
39.918568000000000 122.160330000000002 303.000000000000000 a
39.911186000000001 122.151430000000005 376.000000000000000 a
39.877130999999999 122.136764999999997 721.000000000000000 a
39.871423000000000 122.131191999999999 781.000000000000000 a
39.846393999999997 122.119622000000007 769.000000000000000 a
39.818829999999998 122.086748999999998 513.000000000000000 a
39.792889000000002 122.066537999999994 297.000000000000000 a
39.759518000000000 122.048214999999999 478.000000000000000 a
39.711770000000001 122.039961000000005 777.000000000000000 a
39.697082000000002 122.029617999999999 833.000000000000000 a
39.665317999999999 122.009387000000004 1229.000000000000000 a
39.634194000000001 122.005815999999996 582.000000000000000 a
39.614466000000000 121.999815999999996 415.000000000000000 a
39.590857000000000 121.987212000000000 346.000000000000000 a
39.511163000000003 122.006349000000000 147.000000000000000 a
39.491123000000002 122.010778999999999 -10.000000000000000 a
39.477032999999999 122.012119999999996 -68.000000000000000 a
39.451557000000001 122.010180000000005 60.000000000000000 a
39.438775000000000 122.002860999999996 146.000000000000000 a
39.438132000000003 122.001673999999994 145.000000000000000 a
39.401502000000001 121.955924999999993 -38.000000000000000 a
39.008975000000000 121.583920000000006 43.000000000000000 a
39.061056000000001 121.862605000000002 90.000000000000000 a
39.085563999999998 122.001123000000007 118.000000000000000 a
39.085557000000001 122.001114999999999 118.000000000000000 a
39.085552999999997 122.001102000000003 118.000000000000000 a
39.084890000000001 122.000669000000002 110.000000000000000 a
39.084860999999997 122.000682999999995 104.000000000000000 a
39.084859000000002 122.000583000000006 107.000000000000000 a
39.084899000000000 122.000694999999993 148.000000000000000 a
39.084887000000002 122.000705999999994 55.000000000000000 a
39.085135999999999 122.000874999999994 30.000000000000000 a
39.085417999999997 122.001002999999997 100.000000000000000 a
39.085588999999999 122.001013000000000 109.000000000000000 a
39.077919000000001 121.977853999999994 71.000000000000000 a
22.152093000000001 113.552210000000002 -33.000000000000000 a
22.152526999999999 113.551309000000003 36.000000000000000 a
41.131552999999997 121.111988999999994 73.000000000000000 a
41.131771000000001 121.112018000000006 72.000000000000000 a
41.131763999999997 121.111957000000004 72.000000000000000 a
41.131692999999999 121.111844000000005 77.000000000000000 a
41.131391999999998 121.111812000000000 152.000000000000000 a
41.131321999999997 121.111795999999998 150.000000000000000 a
44.588785000000001 129.603910000000013 865.000000000000000 a
44.588752999999997 129.603872999999993 865.000000000000000 a
44.588723000000002 129.603960000000001 860.000000000000000 a
44.588768000000002 129.603925000000004 863.000000000000000 a
44.588768000000002 129.603925000000004 861.000000000000000 a
44.588794999999998 129.603907999999990 846.000000000000000 a
44.588760000000001 129.603457999999989 840.000000000000000 a
44.588557999999999 129.603270000000009 840.000000000000000 a
44.588565000000003 129.603161999999998 840.000000000000000 a
44.588478000000002 129.602855000000005 840.000000000000000 a
44.588254999999997 129.601916999999986 843.000000000000000 a
44.587902000000000 129.600954999999999 842.000000000000000 a
44.586233000000000 129.596152999999987 845.000000000000000 a
44.585774999999998 129.594642999999991 850.000000000000000 a
44.585428000000000 129.592784999999992 850.000000000000000 a
44.585096999999998 129.590646999999990 850.000000000000000 a
44.584859999999999 129.588353000000012 850.000000000000000 a
44.584359999999997 129.585567999999995 850.000000000000000 a
44.565821999999997 129.564207000000010 856.000000000000000 a
44.564892000000000 129.563099999999991 856.000000000000000 a
44.552917999999998 129.536364999999989 860.000000000000000 a
44.550916999999998 129.525441999999998 861.000000000000000 a
44.551408000000002 129.523989999999998 861.000000000000000 a
44.566518000000002 129.448974999999990 1107.000000000000000 a
44.556628000000003 129.404272999999989 1140.000000000000000 a
44.554402000000003 129.397647000000006 1130.000000000000000 a
44.555607999999999 129.394452999999999 1127.000000000000000 a
44.523671999999998 129.258502999999990 1066.000000000000000 a
44.525962000000000 129.247880000000009 1066.000000000000000 a
44.527200000000001 129.247177999999991 1066.000000000000000 a
44.535035000000001 129.242072000000007 1066.000000000000000 a
44.550711999999997 129.168448000000012 1173.000000000000000 a
44.551698000000002 129.165776999999991 1173.000000000000000 a
44.576562000000003 129.092935000000011 1181.000000000000000 a
44.576700000000002 129.091415000000012 1181.000000000000000 a
44.577302000000003 129.086147000000011 1175.000000000000000 a
44.578857999999997 129.081124999999986 1178.000000000000000 a
44.603279999999998 129.073724999999996 1186.000000000000000 a
44.660941999999999 129.032331999999997 1196.000000000000000 a
44.666085000000002 129.028622000000013 1196.000000000000000 a
44.673977000000001 129.024728000000010 1198.000000000000000 a
44.813682999999997 129.064785000000001 1434.000000000000000 a
44.813806999999997 129.064639999999997 1434.000000000000000 a
44.837867000000003 129.020401999999990 1631.000000000000000 a
44.850496999999997 128.993660000000006 1718.000000000000000 a
44.851402999999998 128.991262000000006 1726.000000000000000 a
44.853310000000000 128.972542000000004 1768.000000000000000 a
44.853420000000000 128.970705000000009 1767.000000000000000 a
44.853312000000003 128.969459999999998 1767.000000000000000 a
44.853274999999996 128.969210000000004 1767.000000000000000 a
44.853037000000000 128.967996999999997 1765.000000000000000 a
44.852840000000000 128.967035000000010 1767.000000000000000 a
44.852193000000000 128.963905000000011 1770.000000000000000 a
44.851612000000003 128.960221999999987 1767.000000000000000 a
44.854157999999998 128.955392999999987 1770.000000000000000 a
44.861037000000003 128.957065000000000 1783.000000000000000 a
44.861559999999997 128.956962000000004 1783.000000000000000 a
44.862723000000003 128.956452000000013 1786.000000000000000 a
44.863553000000003 128.955878000000013 1785.000000000000000 a
44.892780000000002 128.930595000000011 1632.000000000000000 a
44.893332000000001 128.930980000000005 1673.000000000000000 a
44.895158000000002 128.936013000000003 1658.000000000000000 a
45.346997999999999 127.297584999999998 935.000000000000000 a
45.347881999999998 127.290452999999999 948.000000000000000 a
45.348055000000002 127.288908000000006 953.000000000000000 a
45.348778000000003 127.286005000000003 960.000000000000000 a
45.348875000000000 127.285782999999995 961.000000000000000 a
45.348978000000002 127.285572000000002 961.000000000000000 a
45.349705000000000 127.284419999999997 961.000000000000000 a
45.350107000000001 127.283891999999994 963.000000000000000 a
45.351185000000001 127.282498000000004 966.000000000000000 a
45.353262000000001 127.280007999999995 974.000000000000000 a
45.357517000000001 127.275187000000003 979.000000000000000 a
45.358552000000003 127.272769999999994 979.000000000000000 a
45.359442000000001 127.268614999999997 978.000000000000000 a
45.359622999999999 127.267733000000007 976.000000000000000 a
45.360920000000000 127.259293000000000 960.000000000000000 a
45.361120000000000 127.258938000000001 956.000000000000000 a
45.362833000000002 127.256742000000003 948.000000000000000 a
45.368336999999997 127.249539999999996 937.000000000000000 a
45.378162000000003 127.229663000000002 909.000000000000000 a
45.405589999999997 127.169218000000001 714.000000000000000 a
45.419682999999999 127.147993000000000 689.000000000000000 a
45.450049999999997 127.109215000000006 602.000000000000000 a
45.473005000000001 127.083862999999994 584.000000000000000 a
45.479216999999998 127.072774999999993 571.000000000000000 a
45.516088000000003 127.030955000000006 530.000000000000000 a
45.516595000000002 127.030536999999995 530.000000000000000 a
45.519677999999999 127.027974999999998 525.000000000000000 a
45.520898000000003 127.026966999999999 523.000000000000000 a
45.526780000000002 127.022036999999997 518.000000000000000 a
45.527127000000000 127.021749999999997 518.000000000000000 a
45.538718000000003 127.012067000000002 512.000000000000000 a
45.666077000000001 126.535583000000003 604.000000000000000 a
45.585968000000001 126.475155000000001 574.000000000000000 a
45.547992999999998 126.393960000000007 477.000000000000000 a
45.542214999999999 126.386071999999999 225.000000000000000 a
45.515419999999999 126.362471999999997 399.000000000000000 a
45.498845000000003 126.350098000000003 412.000000000000000 a
45.495092000000000 126.347153000000006 412.000000000000000 a
45.455753000000001 126.320966999999996 609.000000000000000 a
45.451597000000000 126.318422999999996 610.000000000000000 a
45.408141999999998 126.293653000000006 766.000000000000000 a
45.374983000000000 126.273925000000006 615.000000000000000 a
45.337474999999998 126.250968000000000 574.000000000000000 a
45.323560000000001 126.242530000000002 563.000000000000000 a
45.281077000000003 126.221727000000001 561.000000000000000 a
45.275337999999998 126.217402000000007 561.000000000000000 a
45.220287999999996 126.183691999999994 531.000000000000000 a
45.195349999999998 126.168092000000001 574.000000000000000 a
45.183304999999997 126.160587000000007 574.000000000000000 a
45.148828000000002 126.143524999999997 550.000000000000000 a
45.127167000000000 126.133790000000005 650.000000000000000 a
45.059162999999998 126.149889999999999 105.000000000000000 a
45.033647999999999 126.088592000000006 110.000000000000000 a
45.032761999999998 126.084852999999995 110.000000000000000 a
44.986356999999998 126.018777999999998 198.000000000000000 a
44.981124999999999 126.015420000000006 205.000000000000000 a
44.948025000000001 125.993347999999997 748.000000000000000 a
44.933638000000002 125.983609999999999 730.000000000000000 a
44.880267000000003 125.946257000000003 587.000000000000000 a
44.874051999999999 125.941344999999998 609.000000000000000 a
44.786946999999998 125.901593000000005 730.000000000000000 a
44.786990000000003 125.898638000000005 732.000000000000000 a
44.756722000000003 125.845546999999996 576.000000000000000 a
44.728749999999998 125.807073000000003 569.000000000000000 a
44.716422000000001 125.800811999999993 569.000000000000000 a
44.602992999999998 125.756434999999996 618.000000000000000 a
44.602221999999998 125.755975000000007 579.000000000000000 a
44.508957000000002 125.696020000000004 640.000000000000000 a
44.474043000000002 125.673888000000005 668.000000000000000 a
44.428058000000000 125.642461999999995 620.000000000000000 a
44.334702000000000 125.588504999999998 632.000000000000000 a
21.196838000000000 110.399086999999994 0.000000000000000 a
21.196840000000002 110.399084999999999 0.000000000000000 a
21.196857999999999 110.399032000000005 0.000000000000000 a
21.197206999999999 110.398489999999995 0.000000000000000 a
21.197533000000000 110.397987000000001 0.000000000000000 a
21.198271999999999 110.396912999999998 0.000000000000000 a
21.199867999999999 110.394566999999995 8.000000000000000 a
21.200044999999999 110.394324999999995 20.000000000000000 a
21.200279999999999 110.393977000000007 30.000000000000000 a
21.261237000000001 110.365864999999999 30.000000000000000 a
21.263107000000002 110.364841999999996 20.000000000000000 a
21.263787000000001 110.364473000000004 13.000000000000000 a
21.265491999999998 110.363489999999999 3.000000000000000 a
21.266490000000001 110.363180000000000 0.000000000000000 a
21.266629999999999 110.362916999999996 7.000000000000000 a
21.265699999999999 110.361441999999997 0.000000000000000 a
21.265228000000000 110.360569999999996 3.000000000000000 a
21.276045000000000 110.321326999999997 100.000000000000000 a
21.276038000000000 110.321029999999993 105.000000000000000 a
21.275120000000001 110.314099999999996 107.000000000000000 a
21.273492000000001 110.300636999999995 121.000000000000000 a
21.274000000000001 110.296206999999995 135.000000000000000 a
21.274035000000001 110.295523000000003 141.000000000000000 a
21.271391999999999 110.292535000000001 118.000000000000000 a
21.269487000000002 110.290486999999999 108.000000000000000 a
21.267782000000000 110.288638000000006 94.000000000000000 a
21.155404999999998 110.178871999999998 56.000000000000000 a
21.145409999999998 110.167867000000001 44.000000000000000 a
21.128399999999999 110.154641999999996 38.000000000000000 a
21.075151999999999 110.108832000000007 44.000000000000000 a
21.065372000000000 110.100457000000006 44.000000000000000 a
21.042307999999998 110.084153000000001 13.000000000000000 a
21.039152999999999 110.082400000000007 15.000000000000000 a
20.975717000000000 110.043121999999997 98.000000000000000 a
20.973105000000000 110.040383000000006 107.000000000000000 a
20.969432000000001 110.039022000000003 110.000000000000000 a
20.958110000000001 110.035335000000003 95.000000000000000 a
20.957892999999999 110.035241999999997 95.000000000000000 a
20.953602000000000 110.034407999999999 94.000000000000000 a
20.811582999999999 110.012732000000000 11.000000000000000 a
20.805820000000001 110.011015000000000 33.000000000000000 a
20.789529999999999 110.006393000000003 43.000000000000000 a
20.780473000000001 110.005082999999999 46.000000000000000 a
20.777539999999998 110.005022999999994 56.000000000000000 a
20.731438000000001 110.004212999999993 85.000000000000000 a
20.707377000000001 110.004035000000002 110.000000000000000 a
20.691859999999998 110.006912000000000 126.000000000000000 a
20.650530000000000 110.017939999999996 213.000000000000000 a
20.630305000000000 110.022812000000002 238.000000000000000 a
20.576077000000002 110.045392000000007 292.000000000000000 a
20.548932000000001 110.053903000000005 290.000000000000000 a
20.519815000000001 110.066443000000007 241.000000000000000 a
20.494513000000001 110.076684999999998 215.000000000000000 a
20.475726999999999 110.085772000000006 225.000000000000000 a
20.441800000000001 110.107498000000007 207.000000000000000 a
20.411909999999999 110.130930000000006 218.000000000000000 a
20.393677000000000 110.132575000000003 228.000000000000000 a
20.332567000000001 110.149640000000005 281.000000000000000 a
20.330040000000000 110.150374999999997 267.000000000000000 a
20.273261999999999 110.146604999999994 97.000000000000000 a
20.228828000000000 110.125652000000002 0.000000000000000 a
20.194186999999999 110.121122999999997 0.000000000000000 a
19.815308000000002 110.049632000000003 182.000000000000000 a
19.767386999999999 109.933296999999996 236.000000000000000 a
19.752278000000000 109.870176999999998 164.000000000000000 a
19.747848000000001 109.829790000000003 144.000000000000000 a
19.737311999999999 109.802757000000000 151.000000000000000 a
19.727959999999999 109.790989999999994 166.000000000000000 a
19.709813000000000 109.769480000000001 192.000000000000000 a
19.697022000000000 109.758307000000002 244.000000000000000 a
19.683337999999999 109.749757000000002 284.000000000000000 a
19.573862999999999 109.644907000000003 326.000000000000000 a
19.560730000000000 109.617417000000003 338.000000000000000 a
19.554697000000001 109.585454999999996 376.000000000000000 a
19.542217999999998 109.568912999999995 369.000000000000000 a
19.541048000000000 109.565977000000004 369.000000000000000 a
19.540134999999999 109.563687000000002 369.000000000000000 a
19.485287000000000 109.446150000000003 471.000000000000000 a
19.485292000000001 109.445849999999993 471.000000000000000 a
19.448277000000001 109.316886999999994 431.000000000000000 a
19.448682000000002 109.315083000000001 427.000000000000000 a
19.451940000000000 109.291741999999999 435.000000000000000 a
19.449839999999998 109.280112000000003 423.000000000000000 a
19.436184999999998 109.214533000000003 389.000000000000000 a
19.434584999999998 109.208222000000006 384.000000000000000 a
19.433463000000000 109.206757999999994 384.000000000000000 a
19.433019999999999 109.206334999999996 382.000000000000000 a
19.396077999999999 109.148612000000000 228.000000000000000 a
19.379182000000000 109.119128000000003 230.000000000000000 a
19.358623000000001 109.081852999999995 251.000000000000000 a
19.350815000000001 109.069235000000006 253.000000000000000 a
19.348638000000001 109.066524999999999 256.000000000000000 a
19.345402000000000 109.063772000000000 269.000000000000000 a
19.285959999999999 109.010194999999996 294.000000000000000 a
19.253795000000000 108.965627999999995 154.000000000000000 a
19.253505000000001 108.965158000000002 154.000000000000000 a
19.205455000000001 108.886713000000000 169.000000000000000 a
19.159839999999999 108.778332000000006 56.000000000000000 a
19.147884999999999 108.740587000000005 13.000000000000000 a
19.144542000000001 108.731712999999999 15.000000000000000 a
19.138639999999999 108.719382999999993 8.000000000000000 a
19.136378000000001 108.715017000000003 5.000000000000000 a
19.124469999999999 108.705494999999999 21.000000000000000 a
19.123149999999999 108.704695000000001 21.000000000000000 a
19.106710000000000 108.694164999999998 61.000000000000000 a
19.104385000000001 108.692687000000006 54.000000000000000 a
19.098942000000001 108.690267000000006 48.000000000000000 a
19.098476999999999 108.690147999999994 51.000000000000000 a
19.039135000000002 108.674543000000000 18.000000000000000 a
19.038823000000001 108.674442999999997 16.000000000000000 a
19.024252000000001 108.670582999999993 18.000000000000000 a
19.016242999999999 108.671797999999995 15.000000000000000 a
19.014333000000001 108.672548000000006 16.000000000000000 a
18.939637000000001 108.688897999999995 18.000000000000000 a
18.908505000000002 108.696025000000006 25.000000000000000 a
18.873712000000001 108.703992000000000 28.000000000000000 a
18.849772999999999 108.709407999999996 57.000000000000000 a
18.834292000000001 108.715586999999999 66.000000000000000 a
18.833963000000001 108.715598000000000 67.000000000000000 a
18.630983000000001 108.720893000000004 20.000000000000000 a
18.592780000000001 108.743819999999999 0.000000000000000 a
18.571812000000001 108.763823000000002 8.000000000000000 a
18.566492000000000 108.764295000000004 36.000000000000000 a
18.562187999999999 108.764763000000002 23.000000000000000 a
18.555167000000001 108.765396999999993 21.000000000000000 a
18.550605000000001 108.766593000000000 8.000000000000000 a
18.545577999999999 108.768722999999994 15.000000000000000 a
18.539128000000002 108.772653000000005 41.000000000000000 a
18.537455000000001 108.774668000000005 39.000000000000000 a
18.534656999999999 108.781066999999993 18.000000000000000 a
18.532171999999999 108.789050000000003 33.000000000000000 a
18.531123000000001 108.794619999999995 39.000000000000000 a
18.388310000000001 108.968076999999994 25.000000000000000 a
18.385787000000001 108.969723000000002 25.000000000000000 a
18.380495000000000 108.976398000000003 3.000000000000000 a
18.379313000000000 108.978088000000000 7.000000000000000 a
18.376194999999999 108.982573000000002 11.000000000000000 a
18.366948000000001 108.998935000000003 0.000000000000000 a
18.366741999999999 109.004130000000004 0.000000000000000 a
20.128118000000001 110.121589999999998 33.000000000000000 a
20.150133000000000 110.119900000000001 34.000000000000000 a
23.379587999999998 113.199917999999997 2.000000000000000 a
23.378992000000000 113.200005000000004 15.000000000000000 a
23.380730000000000 113.199532000000005 25.000000000000000 a
23.382113000000000 113.199107999999995 30.000000000000000 a
23.384917000000002 113.198373000000004 3.000000000000000 a
23.386068000000002 113.197975000000000 7.000000000000000 a
23.387692000000001 113.198937000000001 3.000000000000000 a
23.388307999999999 113.199996999999996 3.000000000000000 a
23.388660000000002 113.200857999999997 3.000000000000000 a
23.389018000000000 113.201691999999994 3.000000000000000 a
23.403697000000001 113.218052000000000 38.000000000000000 a
23.670683000000000 113.346873000000002 6703.000000000000000 a
23.752862000000000 113.360011999999998 6909.000000000000000 a
23.816821999999998 113.370377000000005 6924.000000000000000 a
23.933975000000000 113.383448000000001 7006.000000000000000 a
25.439843000000000 113.435249999999996 30279.000000000000000 a
25.500195000000001 113.440228000000005 30507.000000000000000 a
25.913878000000000 113.469296999999997 30786.000000000000000 a
26.289383000000001 113.480374999999995 31171.000000000000000 a
26.444762000000001 113.485342000000003 31258.000000000000000 a
26.644006999999998 113.491039999999998 31286.000000000000000 a
26.992065000000000 113.502307000000002 31293.000000000000000 a
28.695464999999999 113.603915000000001 31240.000000000000000 a
29.007436999999999 113.628191999999999 31253.000000000000000 a
29.065130000000000 113.632397999999995 31242.000000000000000 a
29.971993000000001 113.725407000000004 31227.000000000000000 a
30.336266999999999 113.912171999999998 31211.000000000000000 a
30.469970000000000 113.981475000000003 31214.000000000000000 a
32.476101999999997 114.536749999999998 31183.000000000000000 a
32.562432999999999 114.545162000000005 31179.000000000000000 a
32.744982999999998 114.561948000000001 31145.000000000000000 a
32.864803000000002 114.572987999999995 31114.000000000000000 a
32.971645000000002 114.583586999999994 31475.000000000000000 a
33.031343000000000 114.588507000000007 31481.000000000000000 a
33.134847000000001 114.598682999999994 31481.000000000000000 a
33.314109999999999 114.615543000000002 31458.000000000000000 a
33.366771999999997 114.620277999999999 31444.000000000000000 a
33.686906999999998 114.642870000000002 31237.000000000000000 a
33.758443000000000 114.649974999999998 31214.000000000000000 a
34.976658000000000 114.771632999999994 31070.000000000000000 a
35.786344999999997 114.861059999999995 31060.000000000000000 a
35.825426999999998 114.865724999999998 31056.000000000000000 a
35.965147000000002 114.879282000000003 31055.000000000000000 a
38.353414999999998 116.077489999999997 21270.000000000000000 a
39.011524999999999 116.563457000000000 9529.000000000000000 a
39.100020000000001 116.788407000000007 9173.000000000000000 a
37.858629999999998 112.884092999999993 4099.000000000000000 a
37.899999999999999 112.966111999999995 3611.000000000000000 a
37.769697000000001 113.561368000000002 2493.000000000000000 a
37.769430000000000 113.563982999999993 2487.000000000000000 a
37.782372000000002 113.745688000000001 2385.000000000000000 a
37.786262999999998 113.756142999999994 2377.000000000000000 a
37.820258000000003 113.812451999999993 2979.000000000000000 a
37.535290000000003 112.679536999999996 2548.000000000000000 a
37.533588000000002 112.679530000000000 2544.000000000000000 a
37.533873000000000 112.679533000000006 2544.000000000000000 a
37.461140000000000 112.606252999999995 2551.000000000000000 a
37.432989999999997 112.580482000000003 2548.000000000000000 a
37.428289999999997 112.574520000000007 2544.000000000000000 a
37.417065000000001 112.557727999999997 2534.000000000000000 a
37.416519999999998 112.556602999999996 2533.000000000000000 a
37.389437000000001 112.481482999999997 2502.000000000000000 a
37.388893000000003 112.479678000000007 2500.000000000000000 a
37.368324999999999 112.415013000000002 2492.000000000000000 a
36.867730000000002 111.985093000000006 4547.000000000000000 a
36.868062999999999 111.984913000000006 4539.000000000000000 a
36.868352000000002 111.984678000000002 4537.000000000000000 a
36.868625000000002 111.984309999999994 4539.000000000000000 a
36.868932999999998 111.982974999999996 4546.000000000000000 a
36.868965000000003 111.982911999999999 4546.000000000000000 a
36.869120000000002 111.982472999999999 4546.000000000000000 a
36.869079999999997 111.982344999999995 4546.000000000000000 a
36.869045000000000 111.982282999999995 4546.000000000000000 a
36.868915000000001 111.981594999999999 4546.000000000000000 a
36.869062999999997 111.981165000000004 4546.000000000000000 a
37.188952000000000 112.218192999999999 2457.000000000000000 a
37.231802999999999 112.250101999999998 2456.000000000000000 a
37.691549999999999 112.867857000000001 2577.000000000000000 a
37.735103000000002 113.047205000000005 2895.000000000000000 a
27.891691999999999 102.255549999999999 4931.000000000000000 a
27.891397000000001 102.255447000000004 4928.000000000000000 a
27.876823000000002 102.259758000000005 4870.000000000000000 a
27.876037000000000 102.261358000000001 4865.000000000000000 a
27.875632000000000 102.262726999999998 4884.000000000000000 a
27.875748000000002 102.262445000000000 4885.000000000000000 a
27.875775000000001 102.262389999999996 4885.000000000000000 a
27.972207999999998 102.178948000000005 4997.000000000000000 a
28.215803000000001 102.171925000000002 5468.000000000000000 a
28.219387000000001 102.171552000000005 5425.000000000000000 a
28.221860000000000 102.171949999999995 5407.000000000000000 a
28.222532000000001 102.171527999999995 5399.000000000000000 a
28.222391999999999 102.171260000000004 5400.000000000000000 a
28.221395000000001 102.169996999999995 5415.000000000000000 a
28.221285000000002 102.169884999999994 5412.000000000000000 a
28.220952000000000 102.169619999999995 5399.000000000000000 a
28.220870000000001 102.169567000000001 5395.000000000000000 a
28.220787999999999 102.169512999999995 5392.000000000000000 a
28.220758000000000 102.169493000000003 5390.000000000000000 a
28.220618000000002 102.169408000000004 5382.000000000000000 a
28.220490000000002 102.169342000000000 5377.000000000000000 a
28.208062000000002 102.071629999999999 5443.000000000000000 a
28.206840000000000 102.070537000000002 5410.000000000000000 a
28.202622999999999 102.066405000000003 5415.000000000000000 a
28.202597000000001 102.066432000000006 5417.000000000000000 a
28.201317000000000 102.065552999999994 5577.000000000000000 a
28.201325000000001 102.065548000000007 5577.000000000000000 a
28.201335000000000 102.065541999999994 5577.000000000000000 a
28.201370000000001 102.065517000000000 5577.000000000000000 a
28.201380000000000 102.065507999999994 5577.000000000000000 a
28.201609999999999 102.065348000000000 5579.000000000000000 a
28.207155000000000 102.070643000000004 5410.000000000000000 a
28.208027000000001 102.071627000000007 5410.000000000000000 a
28.207915000000000 102.071858000000006 5408.000000000000000 a
28.207813000000002 102.072109999999995 5404.000000000000000 a
28.050847999999998 102.193134999999998 5156.000000000000000 a
28.049523000000001 102.193763000000004 5159.000000000000000 a
28.046292000000001 102.194958000000000 5217.000000000000000 a
27.781790000000001 102.214112000000000 4824.000000000000000 a
27.732260000000000 102.194149999999993 4783.000000000000000 a
27.722035000000002 102.195907000000005 4775.000000000000000 a
27.692480000000000 102.204548000000003 4751.000000000000000 a
27.657933000000000 102.192212999999995 4738.000000000000000 a
27.630358000000001 102.192750000000004 4733.000000000000000 a
27.595610000000001 102.183184999999995 4719.000000000000000 a
27.574213000000000 102.182370000000006 4713.000000000000000 a
27.516912000000001 102.177644999999998 4416.000000000000000 a
27.473237000000001 102.170595000000006 4518.000000000000000 a
27.462109999999999 102.168914999999998 4488.000000000000000 a
27.460211999999999 102.168904999999995 4487.000000000000000 a
27.432250000000000 102.170738000000000 4464.000000000000000 a
27.432043000000000 102.170822999999999 4464.000000000000000 a
27.389015000000001 102.189702999999994 4367.000000000000000 a
27.341697000000000 102.296837999999994 4221.000000000000000 a
27.294257999999999 102.319812999999996 4352.000000000000000 a
27.294245000000000 102.319788000000003 4352.000000000000000 a
27.294243000000002 102.319812999999996 4352.000000000000000 a
27.293768000000000 102.319792000000007 4331.000000000000000 a
27.287887000000001 102.318672000000007 4329.000000000000000 a
27.227180000000001 102.305346999999998 3922.000000000000000 a
27.226188000000000 102.305149999999998 3926.000000000000000 a
27.215762000000002 102.301164999999997 3917.000000000000000 a
27.214652000000001 102.300617000000003 3921.000000000000000 a
27.213301999999999 102.299267000000000 3924.000000000000000 a
27.149642000000000 102.246198000000007 3906.000000000000000 a
27.149175000000000 102.245968000000005 3888.000000000000000 a
27.149145000000001 102.245954999999995 3888.000000000000000 a
27.145603000000001 102.244910000000004 3865.000000000000000 a
27.145340000000001 102.244834999999995 3865.000000000000000 a
27.143872999999999 102.244417999999996 3862.000000000000000 a
27.143401999999998 102.244332000000000 3853.000000000000000 a
27.142607000000002 102.244152999999997 3847.000000000000000 a
27.140035000000001 102.244557999999998 3853.000000000000000 a
27.139303000000002 102.244878000000000 3837.000000000000000 a
27.138663000000001 102.245142000000001 3821.000000000000000 a
27.136533000000000 102.245345000000000 3817.000000000000000 a
27.133127000000002 102.244586999999996 3840.000000000000000 a
27.128765000000001 102.243868000000006 3796.000000000000000 a
27.124475000000000 102.239537999999996 3776.000000000000000 a
27.124227999999999 102.239220000000003 3768.000000000000000 a
25.592877999999999 100.250946999999996 6317.000000000000000 a
25.592893000000000 100.250985000000000 6316.000000000000000 a
25.593318000000000 100.252337999999995 6368.000000000000000 a
25.593565000000002 100.253045000000000 6368.000000000000000 a
25.593878000000000 100.253900000000002 6362.000000000000000 a
25.594014999999999 100.254275000000007 6366.000000000000000 a
25.594042000000002 100.254352999999995 6365.000000000000000 a
25.594210000000000 100.254812999999999 6373.000000000000000 a
25.594645000000000 100.255992000000006 6385.000000000000000 a
25.594728000000000 100.256225000000001 6388.000000000000000 a
25.594754999999999 100.256303000000003 6386.000000000000000 a
25.595257000000000 100.257729999999995 6401.000000000000000 a
25.595718000000002 100.259027000000003 6409.000000000000000 a
25.595882000000000 100.259484999999998 6411.000000000000000 a
25.595974999999999 100.259748000000002 6409.000000000000000 a
25.595997000000001 100.259815000000003 6407.000000000000000 a
25.601922999999999 100.277169999999998 6393.000000000000000 a
25.601849999999999 100.278402000000000 6401.000000000000000 a
25.522131999999999 100.331864999999993 6522.000000000000000 a
25.521360000000001 100.332688000000005 6558.000000000000000 a
25.520657000000000 100.333877999999999 6585.000000000000000 a
25.520354999999999 100.335023000000007 6603.000000000000000 a
25.511794999999999 100.380622000000002 6914.000000000000000 a
25.499177000000000 100.422191999999995 6985.000000000000000 a
25.499479999999998 100.424931999999998 7078.000000000000000 a
25.527574999999999 100.492928000000006 7075.000000000000000 a
25.523762999999999 100.521339999999995 6919.000000000000000 a
25.522708000000002 100.522215000000003 6898.000000000000000 a
25.451066999999998 100.562123000000000 6383.000000000000000 a
25.450050000000001 100.564471999999995 6389.000000000000000 a
25.449888000000001 100.568233000000006 6393.000000000000000 a
25.387563000000000 100.660088000000002 6896.000000000000000 a
25.386628000000002 100.662642000000005 6896.000000000000000 a
25.384342000000000 100.669839999999994 6893.000000000000000 a
25.384072000000000 100.671160000000000 6877.000000000000000 a
25.383195000000001 100.689160000000001 6696.000000000000000 a
25.388393000000001 100.726704999999995 6329.000000000000000 a
25.412918000000001 100.786799999999999 6642.000000000000000 a
25.404326999999999 100.812925000000007 6647.000000000000000 a
25.395073000000000 100.837142000000000 6900.000000000000000 a
25.375315000000001 100.863393000000002 6918.000000000000000 a
25.358809999999998 100.894367000000003 6801.000000000000000 a
25.358165000000000 100.895229999999998 6793.000000000000000 a
25.354547000000000 100.923176999999995 6736.000000000000000 a
25.375283000000000 100.990802000000002 6765.000000000000000 a
25.375247000000002 100.993262000000001 6778.000000000000000 a
25.371998000000001 101.056047000000007 6791.000000000000000 a
25.371900000000000 101.056190000000001 6791.000000000000000 a
25.362652000000001 101.077344999999994 6716.000000000000000 a
25.362548000000000 101.077889999999996 6709.000000000000000 a
25.251888000000001 101.140258000000003 6593.000000000000000 a
25.243224999999999 101.151003000000003 6590.000000000000000 a
25.237317000000001 101.163370000000000 6586.000000000000000 a
25.236892999999998 101.164788000000001 6586.000000000000000 a
25.229178000000001 101.229806999999994 6071.000000000000000 a
25.222030000000000 101.250789999999995 6052.000000000000000 a
25.209747000000000 101.279390000000006 6093.000000000000000 a
25.195599999999999 101.301608000000002 6106.000000000000000 a
25.148067999999999 101.342754999999997 6083.000000000000000 a
25.144843000000002 101.347922999999994 6073.000000000000000 a
25.141002000000000 101.358024999999998 6053.000000000000000 a
25.112772000000000 101.405483000000004 5947.000000000000000 a
25.088152000000001 101.438843000000006 6001.000000000000000 a
25.082062000000001 101.449901999999994 5992.000000000000000 a
25.081665000000001 101.451061999999993 5991.000000000000000 a
25.058252000000000 101.514849999999996 5855.000000000000000 a
25.053076999999998 101.527006999999998 5840.000000000000000 a
25.053003000000000 101.527303000000003 5840.000000000000000 a
25.052837000000000 101.528931999999998 5840.000000000000000 a
25.055572000000002 101.574782999999996 5733.000000000000000 a
25.056400000000000 101.578978000000006 5750.000000000000000 a
25.056982999999999 101.581618000000006 5743.000000000000000 a
25.081461999999998 101.639236999999994 5797.000000000000000 a
25.085148000000000 101.646602000000001 5753.000000000000000 a
25.170413000000000 101.706018000000000 5989.000000000000000 a
25.173421999999999 101.746037999999999 5868.000000000000000 a
25.172491999999998 101.752422999999993 5856.000000000000000 a
25.108201999999999 101.802966999999995 5832.000000000000000 a
25.106583000000001 101.819095000000004 5823.000000000000000 a
25.107324999999999 101.821382999999997 5822.000000000000000 a
25.107612000000000 101.822131999999996 5822.000000000000000 a
25.181363000000001 101.910427999999996 5574.000000000000000 a
25.181871999999998 101.911522000000005 5564.000000000000000 a
25.171544999999998 101.942655000000002 5509.000000000000000 a
25.172487000000000 102.008898000000002 5422.000000000000000 a
25.217628000000001 102.052678000000000 5220.000000000000000 a
25.218947000000000 102.054563000000002 5221.000000000000000 a
25.250840000000000 102.132667999999995 5481.000000000000000 a
25.251605000000001 102.135005000000007 5487.000000000000000 a
25.258938000000001 102.175605000000004 5673.000000000000000 a
25.259622000000000 102.181906999999995 5668.000000000000000 a
25.259547999999999 102.182621999999995 5664.000000000000000 a
25.259402000000001 102.183482999999995 5664.000000000000000 a
25.250001999999999 102.208627000000007 5733.000000000000000 a
25.249745000000001 102.215378000000001 5756.000000000000000 a
25.249008000000000 102.215907000000001 5763.000000000000000 a
25.208259999999999 102.269592000000003 6040.000000000000000 a
25.205504999999999 102.272756999999999 6035.000000000000000 a
25.177928000000001 102.295218000000006 6109.000000000000000 a
25.006011999999998 102.331661999999994 5897.000000000000000 a
24.993151999999998 102.348737000000000 5904.000000000000000 a
24.992545000000000 102.349843000000007 5906.000000000000000 a
24.991973000000002 102.351932000000005 5902.000000000000000 a
24.990462000000001 102.371139999999997 5869.000000000000000 a
24.964912000000002 102.461371999999997 6027.000000000000000 a
24.941023000000001 102.519831999999994 6009.000000000000000 a
24.939782999999998 102.524550000000005 6015.000000000000000 a
24.939502000000001 102.526358000000002 6019.000000000000000 a
24.939415000000000 102.526906999999994 6019.000000000000000 a
24.939328000000000 102.527455000000003 6020.000000000000000 a
24.941723000000000 102.536088000000007 6045.000000000000000 a
24.961365000000001 102.585930000000005 6083.000000000000000 a
24.964420000000000 102.593575000000001 6078.000000000000000 a
25.035595000000001 102.669264999999996 6091.000000000000000 a
25.035371999999999 102.671717999999998 6089.000000000000000 a
25.016973000000000 102.703334999999996 6097.000000000000000 a
25.016963000000001 102.703445000000002 6097.000000000000000 a
25.016902000000002 102.704104999999998 6097.000000000000000 a
25.016888000000002 102.704762000000002 6097.000000000000000 a
25.016953000000001 102.706045000000003 6097.000000000000000 a
25.017192999999999 102.708250000000007 6097.000000000000000 a
25.017254999999999 102.708432000000002 6097.000000000000000 a
25.017333000000001 102.708797000000004 6097.000000000000000 a
25.017460000000000 102.709329999999994 6097.000000000000000 a
25.017903000000000 102.712038000000007 6097.000000000000000 a
25.017831999999999 102.713641999999993 6097.000000000000000 a
25.017856999999999 102.714692999999997 6099.000000000000000 a
25.017820000000000 102.715372000000002 6099.000000000000000 a
25.017685000000000 102.717050000000000 6099.000000000000000 a
25.017679999999999 102.717803000000004 6104.000000000000000 a
25.017679999999999 102.718405000000004 6104.000000000000000 a
25.017679999999999 102.718459999999993 6104.000000000000000 a
34.370511999999998 107.229861999999997 1785.000000000000000 a
34.329245000000000 107.518572000000006 1634.000000000000000 a
34.321337000000000 107.620193000000000 1573.000000000000000 a
38.866897999999999 116.978802999999999 31529.000000000000000 a
38.751852000000000 116.973427999999998 32554.000000000000000 a
38.680573000000003 116.969549999999998 32488.000000000000000 a
38.646236999999999 116.967838000000000 32494.000000000000000 a
38.437196999999998 116.957222999999999 32511.000000000000000 a
38.325158000000002 116.951949999999997 32532.000000000000000 a
38.267260000000000 116.949122000000003 32531.000000000000000 a
38.195357999999999 116.945620000000005 32549.000000000000000 a
38.052033000000002 116.938794999999999 32605.000000000000000 a
38.040128000000003 116.938222999999994 32608.000000000000000 a
37.996510000000001 116.936077999999995 32596.000000000000000 a
37.941028000000003 116.933287000000007 32629.000000000000000 a
37.871626999999997 116.929924999999997 32636.000000000000000 a
37.867668000000002 116.929737000000003 32637.000000000000000 a
37.824195000000003 116.927662999999995 32675.000000000000000 a
37.705613000000000 116.922015000000002 32717.000000000000000 a
37.677956999999999 116.920697000000004 32720.000000000000000 a
37.630608000000002 116.918360000000007 32744.000000000000000 a
37.589205000000000 116.916370000000001 32756.000000000000000 a
37.577373000000001 116.915823000000003 32760.000000000000000 a
37.492410000000000 116.911653000000001 32769.000000000000000 a
37.460797999999997 116.910165000000006 32783.000000000000000 a
37.419396999999996 116.908237999999997 32795.000000000000000 a
37.360460000000003 116.905488000000005 32832.000000000000000 a
37.346722999999997 116.904854999999998 32832.000000000000000 a
37.272351999999998 116.901399999999995 32826.000000000000000 a
37.195365000000002 116.901700000000005 32818.000000000000000 a
37.123787000000000 116.903813000000000 32833.000000000000000 a
37.107877999999999 116.904273000000003 32836.000000000000000 a
36.434398000000002 116.927149999999997 32977.000000000000000 a
34.762312000000001 117.105928000000006 31315.000000000000000 a
34.709311999999997 117.111507000000003 31347.000000000000000 a
34.313972000000000 117.153312999999997 31405.000000000000000 a
33.874923000000003 117.187837000000002 31465.000000000000000 a
33.858617000000002 117.188687999999999 31470.000000000000000 a
33.727553000000000 117.195445000000007 31494.000000000000000 a
33.613753000000003 117.202143000000007 30163.000000000000000 a
31.036503000000000 117.324803000000003 95.000000000000000 a
30.997309999999999 117.361090000000004 126.000000000000000 a
30.936817999999999 117.446977000000004 207.000000000000000 a
30.809426999999999 117.778576999999999 77.000000000000000 a
30.742139999999999 117.825221999999997 64.000000000000000 a
30.664066999999999 117.881401999999994 54.000000000000000 a
30.633085000000001 117.901141999999993 87.000000000000000 a
30.595787000000001 117.932838000000004 97.000000000000000 a
30.571822999999998 117.942539999999994 238.000000000000000 a
30.568377000000002 117.942661999999999 249.000000000000000 a
30.423687000000001 117.891672000000000 499.000000000000000 a
30.379352000000001 117.893398000000005 600.000000000000000 a
30.352914999999999 117.902780000000007 614.000000000000000 a
30.352242000000000 117.903077999999994 614.000000000000000 a
30.345987999999998 117.908277999999996 592.000000000000000 a
30.323422000000001 117.965355000000002 520.000000000000000 a
30.229105000000001 118.255354999999994 589.000000000000000 a
30.219303000000000 118.259506999999999 650.000000000000000 a
30.203835000000002 118.265173000000004 640.000000000000000 a
30.300152000000001 118.193657000000002 489.000000000000000 a
30.297688000000001 118.202021999999999 462.000000000000000 a
30.297246999999999 118.202830000000006 452.000000000000000 a
30.289407000000001 118.209931999999995 473.000000000000000 a
30.181670000000000 118.272395000000003 695.000000000000000 a
29.970061999999999 118.078288000000001 965.000000000000000 a
29.965637999999998 118.077190000000002 961.000000000000000 a
29.916837000000001 118.092775000000003 734.000000000000000 a
29.914387999999999 118.093860000000006 732.000000000000000 a
29.817028000000001 118.166397000000003 537.000000000000000 a
29.729907999999998 118.341534999999993 429.000000000000000 a
29.730308000000001 118.342151999999999 430.000000000000000 a
29.732759999999999 118.345515000000006 438.000000000000000 a
29.904487000000000 118.565852000000007 485.000000000000000 a
29.904396999999999 118.566481999999993 487.000000000000000 a
29.892447000000001 118.608121999999995 406.000000000000000 a
29.891719999999999 118.609196999999995 412.000000000000000 a
29.890139999999999 118.608772999999999 411.000000000000000 a
29.888362000000001 118.608165000000000 413.000000000000000 a
29.866425000000000 118.611000000000004 396.000000000000000 a
29.865594999999999 118.613387000000003 383.000000000000000 a
29.865591999999999 118.613399999999999 381.000000000000000 a
29.865590000000001 118.613405000000000 380.000000000000000 a
29.616126999999999 119.039310000000000 426.000000000000000 a
29.616108000000001 119.039316999999997 429.000000000000000 a
29.613019999999999 119.039432000000005 425.000000000000000 a
29.613016999999999 119.039432000000005 423.000000000000000 a
29.612957000000002 119.039429999999996 423.000000000000000 a
29.605467000000001 119.046206999999995 586.000000000000000 a
29.605270000000001 119.046899999999994 550.000000000000000 a
29.604768000000000 119.048372000000001 512.000000000000000 a
29.605533000000001 119.100350000000006 404.000000000000000 a
29.565246999999999 119.181681999999995 497.000000000000000 a
29.565401999999999 119.187455000000000 489.000000000000000 a
29.559930000000001 119.203168000000005 461.000000000000000 a
29.558599999999998 119.212607000000006 440.000000000000000 a
29.524467999999999 119.324295000000006 367.000000000000000 a
29.522945000000000 119.325182999999996 344.000000000000000 a
29.522297999999999 119.327055000000001 341.000000000000000 a
29.524992999999998 119.330460000000002 292.000000000000000 a
29.525362999999999 119.331207000000006 292.000000000000000 a
29.533837999999999 119.356892999999999 277.000000000000000 a
29.541377000000001 119.376886999999996 279.000000000000000 a
29.552668000000001 119.402550000000005 256.000000000000000 a
29.574862000000000 119.447841999999994 264.000000000000000 a
29.576979999999999 119.451347999999996 253.000000000000000 a
29.584063000000000 119.462239999999994 272.000000000000000 a
29.605422000000001 119.490832999999995 338.000000000000000 a
29.631340000000002 119.518760000000000 176.000000000000000 a
29.634481999999998 119.521249999999995 179.000000000000000 a
29.674054999999999 119.567785000000001 226.000000000000000 a
29.676977999999998 119.571838000000000 220.000000000000000 a
29.701962999999999 119.602091999999999 144.000000000000000 a
29.731240000000000 119.647208000000006 108.000000000000000 a
29.731504999999999 119.647942000000000 110.000000000000000 a
29.802099999999999 119.750146999999998 226.000000000000000 a
29.840695000000000 119.791752000000002 153.000000000000000 a
29.863057999999999 119.831412000000000 202.000000000000000 a
29.885059999999999 119.850115000000002 176.000000000000000 a
30.003202999999999 120.007523000000006 80.000000000000000 a
34.288497000000000 117.076599999999999 -777.000000000000000 a
34.329197999999998 116.861473000000004 -777.000000000000000 a
34.336621999999998 116.821432000000001 -777.000000000000000 a
34.377220000000001 116.598697000000001 -777.000000000000000 a
34.410789999999999 115.962973000000005 -777.000000000000000 a
34.481254999999997 115.567104999999998 -777.000000000000000 a
34.573573000000003 115.320196999999993 -777.000000000000000 a
34.584057000000001 115.280938000000006 -777.000000000000000 a
34.722112000000003 115.029222000000004 -777.000000000000000 a
34.759452000000003 114.961258000000001 -777.000000000000000 a
34.802655000000001 114.720609999999994 -777.000000000000000 a
34.780549999999998 114.442238000000003 -777.000000000000000 a
34.736072999999998 113.751450000000006 -777.000000000000000 a
34.714948000000000 111.478039999999993 -777.000000000000000 a
36.027323000000003 103.854474999999994 -777.000000000000000 a
36.853029999999997 103.203952999999998 -777.000000000000000 a
37.805590000000002 102.760570000000001 -777.000000000000000 a
38.821800000000003 100.911752000000007 -777.000000000000000 a
38.876018000000002 100.729950000000002 -777.000000000000000 a
38.883777000000002 100.711147999999994 -777.000000000000000 a
40.337477999999997 96.962227999999996 -777.000000000000000 a
40.368774999999999 96.934680000000000 -777.000000000000000 a
40.421067000000001 96.886097000000007 -777.000000000000000 a
40.599125000000001 96.589529999999996 -777.000000000000000 a
40.648887999999999 96.495504999999994 -777.000000000000000 a
40.846302999999999 96.054107999999999 -777.000000000000000 a
41.057777000000002 95.556188000000006 -777.000000000000000 a
41.578428000000002 94.629868000000002 -777.000000000000000 a
41.946281999999997 94.254260000000002 -777.000000000000000 a
42.339607000000001 93.950249999999997 -777.000000000000000 a
42.690567999999999 93.643798000000004 -777.000000000000000 a
42.833640000000003 93.530627999999993 -777.000000000000000 a
42.837992000000000 93.525379999999998 -777.000000000000000 a
43.351613000000000 88.300934999999996 -777.000000000000000 a
43.373010000000001 88.217834999999994 -777.000000000000000 a
43.511074999999998 87.969116999999997 -777.000000000000000 a
43.525522000000002 87.953023000000002 -777.000000000000000 a
43.649275000000003 87.638028000000006 -777.000000000000000 a
43.694249999999997 87.579274999999996 -777.000000000000000 a
43.697032999999998 87.576189999999997 -777.000000000000000 a
43.765732999999997 87.580416999999997 -777.000000000000000 a
43.662830000000000 87.638215000000002 -777.000000000000000 a
43.638640000000002 87.645342999999997 -777.000000000000000 a
43.558947000000003 87.850089999999994 -777.000000000000000 a
43.524217000000000 87.954517999999993 -777.000000000000000 a
43.240456999999999 88.483767000000000 -777.000000000000000 a
43.188377000000003 88.594723000000002 -777.000000000000000 a
43.194465000000001 88.715401999999997 -777.000000000000000 a
43.191783000000001 88.737729999999999 -777.000000000000000 a
43.159193000000002 88.801980000000000 -777.000000000000000 a
43.153362000000001 88.826824999999999 -777.000000000000000 a
42.933373000000003 86.844472999999994 -777.000000000000000 a
41.749639999999999 86.153458000000001 -777.000000000000000 a
42.008532000000002 84.764539999999997 -777.000000000000000 a
41.704521999999997 82.866470000000007 -777.000000000000000 a
41.676949999999998 82.794707000000002 -777.000000000000000 a
41.615537000000003 82.666562999999996 -777.000000000000000 a
41.574762999999997 82.620040000000003 -777.000000000000000 a
41.574762999999997 82.620040000000003 -777.000000000000000 a
41.566459999999999 82.559426999999999 -777.000000000000000 a
41.544452999999997 82.289694999999995 -777.000000000000000 a
41.405577999999998 81.549689999999998 -777.000000000000000 a
41.403930000000003 81.427149999999997 -777.000000000000000 a
41.363926999999997 81.139323000000005 -777.000000000000000 a
41.348495000000000 81.086562999999998 -777.000000000000000 a
41.317886999999999 80.884844999999999 -777.000000000000000 a
41.315567000000001 80.853363000000002 -777.000000000000000 a
41.314272000000003 80.845716999999993 -777.000000000000000 a
41.303854999999999 80.801304999999999 -777.000000000000000 a
41.286655000000003 80.728309999999993 -777.000000000000000 a
41.274009999999997 80.691232999999997 -777.000000000000000 a
41.236066999999998 80.581012000000001 -777.000000000000000 a
41.213697000000003 80.516163000000006 -777.000000000000000 a
41.204923000000001 80.478432999999995 -777.000000000000000 a
41.201185000000002 80.460211999999999 -777.000000000000000 a
41.172747000000001 80.269931999999997 -777.000000000000000 a
41.169770000000000 80.264251999999999 -777.000000000000000 a
41.123303000000000 80.241062999999997 -777.000000000000000 a
41.097127000000000 80.208894999999998 -777.000000000000000 a
41.049528000000002 80.172039999999996 -777.000000000000000 a
40.892646999999997 80.023617999999999 -777.000000000000000 a
41.015847000000001 80.133702000000000 -777.000000000000000 a
41.052658000000001 80.175013000000007 -777.000000000000000 a
41.076180000000001 80.195580000000007 -777.000000000000000 a
41.120677999999998 80.231233000000003 -777.000000000000000 a
41.123417000000003 80.241555000000005 -777.000000000000000 a
41.142874999999997 80.303735000000003 -777.000000000000000 a
41.142874999999997 80.303735000000003 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.144039999999997 80.306839999999994 -777.000000000000000 a
41.145580000000002 80.311239999999998 -777.000000000000000 a
41.151532000000003 80.326423000000005 -777.000000000000000 a
41.189014999999998 80.402056999999999 -777.000000000000000 a
41.200637999999998 80.457885000000005 -777.000000000000000 a
41.308098000000001 80.819137999999995 -777.000000000000000 a
41.321207999999999 80.941732000000002 -777.000000000000000 a
41.338712999999998 81.042905000000005 -777.000000000000000 a
41.372357999999998 81.155034999999998 -777.000000000000000 a
41.390112000000002 81.209774999999993 -777.000000000000000 a
41.389192999999999 81.231407000000004 -777.000000000000000 a
41.388468000000003 81.248527999999993 -777.000000000000000 a
41.406007000000002 81.459469999999996 -777.000000000000000 a
41.510871999999999 82.014197999999993 -777.000000000000000 a
41.542478000000003 82.215261999999996 -777.000000000000000 a
41.543171999999998 82.226955000000004 -777.000000000000000 a
41.564290000000000 82.422327999999993 -777.000000000000000 a
41.572755000000001 82.606272000000004 -777.000000000000000 a
41.574598000000002 82.619285000000005 -777.000000000000000 a
41.579357000000002 82.642013000000006 -777.000000000000000 a
41.650326999999997 82.714232999999993 -777.000000000000000 a
41.699623000000003 82.924914999999999 -777.000000000000000 a
41.693264999999997 83.015217000000007 -777.000000000000000 a
41.710161999999997 82.965532999999994 -777.000000000000000 a
41.708598000000002 82.968824999999995 -777.000000000000000 a
41.707872999999999 82.972688000000005 -777.000000000000000 a
41.707658000000002 82.973856999999995 -777.000000000000000 a
41.707315000000001 82.975790000000003 -777.000000000000000 a
41.707228000000001 82.976263000000003 -777.000000000000000 a
41.706781999999997 82.978755000000007 -777.000000000000000 a
41.706722999999997 82.978998000000004 -777.000000000000000 a
41.706696999999998 82.979142999999993 -777.000000000000000 a
41.706657999999997 82.979339999999993 -777.000000000000000 a
41.706251999999999 82.981487999999999 -777.000000000000000 a
41.694006999999999 83.006387000000004 -777.000000000000000 a
41.693784999999998 83.006851999999995 -777.000000000000000 a
41.701717000000002 83.044543000000004 -777.000000000000000 a
41.717106999999999 83.085785000000001 -777.000000000000000 a
41.725302999999997 83.116748000000001 -777.000000000000000 a
41.734679999999997 83.149117000000004 -777.000000000000000 a
41.738835000000002 83.163672000000005 -777.000000000000000 a
41.746794999999999 83.189137000000002 -777.000000000000000 a
41.749985000000002 83.202937000000006 -777.000000000000000 a
41.756467999999998 83.238962000000001 -777.000000000000000 a
41.758459999999999 83.259969999999996 -777.000000000000000 a
41.759698000000000 83.281333000000004 -777.000000000000000 a
41.761057999999998 83.306313000000003 -777.000000000000000 a
41.762230000000002 83.327157000000000 -777.000000000000000 a
41.766506999999997 83.353780000000000 -777.000000000000000 a
41.771059999999999 83.387249999999995 -777.000000000000000 a
41.775880000000001 83.407376999999997 -777.000000000000000 a
41.780746999999998 83.430295000000001 -777.000000000000000 a
41.785719999999998 83.459902999999997 -777.000000000000000 a
41.791345000000000 83.495990000000006 -777.000000000000000 a
41.793695000000000 83.511155000000002 -777.000000000000000 a
41.797848000000002 83.541863000000006 -777.000000000000000 a
41.798527999999997 83.564072999999993 -777.000000000000000 a
41.799971999999997 83.587388000000004 -777.000000000000000 a
41.801828000000000 83.620887999999994 -777.000000000000000 a
41.800490000000003 83.643176999999994 -777.000000000000000 a
41.801090000000002 83.661895000000001 -777.000000000000000 a
41.802560000000000 83.689265000000006 -777.000000000000000 a
41.808377000000000 83.724377000000004 -777.000000000000000 a
41.810920000000003 83.752988000000002 -777.000000000000000 a
41.813800000000001 83.766220000000004 -777.000000000000000 a
41.817877000000003 83.785241999999997 -777.000000000000000 a
41.826008000000002 83.817087999999998 -777.000000000000000 a
41.831271999999998 83.835943000000000 -777.000000000000000 a
41.833092999999998 83.869303000000002 -777.000000000000000 a
41.834496999999999 83.898004999999998 -777.000000000000000 a
41.835903000000002 83.927503000000002 -777.000000000000000 a
41.835830000000001 83.954966999999996 -777.000000000000000 a
41.835093000000001 83.974502000000001 -777.000000000000000 a
41.838248000000000 84.012535000000000 -777.000000000000000 a
41.840302999999999 84.036235000000005 -777.000000000000000 a
41.844182000000004 84.081221999999997 -777.000000000000000 a
41.845582000000000 84.086663000000001 -777.000000000000000 a
41.855522999999998 84.110900000000001 -777.000000000000000 a
41.865175000000001 84.127367000000007 -777.000000000000000 a
41.879432000000001 84.151598000000007 -777.000000000000000 a
41.903530000000003 84.184912999999995 -777.000000000000000 a
41.913890000000002 84.203436999999994 -777.000000000000000 a
41.927370000000003 84.227552000000003 -777.000000000000000 a
41.935862000000000 84.246026999999998 -777.000000000000000 a
41.943057000000003 84.276184999999998 -777.000000000000000 a
41.957438000000003 84.309860000000000 -777.000000000000000 a
41.966988000000001 84.333015000000003 -777.000000000000000 a
41.972562000000003 84.350205000000003 -777.000000000000000 a
41.981276999999999 84.378406999999996 -777.000000000000000 a
41.981965000000002 84.386373000000006 -777.000000000000000 a
41.982460000000003 84.417316999999997 -777.000000000000000 a
41.979182999999999 84.437479999999994 -777.000000000000000 a
41.973191999999997 84.477952000000002 -777.000000000000000 a
41.972563000000001 84.490354999999994 -777.000000000000000 a
41.962162999999997 84.527220000000000 -777.000000000000000 a
41.960383000000000 84.549823000000004 -777.000000000000000 a
41.968538000000002 84.586202000000000 -777.000000000000000 a
41.972994999999997 84.604448000000005 -777.000000000000000 a
41.983466999999997 84.641585000000006 -777.000000000000000 a
41.993405000000003 84.676900000000003 -777.000000000000000 a
42.001902000000001 84.707156999999995 -777.000000000000000 a
42.007354999999997 84.726524999999995 -777.000000000000000 a
42.008398000000000 84.753180000000000 -777.000000000000000 a
42.009096999999997 84.798537999999994 -777.000000000000000 a
42.009307000000000 84.816113000000001 -777.000000000000000 a
42.004382999999997 84.863996999999998 -777.000000000000000 a
42.002822999999999 84.878945000000002 -777.000000000000000 a
42.008341999999999 84.906989999999993 -777.000000000000000 a
42.016393000000001 84.934340000000006 -777.000000000000000 a
42.018192999999997 84.942908000000003 -777.000000000000000 a
42.018231999999998 84.972057000000007 -777.000000000000000 a
42.018304999999998 85.004913000000002 -777.000000000000000 a
42.029432999999997 85.050970000000007 -777.000000000000000 a
42.030459999999998 85.056072000000000 -777.000000000000000 a
42.027585000000002 85.076696999999996 -777.000000000000000 a
42.006503000000002 85.115987000000004 -777.000000000000000 a
41.997332999999998 85.143287999999998 -777.000000000000000 a
41.995148000000000 85.162251999999995 -777.000000000000000 a
41.994779999999999 85.185107000000002 -777.000000000000000 a
41.997970000000002 85.222859999999997 -777.000000000000000 a
41.995229999999999 85.248125000000002 -777.000000000000000 a
41.994545000000002 85.285582000000005 -777.000000000000000 a
41.987986999999997 85.311104999999998 -777.000000000000000 a
41.982225000000000 85.347657999999996 -777.000000000000000 a
41.961125000000003 85.390761999999995 -777.000000000000000 a
41.954937999999999 85.406593000000001 -777.000000000000000 a
41.942360000000001 85.444333000000000 -777.000000000000000 a
41.929335000000002 85.470732999999996 -777.000000000000000 a
41.920267000000003 85.491012999999995 -777.000000000000000 a
41.915134999999999 85.518507999999997 -777.000000000000000 a
41.910871999999998 85.543058000000002 -777.000000000000000 a
41.906858000000000 85.566121999999993 -777.000000000000000 a
41.890103000000003 85.625347000000005 -777.000000000000000 a
41.883482999999998 85.650082999999995 -777.000000000000000 a
41.874392000000000 85.684060000000002 -777.000000000000000 a
41.873978000000001 85.687353000000002 -777.000000000000000 a
41.848280000000003 85.760801999999998 -777.000000000000000 a
41.847745000000003 85.762448000000006 -777.000000000000000 a
41.842210000000001 85.794700000000006 -777.000000000000000 a
41.837560000000003 85.824479999999994 -777.000000000000000 a
41.837907999999999 85.830122000000003 -777.000000000000000 a
41.836002000000001 85.874737999999994 -777.000000000000000 a
41.835135000000001 85.890632999999994 -777.000000000000000 a
41.825924999999998 85.957282000000006 -777.000000000000000 a
41.824764999999999 85.970006999999995 -777.000000000000000 a
41.821371999999997 86.007549999999995 -777.000000000000000 a
41.730113000000003 86.212085000000002 -777.000000000000000 a
41.725222000000002 86.225267000000002 -777.000000000000000 a
41.724797000000002 86.227166999999994 -777.000000000000000 a
41.724775000000001 86.227388000000005 -777.000000000000000 a
41.724736999999998 86.229393000000002 -777.000000000000000 a
41.724947000000000 86.230918000000003 -777.000000000000000 a
41.725316999999997 86.232382000000001 -777.000000000000000 a
41.725724999999997 86.233850000000004 -777.000000000000000 a
41.727487000000004 86.237378000000007 -777.000000000000000 a
41.728319999999997 86.238217000000006 -777.000000000000000 a
41.729726999999997 86.239103000000000 -777.000000000000000 a
41.807625000000002 86.322666999999996 -777.000000000000000 a
41.808017999999997 86.323080000000004 -777.000000000000000 a
41.808565000000002 86.323518000000007 -777.000000000000000 a
41.811222000000001 86.324089999999998 -777.000000000000000 a
42.084266999999997 86.548563000000001 -777.000000000000000 a
42.085127999999997 86.548491999999996 -777.000000000000000 a
42.086500000000001 86.548051999999998 -777.000000000000000 a
42.249518000000002 86.453361999999998 -777.000000000000000 a
42.409388000000000 86.219342999999995 -777.000000000000000 a
42.410400000000003 86.219641999999993 -777.000000000000000 a
42.466785000000002 86.231156999999996 -777.000000000000000 a
42.535558000000002 86.237542000000005 -777.000000000000000 a
42.863405000000000 86.442863000000003 -777.000000000000000 a
42.870429999999999 86.478252999999995 -777.000000000000000 a
42.883287000000003 86.545222999999993 -777.000000000000000 a
42.883712000000003 86.548050000000003 -777.000000000000000 a
42.918422000000000 86.645380000000003 -777.000000000000000 a
42.919325000000001 86.647193000000001 -777.000000000000000 a
42.919400000000003 86.647490000000005 -777.000000000000000 a
42.922482000000002 86.693915000000004 -777.000000000000000 a
42.923279999999998 86.739441999999997 -777.000000000000000 a
42.926597999999998 86.769757999999996 -777.000000000000000 a
42.940722000000001 86.828118000000003 -777.000000000000000 a
42.940550000000002 86.828526999999994 -777.000000000000000 a
42.939419999999998 86.830084999999997 -777.000000000000000 a
42.933577999999997 86.844318000000001 -777.000000000000000 a
42.933238000000003 86.845280000000002 -777.000000000000000 a
42.810830000000003 86.995277000000002 -777.000000000000000 a
42.810765000000004 86.995487999999995 -777.000000000000000 a
42.810021999999996 87.001907000000003 -777.000000000000000 a
42.835847000000001 87.042597000000001 -777.000000000000000 a
42.813094999999997 87.105462000000003 -777.000000000000000 a
42.808058000000003 87.126310000000004 -777.000000000000000 a
42.809216999999997 87.149130000000000 -777.000000000000000 a
42.816057999999998 87.176209999999998 -777.000000000000000 a
42.827599999999997 87.215757999999994 -777.000000000000000 a
42.830432999999999 87.232353000000003 -777.000000000000000 a
42.832766999999997 87.261503000000005 -777.000000000000000 a
42.836466999999999 87.294479999999993 -777.000000000000000 a
42.835057999999997 87.325298000000004 -777.000000000000000 a
42.840722000000000 87.346217999999993 -777.000000000000000 a
42.853237000000000 87.375122000000005 -777.000000000000000 a
42.852108000000001 87.402782999999999 -777.000000000000000 a
42.851987000000001 87.434443000000002 -777.000000000000000 a
42.848649999999999 87.467614999999995 -777.000000000000000 a
42.855142000000001 87.497528000000003 -777.000000000000000 a
42.864654999999999 87.534836999999996 -777.000000000000000 a
42.853904999999997 87.579290000000000 -777.000000000000000 a
42.847968000000002 87.604687999999996 -777.000000000000000 a
42.840232999999998 87.633611999999999 -777.000000000000000 a
42.839345000000002 87.664105000000006 -777.000000000000000 a
42.804834999999997 87.757895000000005 -777.000000000000000 a
42.804721999999998 87.760395000000003 -777.000000000000000 a
42.790689999999998 87.811075000000002 -777.000000000000000 a
42.782587999999997 87.842224999999999 -777.000000000000000 a
42.782331999999997 87.843307999999993 -777.000000000000000 a
42.782342000000000 87.845119999999994 -777.000000000000000 a
42.782435000000000 87.845564999999993 -777.000000000000000 a
42.782494999999997 87.845782000000000 -777.000000000000000 a
42.783403000000000 87.847701999999998 -777.000000000000000 a
42.837532000000003 87.923388000000003 -777.000000000000000 a
42.838597999999998 87.925314999999998 -777.000000000000000 a
42.868482999999998 87.969977000000000 -777.000000000000000 a
42.881757000000000 87.989007999999998 -777.000000000000000 a
42.913376999999997 88.024306999999993 -777.000000000000000 a
42.914569999999998 88.025180000000006 -777.000000000000000 a
42.988078000000002 88.060810000000004 -777.000000000000000 a
43.003177000000001 88.079162999999994 -777.000000000000000 a
43.007899999999999 88.091994999999997 -777.000000000000000 a
43.013531999999998 88.111248000000003 -777.000000000000000 a
43.017665000000001 88.160543000000004 -777.000000000000000 a
43.041674999999998 88.196466999999998 -777.000000000000000 a
43.049267000000000 88.213871999999995 -777.000000000000000 a
43.045392000000000 88.263773000000000 -777.000000000000000 a
43.064523000000001 88.302296999999996 -777.000000000000000 a
43.072536999999997 88.326089999999994 -777.000000000000000 a
43.074674999999999 88.361237000000003 -777.000000000000000 a
43.076422999999998 88.364935000000003 -777.000000000000000 a
43.076721999999997 88.365548000000004 -777.000000000000000 a
43.091185000000003 88.527490000000000 -777.000000000000000 a
43.091267000000002 88.527977000000007 -777.000000000000000 a
43.091613000000002 88.529953000000006 -777.000000000000000 a
43.100852000000003 88.557247000000004 -777.000000000000000 a
43.112231999999999 88.602310000000003 -777.000000000000000 a
43.119548000000002 88.635272000000001 -777.000000000000000 a
43.129190000000001 88.707237000000006 -777.000000000000000 a
43.022902000000002 88.868662000000000 -777.000000000000000 a
43.017282000000002 88.883622000000003 -777.000000000000000 a
43.015107000000000 88.894914999999997 -777.000000000000000 a
43.011332000000003 88.955451999999994 -777.000000000000000 a
42.949632999999999 89.166122000000001 -777.000000000000000 a
42.949325000000002 89.167081999999994 -777.000000000000000 a
42.949607999999998 89.172619999999995 -777.000000000000000 a
42.949685000000002 89.174270000000007 -777.000000000000000 a
42.949657000000002 89.173411999999999 -777.000000000000000 a
42.949623000000003 89.171914999999998 -777.000000000000000 a
42.949620000000003 89.171741999999995 -777.000000000000000 a
42.949342999999999 89.166809999999998 -777.000000000000000 a
42.949527000000003 89.166195000000002 -777.000000000000000 a
43.055218000000004 88.789702000000005 -777.000000000000000 a
43.163018000000001 88.999397000000002 -777.000000000000000 a
43.156122000000003 89.159211999999997 -777.000000000000000 a
43.155225000000002 89.260328000000001 -777.000000000000000 a
43.155068000000000 89.280626999999996 -777.000000000000000 a
43.156595000000003 89.342867999999996 -777.000000000000000 a
43.129452999999998 89.468260000000001 -777.000000000000000 a
43.117280000000001 89.529269999999997 -777.000000000000000 a
43.065117000000001 89.949546999999995 -777.000000000000000 a
43.074089999999998 89.993638000000004 -777.000000000000000 a
43.084153000000001 90.053646999999998 -777.000000000000000 a
43.075991999999999 90.216673000000000 -777.000000000000000 a
43.097757000000001 90.289559999999994 -777.000000000000000 a
43.089745000000001 90.466040000000007 -777.000000000000000 a
43.139155000000002 90.553053000000006 -777.000000000000000 a
43.156362000000001 90.600269999999995 -777.000000000000000 a
43.160167000000001 90.622640000000004 -777.000000000000000 a
43.161138000000001 90.628375000000005 -777.000000000000000 a
43.172122000000002 90.693168000000000 -777.000000000000000 a
43.153002999999998 91.012410000000003 -777.000000000000000 a
43.173487999999999 91.162464999999997 -777.000000000000000 a
43.160432999999998 91.268467999999999 -777.000000000000000 a
43.131045000000000 91.433481999999998 -777.000000000000000 a
43.147038000000002 91.560720000000003 -777.000000000000000 a
43.195802000000000 91.769277000000002 -777.000000000000000 a
43.158737000000002 91.947751999999994 -777.000000000000000 a
43.161690000000000 92.076651999999996 -777.000000000000000 a
43.152912000000001 92.132452000000001 -777.000000000000000 a
43.140815000000003 92.227832000000006 -777.000000000000000 a
43.136668000000000 92.243264999999994 -777.000000000000000 a
43.072150000000001 92.513373000000001 -777.000000000000000 a
43.070006999999997 92.559517000000000 -777.000000000000000 a
43.044252999999998 92.751869999999997 -777.000000000000000 a
43.050897999999997 92.823915000000000 -777.000000000000000 a
43.012385000000002 93.004482999999993 -777.000000000000000 a
42.998288000000002 93.033349999999999 -777.000000000000000 a
42.722301999999999 93.625568000000001 -777.000000000000000 a
42.523072999999997 93.762799999999999 -777.000000000000000 a
42.469037999999998 93.827304999999996 -777.000000000000000 a
42.453532000000003 93.837999999999994 -777.000000000000000 a
42.255690000000001 94.050342999999998 -777.000000000000000 a
42.220962000000000 94.078227999999996 -777.000000000000000 a
42.100633000000002 94.142003000000003 -777.000000000000000 a
42.020398000000000 94.184021999999999 -777.000000000000000 a
41.712620000000001 94.401577000000003 -777.000000000000000 a
41.704827999999999 94.406997000000004 -777.000000000000000 a
41.701272000000003 94.409468000000004 -777.000000000000000 a
41.685465000000001 94.426765000000003 -777.000000000000000 a
41.643014999999998 94.496967999999995 -777.000000000000000 a
41.636653000000003 94.506159999999994 -777.000000000000000 a
41.625117000000003 94.525565000000000 -777.000000000000000 a
41.557847000000002 94.673038000000005 -777.000000000000000 a
41.526271999999999 94.744659999999996 -777.000000000000000 a
41.505662999999998 94.801289999999995 -777.000000000000000 a
41.459595000000000 94.871592000000007 -777.000000000000000 a
41.421720000000001 94.930139999999994 -777.000000000000000 a
41.398519999999998 94.967862999999994 -777.000000000000000 a
41.060597999999999 95.548867999999999 -777.000000000000000 a
41.029837000000001 95.688599999999994 -777.000000000000000 a
41.022644999999997 95.716435000000004 -777.000000000000000 a
41.011000000000003 95.803932000000003 -777.000000000000000 a
40.766596999999997 96.264870000000002 -777.000000000000000 a
40.506301999999998 96.736348000000007 -777.000000000000000 a
40.410910000000001 96.897324999999995 -777.000000000000000 a
40.248824999999997 97.068524999999994 -777.000000000000000 a
40.208047000000001 97.120211999999995 -777.000000000000000 a
40.040951999999997 97.322472000000005 -777.000000000000000 a
40.013233000000000 97.362832999999995 -777.000000000000000 a
39.962902999999997 97.450518000000002 -777.000000000000000 a
39.953090000000003 97.643029999999996 -777.000000000000000 a
39.920513000000000 97.743032999999997 -777.000000000000000 a
39.911715000000001 97.760149999999996 -777.000000000000000 a
39.866002999999999 97.849611999999993 -777.000000000000000 a
39.787526999999997 97.948705000000004 -777.000000000000000 a
39.779443000000001 97.983261999999996 -777.000000000000000 a
39.786062999999999 98.020562999999996 -777.000000000000000 a
39.796080000000003 98.139272000000005 -777.000000000000000 a
39.668360000000000 98.360581999999994 -777.000000000000000 a
39.553162000000000 98.599649999999997 -777.000000000000000 a
39.481723000000002 98.725482000000000 -777.000000000000000 a
39.475005000000003 98.783097999999995 -777.000000000000000 a
39.347586999999997 99.092448000000005 -777.000000000000000 a
39.345703000000000 99.144655000000000 -777.000000000000000 a
39.292527000000000 99.652848000000006 -777.000000000000000 a
39.270775000000000 99.778778000000003 -777.000000000000000 a
39.196745000000000 99.954588000000001 -777.000000000000000 a
39.161769999999997 100.116318000000007 -777.000000000000000 a
39.155002000000003 100.166562999999996 -777.000000000000000 a
39.104076999999997 100.267705000000007 -777.000000000000000 a
39.091631999999997 100.316197000000003 -777.000000000000000 a
39.014358000000001 100.462532999999993 -777.000000000000000 a
38.972366999999998 100.520330000000001 -777.000000000000000 a
38.815240000000003 100.971888000000007 -777.000000000000000 a
38.695270000000001 101.403700000000001 -777.000000000000000 a
38.545140000000004 101.730193000000000 -777.000000000000000 a
38.257995000000001 102.242649999999998 -777.000000000000000 a
38.103552000000001 102.389942000000005 -777.000000000000000 a
38.062983000000003 102.450787000000005 -777.000000000000000 a
37.917897000000004 102.599159999999998 -777.000000000000000 a
37.871577000000002 102.665913000000003 -777.000000000000000 a
37.849383000000003 102.689543000000000 -777.000000000000000 a
37.690176999999998 102.816383000000002 -777.000000000000000 a
37.121073000000003 102.965328000000000 -777.000000000000000 a
36.998918000000003 103.134551999999999 -777.000000000000000 a
36.754358000000003 103.251886999999996 -777.000000000000000 a
35.972681999999999 104.154660000000007 -777.000000000000000 a
35.658917000000002 104.306426999999999 -777.000000000000000 a
35.697521999999999 104.550132000000005 -777.000000000000000 a
34.810473000000002 104.758307000000002 -777.000000000000000 a
34.730156999999998 104.865662000000000 -777.000000000000000 a
34.551572999999998 106.197467000000003 -777.000000000000000 a
34.531325000000002 106.424012000000005 -777.000000000000000 a
34.532879999999999 106.444213000000005 -777.000000000000000 a
34.525517000000001 106.484088000000000 -777.000000000000000 a
34.470055000000002 106.589258000000001 -777.000000000000000 a
34.468415000000000 106.596397999999994 -777.000000000000000 a
34.409241999999999 106.958851999999993 -777.000000000000000 a
34.410691999999997 106.964642999999995 -777.000000000000000 a
34.404532000000003 107.016542000000001 -777.000000000000000 a
34.522461999999997 110.062066999999999 -777.000000000000000 a
34.598348000000001 111.004684999999995 -777.000000000000000 a
34.751261999999997 111.807784999999996 -777.000000000000000 a
34.734610000000004 112.094958000000005 -777.000000000000000 a
32.359614999999998 119.386262000000002 48.000000000000000 a
30.153327000000001 121.444455000000005 84.000000000000000 a
30.173929999999999 121.439066999999994 95.000000000000000 a
30.212512000000000 121.424386999999996 98.000000000000000 a
30.225059999999999 121.416903000000005 102.000000000000000 a
30.236599999999999 121.405962000000002 95.000000000000000 a
30.418250000000000 121.160117000000000 108.000000000000000 a
30.550574999999998 121.055773000000002 112.000000000000000 a
30.637972000000001 120.959131999999997 67.000000000000000 a
30.760320000000000 120.721855000000005 67.000000000000000 a
30.760352000000001 120.721857999999997 71.000000000000000 a
36.100375000000000 117.139332999999993 410.000000000000000 a
36.067239999999998 117.147124000000005 433.000000000000000 a
31.337750000000000 118.386221000000006 -7.000000000000000 a
31.337734000000001 118.385998999999998 3.000000000000000 a
31.337731000000002 118.385942999999997 3.000000000000000 a
31.337736000000000 118.385865999999993 3.000000000000000 a
31.337740000000000 118.385812999999999 3.000000000000000 a
31.337738000000002 118.385735999999994 0.000000000000000 a
31.337734000000001 118.385722999999999 0.000000000000000 a
31.337533000000001 118.378048000000007 -20.000000000000000 a
31.390837999999999 118.390395999999996 33.000000000000000 a
31.391418999999999 118.390220999999997 26.000000000000000 a
31.392714999999999 118.389339000000007 23.000000000000000 a
31.457159000000001 118.227393000000006 46.000000000000000 a
31.478052999999999 118.148773000000006 39.000000000000000 a
31.482033999999999 118.033320000000003 105.000000000000000 a
31.498241000000000 117.977898999999994 66.000000000000000 a
31.575005999999998 117.931387999999998 46.000000000000000 a
31.692540999999999 117.664580999999998 85.000000000000000 a
31.751075000000000 117.563930999999997 217.000000000000000 a
32.616948000000001 116.940335000000005 -20.000000000000000 a
32.615976000000003 116.933711000000002 -112.000000000000000 a
32.760088000000003 116.715821000000005 131.000000000000000 a
32.713662999999997 116.567117999999994 148.000000000000000 a
32.701250999999999 116.535089999999997 -3.000000000000000 a
32.701495000000001 116.533232999999996 23.000000000000000 a
32.720736000000002 116.440718000000004 167.000000000000000 a
32.724542999999997 116.406694000000002 253.000000000000000 a
32.728943999999998 116.369704999999996 144.000000000000000 a
32.734943000000001 116.317312999999999 194.000000000000000 a
32.736375000000002 116.312113999999994 102.000000000000000 a
32.765574999999998 116.256859000000006 49.000000000000000 a
32.790776000000001 116.209568000000004 30.000000000000000 a
32.817954000000000 116.143862999999996 125.000000000000000 a
32.838614000000000 116.074290000000005 39.000000000000000 a
32.844870999999998 116.046608000000006 -33.000000000000000 a
32.861860000000000 115.973431000000005 -56.000000000000000 a
33.994683999999999 115.787799000000007 876.000000000000000 a
35.208888000000002 115.501598999999999 217.000000000000000 a
35.836061000000001 115.929371000000003 207.000000000000000 a
36.088213000000003 115.804378000000000 39.000000000000000 a
37.668089999999999 115.884966000000006 105.000000000000000 a
37.649123000000003 115.947331000000005 118.000000000000000 a
37.604385999999998 116.045047999999994 105.000000000000000 a
37.568123000000000 116.113985999999997 72.000000000000000 a
37.550767999999998 116.143000999999998 102.000000000000000 a
34.446160999999996 108.754411000000005 1637.000000000000000 a
34.446465000000003 108.754889000000006 1654.000000000000000 a
34.446306000000000 108.755206000000001 1647.000000000000000 a
34.460093000000001 109.305657999999994 1316.000000000000000 a
34.470731000000001 109.334104999999994 1309.000000000000000 a
34.480355000000003 109.362174999999993 1266.000000000000000 a
34.488053000000001 109.530260999999996 1273.000000000000000 a
34.517617999999999 109.821520000000007 1306.000000000000000 a
34.530065999999998 109.869791000000006 1266.000000000000000 a
34.530484999999999 109.935805999999999 1312.000000000000000 a
34.521416000000002 110.047211000000004 1434.000000000000000 a
34.496147999999998 110.325528000000006 1765.000000000000000 a
34.495415999999999 110.327066000000002 1755.000000000000000 a
34.499310000000001 110.368315999999993 1591.000000000000000 a
34.505443000000000 110.404735000000002 1608.000000000000000 a
34.526304000000003 110.508228000000003 1627.000000000000000 a
34.528651000000004 110.527619999999999 1663.000000000000000 a
34.574610999999997 110.589433000000000 1457.000000000000000 a
34.566299999999998 110.677544999999995 1306.000000000000000 a
34.521818000000003 110.812168000000000 1463.000000000000000 a
34.508913999999997 110.864078000000006 1444.000000000000000 a
34.513820000000003 110.906285999999994 1437.000000000000000 a
34.522274000000003 110.939361000000005 1588.000000000000000 a
34.527579000000003 110.950002999999995 1535.000000000000000 a
34.527751000000002 110.950243000000000 1542.000000000000000 a
34.734043000000000 111.137821000000002 1299.000000000000000 a
34.780185000000003 111.208870000000005 1280.000000000000000 a
34.781300999999999 111.214185999999998 1339.000000000000000 a
34.726495999999997 111.431959000000006 1903.000000000000000 a
34.754823000000002 111.758019000000004 1604.000000000000000 a
34.755056000000003 111.770493000000002 1696.000000000000000 a
34.731051000000001 112.199453000000005 784.000000000000000 a
34.733789999999999 112.715411000000003 400.000000000000000 a
34.737321000000001 112.746976000000004 420.000000000000000 a
34.725906000000002 112.806825000000003 338.000000000000000 a
34.784418000000002 112.996939999999995 518.000000000000000 a
36.934207999999998 114.483177999999995 279.000000000000000 a
36.155400999999998 114.326885000000004 322.000000000000000 a
36.092362999999999 114.333386000000004 302.000000000000000 a
34.840854999999998 113.231239000000002 433.000000000000000 a
34.841183000000001 113.228600999999998 417.000000000000000 a
34.812944999999999 113.121301000000003 459.000000000000000 a
34.807065999999999 113.089971000000006 531.000000000000000 a
34.709975000000000 112.902715999999998 312.000000000000000 a
34.708860000000001 112.877014000000003 381.000000000000000 a
34.731569000000000 112.194637999999998 702.000000000000000 a
34.744463000000003 112.027272999999994 912.000000000000000 a
34.707222999999999 111.971738999999999 1302.000000000000000 a
34.722510000000000 111.916818000000006 1512.000000000000000 a
34.493755999999998 110.347990999999993 604.000000000000000 a
34.492697999999997 110.341995999999995 692.000000000000000 a
34.570165000000003 110.155260999999996 1535.000000000000000 a
34.570172999999997 110.150208000000006 1519.000000000000000 a
34.528835000000001 109.905966000000006 1316.000000000000000 a
34.496031000000002 109.581580000000002 1253.000000000000000 a
34.493690000000001 109.552690999999996 1115.000000000000000 a
34.320155999999997 107.653368000000000 1401.000000000000000 a
34.320836000000000 107.566030999999995 1722.000000000000000 a
34.338571000000002 107.480705000000000 1585.000000000000000 a
34.348371000000000 107.452138000000005 1585.000000000000000 a
34.352623999999999 107.425045999999995 1768.000000000000000 a
34.357478000000000 107.404337999999996 1821.000000000000000 a
34.361874999999998 107.373423000000003 1827.000000000000000 a
34.365948000000003 107.328215999999998 1798.000000000000000 a
34.366706000000001 107.307368999999994 1762.000000000000000 a
34.384231000000000 107.099075999999997 1844.000000000000000 a
34.389876000000001 107.041486000000006 2267.000000000000000 a
34.572806000000000 105.867091000000002 3812.000000000000000 a
34.699806000000002 105.514881000000003 4042.000000000000000 a
34.702913000000002 105.507560999999995 3947.000000000000000 a
34.735928000000001 105.439978999999994 3937.000000000000000 a
34.760446000000002 105.294583000000003 4193.000000000000000 a
34.750148000000003 105.196524999999994 3553.000000000000000 a
34.728178000000000 104.978162999999995 4888.000000000000000 a
34.727775999999999 104.975885000000005 4902.000000000000000 a
34.722188000000003 104.931138000000004 5236.000000000000000 a
34.721718000000003 104.918330999999995 5135.000000000000000 a
34.721465999999999 104.881703000000002 4865.000000000000000 a
34.739452999999997 104.850993000000003 4879.000000000000000 a
34.759804000000003 104.820037999999997 5000.000000000000000 a
34.761282999999999 104.818027999999998 5023.000000000000000 a
34.808047999999999 104.760030999999998 5180.000000000000000 a
34.814416000000001 104.755522999999997 5151.000000000000000 a
34.833683000000001 104.744102999999996 5348.000000000000000 a
34.866919000000003 104.729152999999997 5220.000000000000000 a
34.879178000000003 104.724143999999995 5256.000000000000000 a
34.972453000000002 104.689477999999994 5499.000000000000000 a
34.974277999999998 104.689329999999998 5509.000000000000000 a
34.990324999999999 104.687529999999995 5607.000000000000000 a
35.026769999999999 104.688862999999998 5741.000000000000000 a
35.367857999999998 104.618598000000006 6578.000000000000000 a
35.368609999999997 104.616175999999996 6594.000000000000000 a
35.581209000000001 104.631078000000002 6237.000000000000000 a
35.597833000000001 104.619287999999997 6230.000000000000000 a
35.654228000000003 104.586742999999998 6132.000000000000000 a
35.654770999999997 104.586388999999997 6132.000000000000000 a
35.706276000000003 104.542244999999994 6053.000000000000000 a
35.716479999999997 104.530793000000003 6027.000000000000000 a
35.716619000000001 104.530490000000000 6024.000000000000000 a
35.717171000000000 104.528743000000006 5994.000000000000000 a
35.659312999999997 104.312976000000006 6640.000000000000000 a
35.658434000000000 104.309031000000004 6660.000000000000000 a
35.659421000000002 104.303571000000005 6690.000000000000000 a
35.893498000000001 104.226119999999995 5827.000000000000000 a
35.943978000000001 104.188224000000005 5630.000000000000000 a
36.011640999999997 104.090061000000006 5384.000000000000000 a
36.022373999999999 104.066389999999998 5128.000000000000000 a
36.056933000000001 103.998281000000006 5016.000000000000000 a
36.057693999999998 103.992937999999995 5016.000000000000000 a
36.119205000000001 103.371936000000005 5230.000000000000000 a
36.122095999999999 103.366439000000000 5289.000000000000000 a
36.124223000000001 103.364181000000002 5358.000000000000000 a
36.124367999999997 103.364048999999994 5364.000000000000000 a
36.124654999999997 103.363786000000005 5377.000000000000000 a
36.161386000000000 103.248502999999999 5282.000000000000000 a
36.162804000000001 103.238929999999996 5282.000000000000000 a
36.165241000000002 103.228583000000000 5299.000000000000000 a
36.193683999999998 103.153739000000002 5390.000000000000000 a
36.203142999999997 103.115273000000002 5407.000000000000000 a
36.217413999999998 103.075888000000006 5449.000000000000000 a
36.222718000000000 103.063018999999997 5505.000000000000000 a
36.238793000000001 103.028497999999999 5502.000000000000000 a
36.241658000000001 103.023549000000003 5535.000000000000000 a
36.245230999999997 103.019073000000006 5528.000000000000000 a
36.296585999999998 102.933690999999996 5673.000000000000000 a
36.299174999999998 102.927903000000001 5663.000000000000000 a
36.338565000000003 102.800324000000003 5942.000000000000000 a
36.338723000000002 102.794563999999994 5919.000000000000000 a
36.461098999999997 102.471626000000001 6424.000000000000000 a
36.477266000000000 102.255531000000005 6699.000000000000000 a
36.481535000000001 102.191338000000002 6818.000000000000000 a
36.482159000000003 102.185627999999994 6850.000000000000000 a
36.494267999999998 102.147385999999997 6886.000000000000000 a
37.249792999999997 99.999635999999995 10584.000000000000000 a
37.253138000000000 99.963245000000001 10597.000000000000000 a
37.190902999999999 99.764026000000001 10476.000000000000000 a
37.178773000000000 99.432316000000000 10771.000000000000000 a
37.188718000000001 99.364536000000001 10837.000000000000000 a
37.198112999999999 99.340349000000003 10837.000000000000000 a
37.198157999999999 99.334835999999996 10843.000000000000000 a
37.208035000000002 99.248270000000005 10942.000000000000000 a
37.208269999999999 99.244746000000006 10942.000000000000000 a
37.206558000000001 99.203201000000007 10988.000000000000000 a
37.234431000000001 99.031058999999999 11535.000000000000000 a
37.225898999999998 98.996534999999994 11614.000000000000000 a
37.157428000000003 98.859663999999995 12110.000000000000000 a
37.048904000000000 97.844459999999998 9652.000000000000000 a
37.376120999999998 97.364519000000001 9836.000000000000000 a
37.376168000000000 97.364546000000004 9839.000000000000000 a
37.376370999999999 97.364925999999997 9895.000000000000000 a
37.376430999999997 97.365360999999993 9980.000000000000000 a
37.376618999999998 97.370395000000002 10141.000000000000000 a
37.376579999999997 97.370532999999995 10135.000000000000000 a
37.376435999999998 97.372164999999995 10003.000000000000000 a
37.376525999999998 97.372310999999996 10020.000000000000000 a
37.376497999999998 97.372372999999996 10023.000000000000000 a
37.376471000000002 97.372511000000003 10030.000000000000000 a
36.943848000000003 98.465367999999998 9688.000000000000000 a
36.943815999999998 98.465070999999995 9685.000000000000000 a
36.943818000000000 98.464876000000004 9698.000000000000000 a
36.943821000000000 98.464860000000002 9701.000000000000000 a
36.996391000000003 98.084855000000005 9780.000000000000000 a
36.996791000000002 98.068426000000002 9721.000000000000000 a
37.301788000000002 96.125048000000007 10988.000000000000000 a
37.318612999999999 96.062646000000001 10840.000000000000000 a
37.310926000000002 95.820301000000001 10217.000000000000000 a
37.276814999999999 95.686830999999998 9957.000000000000000 a
37.276670000000003 95.684824000000006 9951.000000000000000 a
37.275198000000003 95.679349000000002 9934.000000000000000 a
37.260672999999997 95.572109999999995 9652.000000000000000 a
37.258501000000003 95.564706000000001 9613.000000000000000 a
35.899514000000003 94.750720999999999 11181.000000000000000 a
35.723911000000001 94.042648000000000 15295.000000000000000 a
35.183995000000003 93.055108000000004 15154.000000000000000 a
35.183393000000002 93.054665000000000 15164.000000000000000 a
34.654752999999999 92.897373000000002 15886.000000000000000 a
34.594692999999999 92.753961000000004 15741.000000000000000 a
34.594377999999999 92.753456000000000 15735.000000000000000 a
34.416018999999999 92.715982999999994 14928.000000000000000 a
34.327469999999998 92.585252999999994 15059.000000000000000 a
34.239566000000003 92.450663000000006 14790.000000000000000 a
34.206035999999997 92.421600999999995 14787.000000000000000 a
34.150587999999999 92.378315999999998 15230.000000000000000 a
33.885221000000001 92.358721000000003 15030.000000000000000 a
33.855403000000003 92.351876000000004 15016.000000000000000 a
33.735807999999999 92.120023000000003 15712.000000000000000 a
33.569321000000002 92.071483000000001 15574.000000000000000 a
32.996281000000003 91.625759000000002 16476.000000000000000 a
32.909230999999998 91.529100000000000 16375.000000000000000 a
32.905937999999999 91.527645000000007 16358.000000000000000 a
32.904248000000003 91.527214999999998 16388.000000000000000 a
32.901553000000000 91.526814999999999 16447.000000000000000 a
32.637219000000002 91.480086000000000 15958.000000000000000 a
32.635511000000001 91.479962999999998 15978.000000000000000 a
32.598323999999998 91.480592999999999 16066.000000000000000 a
32.497732999999997 91.537316000000004 16030.000000000000000 a
32.378295000000001 91.629761000000002 16165.000000000000000 a
32.266390000000001 91.664373999999995 15935.000000000000000 a
32.261533999999997 91.666306000000006 15846.000000000000000 a
31.887761000000001 91.508031000000003 15075.000000000000000 a
31.470763000000002 92.048096000000001 14783.000000000000000 a
31.472577999999999 92.049757999999997 14793.000000000000000 a
31.477620000000002 92.053066000000001 14780.000000000000000 a
31.478936000000001 92.053899999999999 14793.000000000000000 a
31.478763000000001 92.053666000000007 14767.000000000000000 a
31.478722999999999 92.053644000000006 14767.000000000000000 a
31.478634000000000 92.053580999999994 14760.000000000000000 a
31.478601000000001 92.053555000000003 14764.000000000000000 a
31.041798000000000 91.674654000000004 15358.000000000000000 a
30.776790999999999 91.594044999999994 15256.000000000000000 a
30.583390000000001 91.520863000000006 15220.000000000000000 a
30.542646000000001 91.386806000000007 14531.000000000000000 a
30.426618999999999 90.996031000000002 14009.000000000000000 a
29.621134000000001 91.056678000000005 11883.000000000000000 a
29.619858000000001 91.045730000000006 11867.000000000000000 a
29.618016000000001 91.038718000000003 11486.000000000000000 a
29.618966000000000 91.036963000000000 11952.000000000000000 a
29.751173999999999 90.785089999999997 12753.000000000000000 a
29.756919000000000 90.778480999999999 12927.000000000000000 a
29.761292999999998 90.776239000000004 12940.000000000000000 a
30.089535000000001 90.536855000000003 14094.000000000000000 a
30.096271000000002 90.534023000000005 14154.000000000000000 a
30.097238999999998 90.534244999999999 14160.000000000000000 a
30.099971000000000 90.535655000000006 14190.000000000000000 a
30.135528000000001 90.538439999999994 14232.000000000000000 a
30.136935999999999 90.538500999999997 14236.000000000000000 a
30.137718000000000 90.538670999999994 14239.000000000000000 a
30.140490000000000 90.539940000000001 14229.000000000000000 a
30.237459999999999 90.636437999999998 15217.000000000000000 a
30.238938000000001 90.637907999999996 15203.000000000000000 a
30.270409999999998 90.722148000000004 14462.000000000000000 a
30.312508000000001 90.809859000000003 14147.000000000000000 a
30.390163999999999 90.930428000000006 13760.000000000000000 a
30.401864000000000 90.947282999999999 13750.000000000000000 a
30.490293999999999 91.124103000000005 14081.000000000000000 a
30.490970000000001 91.125040999999996 14068.000000000000000 a
30.498242999999999 91.148418000000007 13970.000000000000000 a
30.619730000000001 91.535844999999995 15236.000000000000000 a
30.627103000000002 91.536859000000007 15131.000000000000000 a
30.927076000000000 91.654612999999998 15594.000000000000000 a
31.192988000000000 91.672719000000001 15059.000000000000000 a
31.208448000000001 91.676762999999994 14997.000000000000000 a
31.317426000000001 91.862579999999994 14859.000000000000000 a
31.969771000000001 91.518135999999998 15151.000000000000000 a
33.074018000000002 91.721457999999998 16407.000000000000000 a
33.132069000000001 91.853520000000003 16250.000000000000000 a
33.170220999999998 91.861424999999997 16001.000000000000000 a
33.455708999999999 91.931409000000002 15676.000000000000000 a
33.671233000000001 92.049115999999998 15387.000000000000000 a
33.791713999999999 92.281626000000003 15269.000000000000000 a
33.796905000000002 92.290018000000003 15220.000000000000000 a
33.857716000000003 92.353595999999996 14970.000000000000000 a
33.863382999999999 92.355293000000003 14895.000000000000000 a
34.161985000000001 92.386266000000006 15079.000000000000000 a
34.184820999999999 92.403368999999998 15046.000000000000000 a
34.420195999999997 92.720765999999998 15049.000000000000000 a
34.421638000000002 92.721565999999996 15030.000000000000000 a
35.156449000000002 93.040420999999995 15390.000000000000000 a
35.158323000000003 93.040987999999999 15374.000000000000000 a
35.246023000000001 93.153745999999998 15197.000000000000000 a
35.250138999999997 93.160820000000001 15180.000000000000000 a
35.320276000000000 93.318449999999999 14931.000000000000000 a
35.720407999999999 94.035404999999997 15128.000000000000000 a
35.721625000000003 94.036439999999999 15105.000000000000000 a
35.729796000000000 94.320634999999996 13645.000000000000000 a
35.871730999999997 94.341706000000002 12513.000000000000000 a
35.875861000000000 94.347126000000003 12425.000000000000000 a
35.897199999999998 94.401490999999993 12221.000000000000000 a
35.930402999999998 94.798672999999994 10955.000000000000000 a
35.940063000000002 94.810906000000003 10879.000000000000000 a
35.945397999999997 94.815843999999998 10912.000000000000000 a
36.246523000000003 94.785207999999997 9918.000000000000000 a
36.382900999999997 94.932430999999994 9262.000000000000000 a
36.438232999999997 94.917423999999997 9147.000000000000000 a
36.594608000000001 95.016487999999995 8917.000000000000000 a
36.725707999999997 95.125142999999994 8789.000000000000000 a
36.728116000000000 95.128964999999994 8799.000000000000000 a
37.049073000000000 95.429007999999996 8668.000000000000000 a
37.102612999999998 95.472943000000001 8622.000000000000000 a
37.255518000000002 95.561256000000000 9357.000000000000000 a
37.257451000000003 95.562978999999999 9403.000000000000000 a
37.258881000000002 95.565583000000004 9455.000000000000000 a
37.328806000000000 96.015140000000002 10712.000000000000000 a
37.328881000000003 96.021373999999994 10778.000000000000000 a
37.145333999999998 96.589341000000005 10115.000000000000000 a
37.145719000000000 96.605574000000004 10200.000000000000000 a
37.268236000000002 97.079333000000005 9209.000000000000000 a
37.267783000000001 97.088768000000002 9121.000000000000000 a
36.958700999999998 98.359382999999994 9908.000000000000000 a
37.004520999999997 98.846553000000000 10709.000000000000000 a
37.029693999999999 98.901848999999999 11099.000000000000000 a
37.029736000000000 98.902033000000003 11099.000000000000000 a
36.864365999999997 101.053838999999996 9826.000000000000000 a
36.864051000000003 101.054803000000007 9823.000000000000000 a
36.862290999999999 101.056882999999999 9816.000000000000000 a
39.020620000000001 117.645797999999999 -108.000000000000000 a
39.013398000000002 117.707719999999995 16.000000000000000 a
39.013708999999999 117.712092999999996 0.000000000000000 a
39.014246000000000 117.713318999999998 10.000000000000000 a
39.016339000000002 117.715530999999999 10.000000000000000 a
39.014763000000002 117.714128000000002 43.000000000000000 a
39.013750999999999 117.712352999999993 39.000000000000000 a
39.038480000000000 117.502865999999997 59.000000000000000 a
39.038392999999999 117.500337999999999 49.000000000000000 a
39.047066000000001 117.448519000000005 46.000000000000000 a
39.078181000000001 117.350785999999999 30.000000000000000 a
33.278511000000002 117.323865999999995 62.000000000000000 a
32.912736000000002 117.594370999999995 33.000000000000000 a
32.906520999999998 117.664516000000006 30.000000000000000 a
32.826664999999998 117.892499000000001 138.000000000000000 a
32.783191000000002 117.973343000000000 33.000000000000000 a
32.731259000000001 118.030304999999998 112.000000000000000 a
32.578304000000003 118.142290000000003 200.000000000000000 a
32.539783999999997 118.189640999999995 230.000000000000000 a
32.518948999999999 118.205485999999993 243.000000000000000 a
32.417682999999997 118.262459000000007 43.000000000000000 a
32.089604999999999 118.728712999999999 154.000000000000000 a
32.089553000000002 118.727238000000000 30.000000000000000 a
31.983153000000001 119.597080000000005 43.000000000000000 a
31.986955999999999 119.592471000000003 30.000000000000000 a
32.095283999999999 118.850599000000003 72.000000000000000 a
32.083838000000000 118.805394000000007 148.000000000000000 a
32.249879999999997 118.376115999999996 43.000000000000000 a
32.326711000000003 118.308548000000002 98.000000000000000 a
32.684235000000001 118.070025999999999 177.000000000000000 a
32.781320000000001 117.975913000000006 108.000000000000000 a
32.865490999999999 117.793498000000000 66.000000000000000 a
35.572001000000000 116.829746000000000 167.000000000000000 a
35.574368000000000 116.829127999999997 164.000000000000000 a
36.182341000000001 117.113371000000001 407.000000000000000 a
40.170264000000003 120.021208000000001 183.000000000000000 a
40.317622999999998 120.271949000000006 201.000000000000000 a
41.853402000000003 123.683114000000003 280.000000000000000 a
41.863909000000000 123.814633999999998 464.000000000000000 a
41.871065999999999 123.876743000000005 359.000000000000000 a
41.890255000000003 123.970690000000005 432.000000000000000 a
41.898845999999999 124.091739000000004 381.000000000000000 a
41.923886000000003 124.188609999999997 616.000000000000000 a
41.933911000000002 124.248869999999997 490.000000000000000 a
41.939881999999997 124.279863000000006 551.000000000000000 a
42.015424000000003 124.633989999999997 728.000000000000000 a
42.015808999999997 124.638689999999997 775.000000000000000 a
42.023242000000003 124.660261000000006 938.000000000000000 a
42.238340000000001 125.156167999999994 1353.000000000000000 a
42.238612000000003 125.159001000000004 1384.000000000000000 a
42.262307999999997 125.181920000000005 1919.000000000000000 a
42.295830000000002 125.232906000000000 1573.000000000000000 a
42.352752000000002 125.365082000000001 1546.000000000000000 a
42.414051999999998 125.517325000000000 1180.000000000000000 a
42.529640000000001 125.690291000000002 1184.000000000000000 a
42.529741999999999 125.689155000000000 1121.000000000000000 a
42.533577999999999 125.679128000000006 1203.000000000000000 a
42.532792000000001 125.677800000000005 1135.000000000000000 a
42.380965000000003 125.761906999999994 1231.000000000000000 a
42.232909999999997 125.882800000000003 1537.000000000000000 a
42.170392000000000 125.904933999999997 1349.000000000000000 a
42.167969999999997 125.908573000000004 1341.000000000000000 a
41.453344000000001 125.894994999999994 1444.000000000000000 a
41.445556000000003 125.902234000000007 1316.000000000000000 a
41.430971999999997 125.928404000000000 1471.000000000000000 a
41.430534999999999 125.929366000000002 1450.000000000000000 a
41.299514000000002 126.059365999999997 2576.000000000000000 a
41.119357000000001 126.178064000000006 625.000000000000000 a
41.119776999999999 126.179038000000006 632.000000000000000 a
41.119621000000002 126.181190000000001 841.000000000000000 a
41.119590000000002 126.181143000000006 832.000000000000000 a
41.119543000000000 126.181135999999995 832.000000000000000 a
41.137926000000000 126.224992999999998 663.000000000000000 a
41.138440000000003 126.225470999999999 675.000000000000000 a
41.146828999999997 126.235253000000000 658.000000000000000 a
41.302571000000000 126.331232999999997 1422.000000000000000 a
41.303074000000002 126.331434000000002 1428.000000000000000 a
41.366968000000000 126.359424000000004 1831.000000000000000 a
41.482818999999999 126.319361000000001 2135.000000000000000 a
42.045628999999998 126.585971999999998 1889.000000000000000 a
42.054845999999998 126.676642000000001 1990.000000000000000 a
42.077232000000002 126.773325999999997 2670.000000000000000 a
42.072583000000002 126.802077999999995 2790.000000000000000 a
42.064219999999999 126.887215999999995 2525.000000000000000 a
42.191544000000000 127.227722000000000 1652.000000000000000 a
42.198585000000001 127.235928999999999 1669.000000000000000 a
42.212243000000001 127.386842000000001 2157.000000000000000 a
42.209135000000003 127.411285000000007 2282.000000000000000 a
42.186334000000002 127.474616999999995 2388.000000000000000 a
42.186303000000002 127.475251000000000 2422.000000000000000 a
36.064926000000000 117.147315000000006 482.000000000000000 a
35.880456000000002 117.102468999999999 461.000000000000000 a
35.325789000000000 116.980782000000005 787.000000000000000 a
31.325405000000000 121.542382000000003 45.000000000000000 a
31.327843000000001 120.571290000000005 207.000000000000000 a
31.441056000000000 120.448440000000005 200.000000000000000 a
31.941071999999998 119.679714000000004 44.000000000000000 a
35.463225999999999 116.894660000000002 1161.000000000000000 a
35.465528999999997 116.892382999999995 1154.000000000000000 a
38.863188000000001 121.632373000000001 215.000000000000000 a
38.864311999999998 121.670047999999994 120.000000000000000 a
38.864308000000001 121.670270000000002 122.000000000000000 a
38.864353000000001 121.670653999999999 112.000000000000000 a
38.864742000000000 121.671114000000003 94.000000000000000 a
38.864885000000001 121.671194999999997 85.000000000000000 a
38.865101000000003 121.671295000000001 72.000000000000000 a
38.865676999999998 121.671600999999995 53.000000000000000 a
40.986246999999999 117.402422999999999 1512.500000000000000 a
39.381055000000003 117.497202999999999 16843.799999999999272 a
39.341605000000001 116.629542999999998 49.200000000000003 a
38.655743000000001 116.293711999999999 102191.600000000005821 a
37.931449999999998 114.582283000000004 193.569554000000011 a
35.153216999999998 113.918300000000002 272.309710999999993 a
30.635332999999999 114.049350000000004 85.301837000000006 a
30.251200000000001 115.046850000000006 68.897638000000001 a
30.251332999999999 115.050832999999997 65.616798000000003 a
30.241299999999999 115.128366999999997 62.335957999999998 a
29.679317000000001 116.012067000000002 173.884513999999996 a
28.637416999999999 115.703132999999994 196.850393999999994 a
28.632283000000001 115.702916999999999 187.007873999999987 a
28.329400000000000 116.283850000000001 131.233596000000006 a
28.276949999999999 116.505916999999997 262.467192000000011 a
28.278250000000000 116.782600000000002 206.692913000000004 a
28.240133000000000 116.789483000000004 150.918634999999995 a
28.133550000000000 116.952299999999994 157.480314999999990 a
28.182617000000000 116.928700000000006 209.973752999999988 a
28.215299999999999 116.862767000000005 114.829396000000003 a
28.215733000000000 116.860583000000005 114.829396000000003 a
28.215267000000001 116.825867000000002 137.795276000000001 a
28.212733000000000 116.825967000000006 137.795276000000001 a
28.212299999999999 116.812399999999997 134.514435999999989 a
28.190916999999999 116.921999999999997 196.850393999999994 a
28.124583000000001 116.976299999999995 246.062992000000008 a
27.620049999999999 117.064350000000005 367.454068000000007 a
28.078932999999999 117.018232999999995 298.556429999999978 a
28.075683000000001 117.029217000000003 328.083989999999972 a
28.067499999999999 117.022532999999996 301.837269999999990 a
28.045033000000000 117.042033000000004 265.748031000000026 a
28.044499999999999 117.044016999999997 269.028870999999981 a
28.044516999999999 117.044282999999993 269.028870999999981 a
28.045283000000001 117.044533000000001 196.850393999999994 a
28.044782999999999 117.043317000000002 249.343831999999992 a
28.050049999999999 117.029617000000002 265.748031000000026 a
28.047533000000001 117.039682999999997 278.871391000000017 a
28.917667000000002 118.052482999999995 5088.582677000000331 a
28.914883000000000 118.054050000000004 5242.782151999999769 a
28.913582999999999 118.053449999999998 5275.590551000000232 a
28.912600000000001 118.053332999999995 5295.275590999999622 a
28.912566999999999 118.053650000000005 5269.028871000000436 a
28.912633000000000 118.054533000000006 5291.994751000000178 a
28.913833000000000 118.055549999999997 5219.816273000000365 a
28.907533000000001 118.062217000000004 5209.973753000000215 a
28.906617000000001 118.062517000000000 5180.446194000000105 a
28.906533000000000 118.062382999999997 5164.041994999999588 a
28.906116999999998 118.062633000000005 5164.041994999999588 a
28.906666999999999 118.063450000000003 4993.438320000000203 a
28.907450000000001 118.063599999999994 4993.438320000000203 a
28.906800000000000 118.063582999999994 4993.438320000000203 a
28.905366999999998 118.061767000000003 4990.157479999999850 a
28.904267000000001 118.061017000000007 4445.538058000000092 a
28.902616999999999 118.062233000000006 3976.377953000000161 a
28.902716999999999 118.062033000000000 3963.254593000000114 a
28.902833000000001 118.062083000000001 3989.501311999999871 a
28.902750000000001 118.062150000000003 3969.816272999999910 a
28.902782999999999 118.062332999999995 3969.816272999999910 a
29.473649999999999 117.993717000000004 1332.020997000000079 a
29.474017000000000 117.993449999999996 1332.020997000000079 a
29.473167000000000 117.993150000000000 1381.233596000000034 a
29.447033000000001 117.977800000000002 770.997375000000034 a
29.445150000000002 117.975817000000006 856.299213000000009 a
29.444517000000001 117.975032999999996 846.456692999999973 a
29.448982999999998 117.972382999999994 1030.183727000000090 a
29.451750000000001 117.971033000000006 1020.341207000000054 a
29.452449999999999 117.970716999999993 1062.992126000000098 a
29.450683000000001 117.972099999999998 1056.430446000000074 a
29.450482999999998 117.972499999999997 1105.643045000000029 a
29.466950000000001 117.998116999999993 1200.787401999999929 a
46.593943000000003 125.029836000000003 552.000000000000000 a
46.595604999999999 125.030546999999999 528.000000000000000 a
46.596066000000000 125.030596000000003 544.000000000000000 a
46.598694000000002 125.031133999999994 550.000000000000000 a
46.598647999999997 125.031178999999995 557.000000000000000 a
46.598657000000003 125.031170000000003 557.000000000000000 a
46.598633000000000 125.031150999999994 567.000000000000000 a
46.598644000000000 125.031143999999998 566.000000000000000 a
46.598821999999998 125.030945000000003 633.000000000000000 a
46.598754000000000 125.031135000000006 625.000000000000000 a
46.634391000000001 124.899987999999993 481.000000000000000 a
46.645695000000003 124.893150000000006 619.000000000000000 a
46.645640999999998 124.893079999999998 615.000000000000000 a
46.645598000000000 124.893051999999997 602.000000000000000 a
46.645597000000002 124.893049000000005 602.000000000000000 a
46.645597000000002 124.893049000000005 602.000000000000000 a
46.645699000000000 124.892815999999996 604.000000000000000 a
46.645811999999999 124.892887000000002 575.000000000000000 a
46.645713000000001 124.893000000000001 566.000000000000000 a
46.645390999999996 124.893017000000000 570.000000000000000 a
46.645389000000002 124.893033000000003 570.000000000000000 a
46.645389000000002 124.893033000000003 570.000000000000000 a
46.645403000000002 124.893049000000005 570.000000000000000 a
46.645448999999999 124.892998000000006 574.000000000000000 a
46.605927000000001 124.970702000000003 266.000000000000000 a
46.595781000000002 125.030384999999995 -154.000000000000000 a
46.594462999999998 125.029617999999999 140.000000000000000 a
46.594560000000001 125.029667000000003 157.000000000000000 a
46.594571999999999 125.029604000000006 175.000000000000000 a
46.594817999999997 125.029791000000003 313.000000000000000 a
46.598781000000002 125.030951000000002 521.000000000000000 a
46.598739000000002 125.031115000000000 526.000000000000000 a
46.598726999999997 125.031164000000004 528.000000000000000 a
46.617469000000000 124.916818000000006 467.000000000000000 a
46.617685000000002 124.916514000000006 489.000000000000000 a
46.645721000000002 124.893198999999996 548.000000000000000 a
46.645952999999999 124.893603999999996 509.000000000000000 a
46.645811000000002 124.893328999999994 539.000000000000000 a
46.645760000000003 124.893288999999996 523.000000000000000 a
46.645764999999997 124.893291000000005 522.000000000000000 a
31.791467999999998 114.024019999999993 0.000000000000000 a
31.780677000000001 114.021856999999997 0.000000000000000 a
30.238897999999999 114.327612000000002 0.000000000000000 a
29.513617000000000 113.347314999999995 0.000000000000000 a
29.362767000000002 113.086582000000007 0.000000000000000 a
28.938133000000001 113.096509999999995 0.000000000000000 a
26.805025000000001 112.049712000000000 0.000000000000000 a
26.776841999999998 111.903457000000003 0.000000000000000 a
26.762577000000000 111.863005000000001 0.000000000000000 a
26.642489999999999 111.691642000000002 0.000000000000000 a
26.413595000000001 111.517107999999993 0.000000000000000 a
26.406362999999999 111.310991999999999 0.000000000000000 a
26.367667000000001 111.260904999999994 0.000000000000000 a
26.320986999999999 111.233220000000003 0.000000000000000 a
26.319427999999998 111.232754999999997 0.000000000000000 a
26.123923000000001 111.223393000000002 0.000000000000000 a
26.081218000000000 111.202768000000006 0.000000000000000 a
26.077954999999999 111.198577999999998 0.000000000000000 a
26.037212000000000 111.143173000000004 0.000000000000000 a
25.970603000000001 111.064013000000003 0.000000000000000 a
25.959840000000000 111.044267000000005 0.000000000000000 a
25.948996999999999 111.008816999999993 0.000000000000000 a
25.941956999999999 110.975837999999996 0.000000000000000 a
25.937626999999999 110.906912000000005 0.000000000000000 a
25.922853000000000 110.880745000000005 0.000000000000000 a
25.616295000000001 110.661173000000005 0.000000000000000 a
25.613057000000001 110.659277000000003 0.000000000000000 a
25.610212000000001 110.561518000000007 0.000000000000000 a
25.597716999999999 110.514279999999999 0.000000000000000 a
25.543752000000001 110.437897000000007 0.000000000000000 a
24.955345000000001 109.975780000000000 0.000000000000000 a
28.135044000000001 112.957305000000005 25.669459000000000 a
28.072717000000001 112.952190999999999 166.988675000000001 a
27.223949000000001 112.883138000000002 146.934843000000001 a
26.405550999999999 111.360749999999996 506.269950999999992 a
26.392171000000001 111.285552999999993 288.933680999999979 a
26.366026000000002 111.260339999999999 386.429156999999975 a
26.197078999999999 111.218064999999996 442.844600000000014 a
26.096598000000000 111.215187999999998 312.111421000000007 a
26.017966000000001 111.119698999999997 463.768263999999988 a
26.000115999999998 111.097027999999995 495.595056000000000 a
25.932037000000001 110.893533000000005 504.554687999999999 a
25.900448999999998 110.865297999999996 343.661544999999990 a
25.853778999999999 110.818698999999995 513.520830000000046 a
25.832400000000000 110.799477999999993 582.543169000000034 a
25.758051999999999 110.765546999999998 618.106161000000043 a
25.695294000000001 110.713209000000006 494.134108000000026 a
25.051653000000002 110.013796999999997 499.946565000000021 a
25.020555999999999 109.997771999999998 496.174570000000017 a
24.954114000000001 109.976000999999997 527.926114999999982 a
22.812517000000000 108.362065000000001 0.000000000000000 a
22.811596999999999 108.365841000000003 164.185396999999995 a
22.827103000000001 108.253304999999997 0.000000000000000 a
22.826989999999999 108.253388000000001 0.000000000000000 a
22.809892999999999 108.258106999999995 0.000000000000000 a
22.809830000000002 108.258080000000007 0.000000000000000 a
22.809532000000001 108.257887999999994 0.000000000000000 a
22.805337000000002 108.269672999999997 0.000000000000000 a
22.800896999999999 108.291544000000002 167.551764999999989 a
22.800972000000002 108.290512000000007 173.797082999999986 a
22.827213000000000 108.254036999999997 149.431440000000009 a
22.827206000000000 108.253962000000001 163.878668000000005 a
22.827200000000001 108.253895000000000 175.863113999999996 a
22.827220000000001 108.253765999999999 192.248829000000001 a
22.827249999999999 108.253484000000000 213.520745000000005 a
22.827172000000001 108.253314000000003 208.832922999999994 a
22.826983999999999 108.253461000000001 196.078218999999990 a
22.826943000000000 108.253771999999998 181.290322000000003 a
22.826946000000000 108.253837000000004 177.842624999999998 a
22.809833000000001 108.258304999999993 172.093996000000004 a
22.809784000000001 108.258229000000000 180.756676999999996 a
22.809864999999999 108.258099999999999 184.217149000000006 a
22.809849000000000 108.258336000000000 133.610610000000008 a
22.809760000000001 108.258351000000005 161.484005999999994 a
22.843745999999999 108.409944999999993 196.000000000000000 a
22.822696000000001 108.464324000000005 267.000000000000000 a
22.822419000000000 108.466230999999993 268.000000000000000 a
22.821421000000001 108.525420999999994 193.000000000000000 a
22.821120000000001 108.532824000000005 305.000000000000000 a
22.820888000000000 108.534053000000000 315.000000000000000 a
22.829014999999998 108.561169000000007 130.000000000000000 a
22.834213999999999 108.630802000000003 189.000000000000000 a
22.833243000000000 108.633295000000004 172.000000000000000 a
22.840761000000001 108.680147000000005 178.000000000000000 a
22.841774000000001 108.714628000000005 115.000000000000000 a
22.842212000000000 108.716016999999994 102.000000000000000 a
22.844951999999999 108.722613999999993 178.000000000000000 a
22.868924000000000 108.806798000000001 102.000000000000000 a
22.872817999999999 108.825432000000006 97.000000000000000 a
22.876770000000000 108.845077000000003 139.000000000000000 a
22.888950000000001 108.896534000000003 168.000000000000000 a
22.892537000000001 108.983759000000006 169.000000000000000 a
22.889690999999999 108.988493000000005 129.000000000000000 a
22.887141000000000 108.993356000000006 146.000000000000000 a
22.888593000000000 109.011032000000000 114.000000000000000 a
22.895316000000001 109.016628999999995 179.000000000000000 a
22.898895000000000 109.018088000000006 249.000000000000000 a
22.919722000000000 109.020009999999999 101.000000000000000 a
22.924733000000000 109.021433999999999 134.000000000000000 a
22.932625999999999 109.021730000000005 117.000000000000000 a
22.933952000000001 109.021731000000003 105.000000000000000 a
22.951975999999998 109.019278999999997 150.000000000000000 a
23.021626999999999 109.026122000000001 209.000000000000000 a
23.069640000000000 109.029726999999994 180.000000000000000 a
23.152145999999998 109.070367000000005 421.000000000000000 a
23.178944999999999 109.102614000000003 378.000000000000000 a
23.185880000000001 109.115478999999993 272.000000000000000 a
23.203531000000002 109.135964999999999 125.000000000000000 a
23.208517000000001 109.135080000000002 117.000000000000000 a
23.210970000000000 109.132814999999994 146.000000000000000 a
23.221412999999998 109.127163999999993 43.000000000000000 a
23.291156999999998 109.127543000000003 439.000000000000000 a
23.337485000000001 109.138863000000001 263.000000000000000 a
23.350517000000000 109.141979000000006 305.000000000000000 a
23.392674000000000 109.145949999999999 250.000000000000000 a
23.417356000000002 109.148715999999993 262.000000000000000 a
23.474346000000001 109.155446999999995 346.000000000000000 a
23.491053000000001 109.159388000000007 399.000000000000000 a
23.522228999999999 109.150953999999999 297.000000000000000 a
23.556314000000000 109.149353000000005 346.000000000000000 a
23.600536000000002 109.145492000000004 399.000000000000000 a
23.604565000000001 109.145453000000003 394.000000000000000 a
23.616147000000002 109.156806000000003 207.000000000000000 a
23.649027000000000 109.188186000000002 202.000000000000000 a
23.653200999999999 109.189616000000001 221.000000000000000 a
23.714541000000001 109.234063000000006 154.000000000000000 a
23.722553999999999 109.233442999999994 119.000000000000000 a
23.748564999999999 109.243666000000005 231.000000000000000 a
23.763439999999999 109.249247999999994 206.000000000000000 a
23.797335000000000 109.249139000000000 171.000000000000000 a
23.822424000000002 109.253688999999994 263.000000000000000 a
23.854960999999999 109.254696999999993 227.000000000000000 a
23.874478000000000 109.252857000000006 193.000000000000000 a
23.893042000000001 109.267015999999998 229.000000000000000 a
23.929224000000001 109.279283000000007 128.000000000000000 a
23.978252999999999 109.271563000000000 96.000000000000000 a
24.023351000000002 109.269846000000001 239.000000000000000 a
24.058938999999999 109.265235000000004 73.000000000000000 a
24.108377999999998 109.263506000000007 375.000000000000000 a
24.115796000000000 109.261448000000001 495.000000000000000 a
24.118251000000001 109.260863999999998 467.000000000000000 a
24.128917999999999 109.266771000000006 235.000000000000000 a
24.135413000000000 109.270932999999999 247.000000000000000 a
24.165946999999999 109.288454000000002 121.000000000000000 a
24.167808000000001 109.289492999999993 116.000000000000000 a
24.202670000000001 109.319939000000005 296.000000000000000 a
24.255026000000001 109.348392000000004 169.000000000000000 a
24.273765000000001 109.357964999999993 8.000000000000000 a
24.305028000000000 109.379160999999996 242.000000000000000 a
24.360419000000000 109.405715000000001 280.000000000000000 a
24.364265000000000 109.405994000000007 227.000000000000000 a
24.375906000000001 109.406859999999995 161.000000000000000 a
24.401941999999998 109.428550000000001 263.000000000000000 a
24.403963000000001 109.430693000000005 303.000000000000000 a
24.413799000000001 109.450622999999993 410.000000000000000 a
24.414442000000001 109.452005000000000 402.000000000000000 a
24.423337000000000 109.470607000000001 376.000000000000000 a
24.431439999999998 109.489465999999993 333.000000000000000 a
24.438856999999999 109.521776000000003 253.000000000000000 a
24.418019999999999 109.646804000000003 305.000000000000000 a
24.426680999999999 109.659784000000002 299.000000000000000 a
24.449821000000000 109.695957000000007 304.000000000000000 a
24.466664000000002 109.723924999999994 280.000000000000000 a
24.475283999999998 109.736632000000000 324.000000000000000 a
24.479023999999999 109.739227000000000 361.000000000000000 a
24.501716999999999 109.762816000000001 259.000000000000000 a
24.519355000000001 109.778801999999999 210.000000000000000 a
24.528659999999999 109.787253000000007 144.000000000000000 a
24.566096999999999 109.804001999999997 82.000000000000000 a
24.625392999999999 109.844380000000001 385.000000000000000 a
24.626778999999999 109.845673000000005 374.000000000000000 a
24.642477000000000 109.861266999999998 298.000000000000000 a
24.702542999999999 109.851759000000001 335.000000000000000 a
24.765502000000001 109.869736000000003 369.000000000000000 a
24.769151000000001 109.871449999999996 427.000000000000000 a
24.790973000000001 109.900955999999994 348.000000000000000 a
24.815106000000000 109.982776000000001 631.000000000000000 a
25.045717000000000 110.009416000000002 348.000000000000000 a
25.610021000000000 110.643279000000007 982.000000000000000 a
25.614733000000001 110.661094000000006 988.000000000000000 a
25.680412000000000 110.699370000000002 756.000000000000000 a
25.746017999999999 110.752297999999996 666.000000000000000 a
25.805761000000000 110.777377999999999 528.000000000000000 a
25.857942000000001 110.823398999999995 699.000000000000000 a
25.968937000000000 111.060578000000007 434.000000000000000 a
26.082996999999999 111.204516999999996 332.000000000000000 a
26.337105999999999 111.242493999999994 395.000000000000000 a
26.405664999999999 111.307452999999995 486.000000000000000 a
26.406141999999999 111.308098000000001 474.000000000000000 a
26.413132999999998 111.474902999999998 348.000000000000000 a
27.195174999999999 112.871511999999996 166.000000000000000 a
29.360078000000001 113.085246999999995 97.000000000000000 a
29.807393999999999 114.148709999999994 137.000000000000000 a
32.209420000000001 114.063194999999993 331.000000000000000 a
32.315638999999997 114.057598999999996 279.000000000000000 a
32.731842999999998 114.019486000000001 245.000000000000000 a
32.689633000000001 118.066753000000006 91.900000000000006 a
32.177031999999997 118.515636999999998 95.099999999999994 a
32.175401999999998 119.252737999999994 39.399999999999999 a
31.421802000000000 120.098217000000005 23.000000000000000 a
31.421852999999999 120.098074999999994 19.699999999999999 a
31.421827000000000 120.098039999999997 19.699999999999999 a
31.421813000000000 120.098044999999999 19.699999999999999 a
31.422256999999998 120.098145000000002 16.399999999999999 a
31.421813000000000 120.098983000000004 42.700000000000003 a
31.421862999999998 120.099045000000004 39.399999999999999 a
31.455694999999999 120.098676999999995 9.800000000000001 a
31.476469999999999 120.229512999999997 49.200000000000003 a
19.936952999999999 110.461974999999995 78.700000000000003 a
19.936812000000000 110.461067999999997 78.700000000000003 a
19.938998000000002 110.460603000000006 23.000000000000000 a
19.939792000000001 110.460673000000000 29.500000000000000 a
19.970365000000001 110.427561999999995 95.099999999999994 a
20.028130000000001 110.355791999999994 147.599999999999994 a
20.028167000000000 110.355807999999996 147.599999999999994 a
20.028407999999999 110.355497000000000 150.900000000000006 a
19.592977000000001 110.382554999999996 150.900000000000006 a
19.567668000000001 110.393259999999998 177.199999999999989 a
19.484195000000000 110.434139999999999 511.800000000000011 a
19.447997000000001 110.443259999999995 456.000000000000000 a
19.134027000000000 110.473321999999996 105.000000000000000 a
18.903307000000002 110.435708000000005 98.400000000000006 a
18.716787000000000 110.293322000000003 150.900000000000006 a
18.647848000000000 110.240633000000003 52.500000000000000 a
18.453652000000002 109.885537999999997 68.900000000000006 a
18.216552000000000 109.509822999999997 0.000000000000000 a
18.216507000000000 109.508916999999997 -9.800000000000001 a
18.216532999999998 109.508975000000007 -9.800000000000001 a
18.216535000000000 109.508982000000003 -9.800000000000001 a
18.216526999999999 109.508966999999998 -9.800000000000001 a
18.216526999999999 109.509704999999997 -19.699999999999999 a
18.210595000000001 109.503647999999998 -26.199999999999999 a
18.183672999999999 109.489627999999996 -49.200000000000003 a
18.297633000000001 109.153267999999997 -9.800000000000001 a
18.297635000000000 109.153306999999998 -9.800000000000001 a
18.297677000000000 109.153030000000001 -29.500000000000000 a
18.297625000000000 109.153163000000006 -32.799999999999997 a
18.297650000000001 109.153222999999997 -23.000000000000000 a
18.292197999999999 109.347027999999995 29.500000000000000 a
18.292278000000000 109.346632000000000 29.500000000000000 a
18.233191999999999 109.641715000000005 45.899999999999999 a
18.233145000000000 109.652182999999994 39.399999999999999 a
18.233132999999999 109.652182999999994 39.399999999999999 a
18.233142999999998 109.652192999999997 39.399999999999999 a
18.233077000000002 109.652192999999997 39.399999999999999 a
18.233197000000001 109.651814999999999 39.399999999999999 a
18.274529999999999 109.722819999999999 32.799999999999997 a
18.274833000000001 109.723022000000000 32.799999999999997 a
18.276430000000001 109.726163000000000 6.600000000000000 a
18.313198000000000 109.756535000000000 0.000000000000000 a
18.354237000000001 109.803882000000002 9301.200000000000728 a
18.355664999999998 109.806444999999997 9353.700000000000728 a
18.356292000000000 109.807388000000003 9383.200000000000728 a
18.452936999999999 109.884960000000007 111.500000000000000 a
18.557656999999999 110.116299999999995 98.400000000000006 a
18.558928000000002 110.119619999999998 91.900000000000006 a
18.648620000000001 110.241708000000003 65.599999999999994 a
18.719465000000000 110.295607000000004 114.799999999999997 a
18.984214999999999 110.487983000000000 36.100000000000001 a
18.999341999999999 110.494560000000007 39.399999999999999 a
19.130396999999999 110.474441999999996 98.400000000000006 a
19.294197000000000 110.458254999999994 114.799999999999997 a
19.296278000000001 110.458619999999996 128.000000000000000 a
19.366233000000001 110.455493000000004 232.900000000000006 a
19.390861999999998 110.454089999999994 216.500000000000000 a
19.395188000000001 110.453630000000004 232.900000000000006 a
19.457159999999998 110.441288000000000 462.600000000000023 a
19.482106999999999 110.435175000000001 515.100000000000023 a
19.701280000000001 110.359584999999996 82.000000000000000 a
19.740901999999998 110.364362000000000 78.700000000000003 a
19.940797000000000 110.460053000000002 -9.800000000000001 a
19.941198000000000 110.460162999999994 -9.800000000000001 a
19.941196999999999 110.460162999999994 -9.800000000000001 a
19.939046999999999 110.461057999999994 567.600000000000023 a
19.938784999999999 110.461354999999998 524.899999999999977 a
19.938739999999999 110.461427000000000 515.100000000000023 a
30.434068000000000 114.394047000000000 196.900000000000006 a
30.679960000000001 114.515685000000005 567.600000000000023 a
30.661532999999999 114.558418000000003 593.799999999999955 a
30.632515000000001 114.707747999999995 14744.100000000000364 a
30.573765000000002 114.836952999999994 14832.700000000000728 a
30.599150000000002 114.916830000000004 23372.700000000000728 a
30.633948000000000 115.045332999999999 26069.599999999998545 a
30.677817999999998 115.209688000000000 29881.900000000001455 a
30.710042999999999 115.335847999999999 31663.400000000001455 a
30.721067999999999 115.378878000000000 32224.400000000001455 a
30.737950000000001 115.444419999999994 33087.300000000002910 a
30.773035000000000 115.578733000000000 34796.599999999998545 a
30.817498000000001 115.745401999999999 35921.900000000001455 a
30.833079999999999 115.805867000000006 35938.300000000002910 a
30.839127000000001 115.830012999999994 35899.000000000000000 a
30.909538000000001 115.982591999999997 35098.400000000001455 a
31.012805000000000 116.136425000000003 35065.599999999998545 a
31.095447000000000 116.260392999999993 35052.500000000000000 a
31.102345000000000 116.270762000000005 35049.199999999997090 a
31.150597000000001 116.343356999999997 35059.099999999998545 a
31.191970000000001 116.405647000000002 35055.800000000002910 a
31.226420000000001 116.457532000000000 35055.800000000002910 a
31.247084999999998 116.488697000000002 35049.199999999997090 a
31.336555000000001 116.623791999999995 35137.800000000002910 a
31.377683000000001 116.686099999999996 35144.400000000001455 a
31.384526999999999 116.696479999999994 35147.599999999998545 a
31.425588000000001 116.758750000000006 35154.199999999997090 a
31.521172000000000 116.904330000000002 35157.500000000000000 a
31.609817000000000 117.039865000000006 35183.699999999997090 a
31.760777000000001 117.586112999999997 35098.400000000001455 a
31.751211999999999 117.705754999999996 35114.800000000002910 a
31.745887000000000 117.772637000000003 35128.000000000000000 a
31.736978000000001 117.880016999999995 35121.400000000001455 a
31.730350000000001 117.960722000000004 35137.800000000002910 a
31.727010000000000 118.001067000000006 35144.400000000001455 a
31.724747000000001 118.027987999999993 35144.400000000001455 a
31.697538000000002 118.351259999999996 35082.000000000000000 a
31.680251999999999 118.553015000000002 35131.199999999997090 a
31.674534999999999 118.620012000000003 35147.599999999998545 a
31.669633000000001 118.673621999999995 35137.800000000002910 a
31.661276999999998 118.767308000000000 35101.699999999997090 a
31.657753000000000 118.807334999999995 35088.599999999998545 a
31.630092000000001 119.353693000000007 35068.900000000001455 a
31.627087000000000 119.420298000000003 35062.300000000002910 a
31.624070000000000 119.486767999999998 35045.900000000001455 a
31.619243000000001 119.592596999999998 34839.199999999997090 a
31.614957000000000 119.684022999999996 33359.599999999998545 a
31.613679999999999 119.709950000000006 32946.199999999997090 a
31.609850000000002 119.787109999999998 31581.400000000001455 a
31.604120000000002 119.914379999999994 29376.599999999998545 a
31.440100000000001 120.815638000000007 17283.500000000000000 a
31.407177000000001 120.925853000000004 15721.799999999999272 a
31.399683000000000 120.950613000000004 15170.600000000000364 a
31.356857999999999 121.093036999999995 12910.100000000000364 a
31.308807000000002 121.260040000000004 11187.700000000000728 a
31.362670000000001 121.578766999999999 6223.800000000000182 a
31.399954999999999 121.580380000000005 6236.899999999999636 a
31.404108000000001 121.580579999999998 6240.199999999999818 a
31.418243000000000 121.709653000000003 4035.400000000000091 a
31.411653000000001 121.714457999999993 3930.400000000000091 a
31.408207000000001 121.716426999999996 3878.000000000000000 a
31.270102000000001 121.770084999999995 2240.800000000000182 a
31.263732999999998 121.772478000000007 2214.599999999999909 a
31.245712000000001 121.779229999999998 1952.099999999999909 a
31.240234999999998 121.781284999999997 1827.400000000000091 a
31.237568000000000 121.782313000000002 1778.200000000000045 a
31.210733000000001 121.792432000000005 1227.000000000000000 a
31.194621999999999 121.798483000000004 899.000000000000000 a
31.178902000000001 121.804464999999993 593.799999999999955 a
31.155300000000000 121.813344999999998 128.000000000000000 a
31.150012000000000 121.815263000000002 62.299999999999997 a
31.140734999999999 121.816834999999998 -52.500000000000000 a
31.338097999999999 120.683404999999993 -9.800000000000001 a
38.842547000000003 121.508032999999998 68.900000000000006 a
38.805214999999997 121.306375000000003 42.700000000000003 a
38.824162999999999 121.258457000000007 82.000000000000000 a
38.824202999999997 121.258324999999999 75.500000000000000 a
38.824221999999999 121.258291999999997 72.200000000000003 a
38.802703000000001 121.252077999999997 16.399999999999999 a
38.802788000000000 121.251921999999993 16.399999999999999 a
38.802737000000000 121.251949999999994 16.399999999999999 a
38.802686999999999 121.252049999999997 16.399999999999999 a
38.802655000000001 121.252238000000006 16.399999999999999 a
38.802824999999999 121.252582000000004 19.699999999999999 a
38.802857000000003 121.252692999999994 26.199999999999999 a
38.802849999999999 121.252724999999998 26.199999999999999 a
38.802940000000000 121.252697999999995 26.199999999999999 a
38.803010000000000 121.252993000000004 29.500000000000000 a
38.802987000000002 121.253141999999997 29.500000000000000 a
38.805467000000000 121.306815000000000 85.299999999999997 a
38.829867999999998 121.403250000000000 3.300000000000000 a
38.830775000000003 121.406327000000005 6.600000000000000 a
38.842669999999998 121.504661999999996 -59.100000000000001 a
38.842407999999999 121.508088000000001 -52.500000000000000 a
39.282358000000002 121.730495000000005 150.900000000000006 a
39.282522000000000 121.730528000000007 150.900000000000006 a
39.283253000000002 121.730675000000005 150.900000000000006 a
39.283425000000001 121.730684999999994 150.900000000000006 a
39.300224999999998 121.736042999999995 150.900000000000006 a
36.053400000000003 117.144407000000001 462.600000000000023 a
35.885255000000001 117.103196999999994 439.600000000000023 a
33.414276999999998 117.210027999999994 91.900000000000006 a
32.885061999999998 117.713661999999999 98.400000000000006 a
32.863402000000001 117.798874999999995 108.299999999999997 a
32.825178000000001 117.895787999999996 173.900000000000006 a
32.162641999999998 118.644829999999999 68.900000000000006 a
32.148021999999997 118.949837000000002 59.100000000000001 a
32.174509999999998 119.189542000000003 23.000000000000000 a
32.174328000000003 119.474502999999999 52.500000000000000 a
31.299562000000002 120.609413000000004 65.599999999999994 a
31.337776999999999 120.549467000000007 -4790.000000000000000 a
38.003222000000001 113.999318000000002 964.000000000000000 a
37.727894999999997 113.026780000000002 2862.000000000000000 a
37.727428000000003 113.024764000000005 2851.000000000000000 a
37.686140999999999 112.842945999999998 2592.000000000000000 a
37.711728999999998 112.941507999999999 2617.000000000000000 a
38.072574000000003 114.155604999999994 673.000000000000000 a
33.322288999999998 116.298017999999999 41.000000000000000 a
33.326633000000001 116.317629999999994 97.000000000000000 a
33.326599000000002 116.317825999999997 100.000000000000000 a
33.326625000000000 116.317515000000000 131.000000000000000 a
33.314047000000002 116.291009000000003 58.000000000000000 a
33.327967999999998 116.315635000000000 81.000000000000000 a
33.327950999999999 116.315715999999995 54.000000000000000 a
41.771631999999997 117.895284000000004 2980.000000000000000 a
41.771555999999997 117.896445999999997 3047.000000000000000 a
41.771563999999998 117.896456999999998 3049.000000000000000 a
41.771602999999999 117.896457999999996 3045.000000000000000 a
39.243152000000002 116.260225000000005 -5.000000000000000 a
23.441381000000000 116.129120000000000 94.000000000000000 a
23.441379999999999 116.129120000000000 89.000000000000000 a
23.441376999999999 116.129119000000003 90.000000000000000 a
23.444416000000000 116.140353000000005 158.000000000000000 a
23.444457000000000 116.140575999999996 125.000000000000000 a
23.433139000000001 116.208048000000005 35.000000000000000 a
23.433154999999999 116.208713000000003 41.000000000000000 a
23.433246000000000 116.210892999999999 66.000000000000000 a
23.433271999999999 116.212248000000002 88.000000000000000 a
23.433067000000001 116.212795999999997 62.000000000000000 a
23.432753999999999 116.213470999999998 77.000000000000000 a
23.432366999999999 116.213775999999996 87.000000000000000 a
23.432143000000000 116.213845000000006 85.000000000000000 a
23.431956000000000 116.213868000000005 74.000000000000000 a
23.430813000000001 116.212627999999995 44.000000000000000 a
23.430751999999998 116.212543999999994 45.000000000000000 a
23.430689999999998 116.212461000000005 45.000000000000000 a
23.430284000000000 116.211977000000005 42.000000000000000 a
23.425554999999999 116.208583000000004 28.000000000000000 a
23.333555000000000 116.154836000000003 150.000000000000000 a
23.333504000000001 116.154782999999995 134.000000000000000 a
23.276468999999999 116.106690999999998 204.000000000000000 a
23.273361999999999 116.101561000000004 265.000000000000000 a
23.272991999999999 116.099745999999996 290.000000000000000 a
23.201644999999999 116.022080000000003 278.000000000000000 a
23.159876000000001 116.002931000000004 271.000000000000000 a
23.145137999999999 116.001611999999994 251.000000000000000 a
22.970655000000001 115.964687999999995 49.000000000000000 a
22.970517000000001 115.964680999999999 77.000000000000000 a
22.970403999999998 115.964674000000002 85.000000000000000 a
22.969510000000000 115.964851999999993 82.000000000000000 a
22.968426999999998 115.964939000000001 84.000000000000000 a
22.964998000000001 115.963420999999997 105.000000000000000 a
22.964525999999999 115.960983999999996 142.000000000000000 a
22.964282000000001 115.958740000000006 161.000000000000000 a
22.964047000000001 115.955838000000000 178.000000000000000 a
22.963936000000000 115.953806999999998 191.000000000000000 a
22.959364000000001 115.909609000000003 284.000000000000000 a
22.959368000000001 115.907351000000006 265.000000000000000 a
22.960281999999999 115.828107000000003 92.000000000000000 a
22.963431000000000 115.776328000000007 159.000000000000000 a
22.954388999999999 115.710020999999998 161.000000000000000 a
22.953043000000001 115.695491000000004 172.000000000000000 a
22.953059000000000 115.684773000000007 183.000000000000000 a
22.956136000000001 115.667226999999997 111.000000000000000 a
22.951971000000000 115.573605000000001 76.000000000000000 a
22.925291000000001 115.533788999999999 25.000000000000000 a
22.907513000000002 115.504723999999996 73.000000000000000 a
22.888041999999999 115.463188000000002 45.000000000000000 a
22.870239000000002 115.432546000000002 34.000000000000000 a
22.870035999999999 115.431929999999994 34.000000000000000 a
22.851984999999999 115.387612000000004 161.000000000000000 a
22.849224000000000 115.380814999999998 116.000000000000000 a
22.839154000000001 115.351226999999994 56.000000000000000 a
22.836584999999999 115.339943000000005 35.000000000000000 a
22.826965999999999 115.292437000000007 42.000000000000000 a
22.822537000000001 115.276816999999994 38.000000000000000 a
22.822825000000002 115.271962000000002 47.000000000000000 a
22.822921000000001 115.271652000000003 47.000000000000000 a
22.815920999999999 115.146702000000005 83.000000000000000 a
22.814561999999999 115.141039000000006 85.000000000000000 a
22.804455999999998 115.099327000000002 6.000000000000000 a
22.802299000000001 115.090665999999999 6.000000000000000 a
22.801960999999999 115.080751000000006 15.000000000000000 a
22.807347000000000 115.045472000000004 18.000000000000000 a
22.814672000000002 115.008708999999996 51.000000000000000 a
22.825278000000001 114.963911999999993 21.000000000000000 a
22.835207000000000 114.926927000000006 42.000000000000000 a
22.840729000000000 114.913427999999996 132.000000000000000 a
22.849356000000000 114.894014999999996 91.000000000000000 a
22.891197999999999 114.836592999999993 246.000000000000000 a
22.888227000000001 114.768463999999994 -1.000000000000000 a
22.867979999999999 114.717416999999998 132.000000000000000 a
22.863886000000001 114.660953000000006 137.000000000000000 a
22.869176000000000 114.599148999999997 149.000000000000000 a
22.833404000000002 114.506208000000001 183.000000000000000 a
22.819261000000001 114.477127999999993 137.000000000000000 a
22.778919999999999 114.418638999999999 97.000000000000000 a
22.763068000000001 114.393182999999993 119.000000000000000 a
22.973583000000001 114.021090000000001 66.000000000000000 a
22.969614000000000 114.138769999999994 39.000000000000000 a
23.065664000000002 114.312231999999995 102.000000000000000 a
23.090209999999999 114.340034000000003 70.000000000000000 a
23.190058000000001 114.412419999999997 9.000000000000000 a
23.364069000000001 114.442413999999999 110.000000000000000 a
23.396619000000001 114.450881999999993 181.000000000000000 a
23.398886999999998 114.452185000000000 165.000000000000000 a
23.473922000000002 114.515424999999993 113.000000000000000 a
23.478705999999999 114.521254999999996 111.000000000000000 a
23.549019999999999 114.605260000000001 92.000000000000000 a
23.593944000000000 114.625831000000005 123.000000000000000 a
23.622358999999999 114.647080000000003 106.000000000000000 a
23.626622000000001 114.649548999999993 107.000000000000000 a
23.628039000000001 114.650384000000003 104.000000000000000 a
37.757089999999998 115.601344999999995 72.000000000000000 a
37.759818000000003 115.600527999999997 72.000000000000000 a
35.803702000000001 116.772989999999993 787.399999999999977 a
35.807363000000002 116.770548000000005 1122.000000000000000 a
35.814554999999999 116.767295000000004 938.299999999999955 a
35.847454999999997 116.738302000000004 1315.599999999999909 a
35.872661999999998 116.710376999999994 4363.500000000000000 a
35.876657999999999 116.706091999999998 4048.599999999999909 a
39.184334999999997 117.926334999999995 65.599999999999994 a
39.197057000000001 117.957972999999996 62.299999999999997 a
39.643957999999998 115.530496999999997 137.800000000000011 a
39.643082999999997 115.504632999999998 141.099999999999994 a
38.831356999999997 116.672394999999995 341.199999999999989 a
40.508668999999998 115.884663000000003 1734.000000000000000 a
40.517144999999999 115.908630000000002 1778.000000000000000 a
36.162790000000001 106.552914999999999 269.000000000000000 a
36.163024999999998 106.552655000000001 272.300000000000011 a
36.169507000000003 106.546132999999998 269.000000000000000 a
36.173259999999999 106.542259999999999 269.000000000000000 a
36.178846999999998 106.536356999999995 272.300000000000011 a
36.180931999999999 106.534156999999993 269.000000000000000 a
36.184626999999999 106.530113000000000 272.300000000000011 a
36.186010000000003 106.528602000000006 269.000000000000000 a
36.187353000000002 106.527056999999999 272.300000000000011 a
36.188026999999998 106.526302999999999 272.300000000000011 a
36.188921999999998 106.525298000000006 272.300000000000011 a
36.190734999999997 106.523269999999997 272.300000000000011 a
30.796453000000000 106.067044999999993 285.399999999999977 a
30.796337999999999 106.067764999999994 301.800000000000011 a
30.796540000000000 106.068096999999995 308.399999999999977 a
30.799537000000001 106.066872000000004 935.000000000000000 a
30.793589999999998 106.068903000000006 958.000000000000000 a
30.793486999999999 106.068912999999995 958.000000000000000 a
30.794187000000001 106.069028000000003 958.000000000000000 a
30.794232000000001 106.069064999999995 958.000000000000000 a
30.845700000000001 106.086042000000006 872.700000000000045 a
30.896982999999999 106.106984999999995 564.299999999999955 a
30.931771999999999 106.128533000000004 305.100000000000023 a
30.939326999999999 106.130439999999993 305.100000000000023 a
30.966532000000001 106.170878000000002 495.399999999999977 a
31.016394999999999 106.225892000000002 495.399999999999977 a
31.030844999999999 106.243520000000004 492.100000000000023 a
31.033735000000000 106.247497999999993 498.699999999999989 a
31.032807999999999 106.280133000000006 495.399999999999977 a
31.032844999999998 106.280365000000003 495.399999999999977 a
31.033453000000002 106.288650000000004 495.399999999999977 a
31.033474999999999 106.289455000000004 495.399999999999977 a
31.033618000000001 106.290430000000001 495.399999999999977 a
31.033618000000001 106.290801999999999 495.399999999999977 a
31.033542000000001 106.291785000000004 495.399999999999977 a
31.033529999999999 106.292685000000006 495.399999999999977 a
31.033522000000001 106.292879999999997 495.399999999999977 a
31.033453000000002 106.293638000000001 495.399999999999977 a
31.030325000000001 106.309348000000000 495.399999999999977 a
31.029945000000001 106.310027000000005 495.399999999999977 a
31.024137000000000 106.310157000000004 495.399999999999977 a
30.897822000000001 106.263095000000007 492.100000000000023 a
30.810350000000000 106.285229999999999 488.800000000000011 a
30.770842999999999 106.256434999999996 495.399999999999977 a
30.787127000000002 106.071314999999998 574.100000000000023 a
30.785862000000002 106.071771999999996 570.899999999999977 a
30.785747000000001 106.071826999999999 570.899999999999977 a
30.953167000000001 117.945217000000000 0.000000000000000 a
30.954338000000000 117.942807000000002 0.000000000000000 a
30.955397000000001 117.940787999999998 0.000000000000000 a
30.954718000000000 117.941883000000004 0.000000000000000 a
30.953866999999999 117.942672999999999 0.000000000000000 a
30.952158000000001 117.943920000000006 0.000000000000000 a
30.862410000000001 117.618848000000000 0.000000000000000 a
30.871485000000000 117.560632999999996 0.000000000000000 a
30.899680000000000 117.502516999999997 0.000000000000000 a
32.280102999999997 117.199430000000007 0.000000000000000 a
32.593592999999998 117.117182000000000 0.000000000000000 a
32.616413000000001 116.932976999999994 0.000000000000000 a
32.714374999999997 116.863676999999996 0.000000000000000 a
32.738681999999997 116.814930000000004 0.000000000000000 a
32.756309999999999 116.770813000000004 0.000000000000000 a
32.747227000000002 116.642083000000000 0.000000000000000 a
36.205123999999998 103.814132999999998 5572.000000000000000 a
36.228498000000002 103.798603999999997 5709.000000000000000 a
36.236333000000002 103.789173000000005 5767.000000000000000 a
36.510263999999999 103.619146000000001 6295.000000000000000 a
36.514771000000003 103.618651999999997 6345.000000000000000 a
36.520558000000001 103.618430000000004 6321.000000000000000 a
36.530634999999997 103.617722999999998 6300.000000000000000 a
36.531323000000000 103.619624000000002 6271.000000000000000 a
36.530999999999999 103.619741000000005 6238.000000000000000 a
36.530985999999999 103.619731000000002 6240.000000000000000 a
36.530983999999997 103.619730000000004 6245.000000000000000 a
36.513720999999997 103.620993999999996 6172.000000000000000 a
36.272292999999998 103.735865000000004 5982.000000000000000 a
36.220388000000000 103.806190999999998 5608.000000000000000 a
36.032454999999999 103.832527999999996 5135.000000000000000 a
36.031638000000001 103.832436000000001 5150.000000000000000 a
36.108561000000002 103.552175000000005 4939.000000000000000 a
36.070160000000001 103.712185000000005 5067.000000000000000 a
36.108694000000000 103.549064000000001 5101.000000000000000 a
36.865433000000003 103.198492000000002 7458.000000000000000 a
36.952041999999999 103.142950999999996 7714.000000000000000 a
36.994034999999997 103.136318000000003 7868.000000000000000 a
37.010356999999999 103.128788000000000 8003.000000000000000 a
37.012264000000002 103.126872000000006 8030.000000000000000 a
37.020367000000000 103.117165000000000 8116.000000000000000 a
37.099086999999997 102.990881999999999 8534.000000000000000 a
37.117300000000000 102.965722000000000 8576.000000000000000 a
37.310834999999997 102.897114000000002 7808.000000000000000 a
37.313347999999998 102.897692000000006 7785.000000000000000 a
37.387788000000000 102.934064000000006 7396.000000000000000 a
37.500858000000001 102.933682000000005 6691.000000000000000 a
37.502564999999997 102.931377999999995 6707.000000000000000 a
37.549385999999998 102.905900000000003 6291.000000000000000 a
37.578463999999997 102.891300000000001 6140.000000000000000 a
37.584189000000002 102.887692000000001 6123.000000000000000 a
37.618630000000003 102.865324999999999 5933.000000000000000 a
37.713216000000003 102.799204000000003 5739.000000000000000 a
37.801088000000000 102.763546000000005 5364.000000000000000 a
37.803615000000001 102.763354000000007 5355.000000000000000 a
37.805368000000001 102.761418000000006 5324.000000000000000 a
37.805779000000001 102.759760000000000 5301.000000000000000 a
38.001592000000002 102.508222000000004 5212.000000000000000 a
38.052841999999998 102.463194000000001 5316.000000000000000 a
38.191223999999998 102.309185999999997 5455.000000000000000 a
38.297691000000000 102.188356999999996 5550.000000000000000 a
38.302647999999998 102.182956000000004 5597.000000000000000 a
38.341672000000003 102.097206000000000 5573.000000000000000 a
38.407677000000000 102.044757000000004 5707.000000000000000 a
38.462488999999998 101.941227999999995 5994.000000000000000 a
38.500819999999997 101.890443000000005 6980.000000000000000 a
38.500973000000002 101.884872000000001 7025.000000000000000 a
38.516705999999999 101.841790000000003 6741.000000000000000 a
38.529266000000000 101.812928999999997 7095.000000000000000 a
38.589641000000000 101.665025999999997 7009.000000000000000 a
38.645209000000001 101.539692000000002 6853.000000000000000 a
38.653765999999997 101.524583000000007 6707.000000000000000 a
38.745677999999998 101.245064999999997 6176.000000000000000 a
38.764870999999999 101.202230999999998 6031.000000000000000 a
38.774841000000002 101.164205999999993 5925.000000000000000 a
38.818562000000000 101.066569999999999 5760.000000000000000 a
38.820320000000002 101.059084999999996 5709.000000000000000 a
38.819788000000003 101.032017999999994 5671.000000000000000 a
38.829853000000000 100.862992000000006 5291.000000000000000 a
38.833379000000001 100.845287999999996 5276.000000000000000 a
38.864874999999998 100.756604999999993 5086.000000000000000 a
38.897027999999999 100.683910999999995 4836.000000000000000 a
39.069248999999999 100.376760000000004 4567.000000000000000 a
39.076436999999999 100.355682999999999 4574.000000000000000 a
39.130747000000000 100.219470999999999 4651.000000000000000 a
39.165823000000003 100.086252999999999 4593.000000000000000 a
39.178606000000002 99.996955000000000 4635.000000000000000 a
39.263489000000000 99.803303999999997 4616.000000000000000 a
39.280895999999998 99.740121000000002 4713.000000000000000 a
39.284360000000000 99.703384999999997 4682.000000000000000 a
39.293796999999998 99.639505999999997 4666.000000000000000 a
39.303496000000003 99.595652999999999 4713.000000000000000 a
39.302309999999999 99.506699999999995 4804.000000000000000 a
39.305720999999998 99.467928999999998 4798.000000000000000 a
39.326842999999997 99.320392999999996 5051.000000000000000 a
39.331943000000003 99.294925000000006 5141.000000000000000 a
39.339365999999998 99.265421000000003 5220.000000000000000 a
39.344116000000000 99.236600999999993 5209.000000000000000 a
39.352246999999998 99.203667999999993 5177.000000000000000 a
39.355553000000000 99.189358999999996 5185.000000000000000 a
39.345744000000003 99.118424000000005 5174.000000000000000 a
39.379354999999997 98.975378000000006 5214.000000000000000 a
39.409204000000003 98.944590000000005 5291.000000000000000 a
39.422817999999999 98.921358999999995 5336.000000000000000 a
39.459287000000003 98.838949999999997 5333.000000000000000 a
39.481112000000003 98.746421999999995 5133.000000000000000 a
39.503118000000001 98.668070999999998 5077.000000000000000 a
39.566544000000000 98.582070999999999 5141.000000000000000 a
39.596204000000000 98.552496000000005 5207.000000000000000 a
39.620432999999998 98.505949999999999 5243.000000000000000 a
39.630052999999997 98.487526000000003 5271.000000000000000 a
39.663688000000000 98.386027999999996 5209.000000000000000 a
39.778813999999997 98.246347999999998 5421.000000000000000 a
39.779774000000003 97.975838999999993 5813.000000000000000 a
39.842610999999998 97.890311999999994 6023.000000000000000 a
39.933684000000000 97.702639000000005 5726.000000000000000 a
39.948366000000000 97.656839000000005 5660.000000000000000 a
39.979359000000002 97.563118000000003 5515.000000000000000 a
39.969279000000000 97.418633000000000 5293.000000000000000 a
40.018382000000003 97.352273999999994 5245.000000000000000 a
40.120876000000003 97.265713000000005 5117.000000000000000 a
40.155225000000002 97.225434000000007 5095.000000000000000 a
40.169432999999998 97.201818000000003 5031.000000000000000 a
40.176817999999997 97.188325000000006 5001.000000000000000 a
40.190789000000002 97.164483000000004 4952.000000000000000 a
40.256701999999997 97.058625000000006 4856.000000000000000 a
40.348503000000001 96.950405000000003 4673.000000000000000 a
40.454878999999998 96.819278999999995 4466.000000000000000 a
40.516615000000002 96.715271000000001 4396.000000000000000 a
40.542113999999998 96.669516999999999 4312.000000000000000 a
40.560986999999997 96.646625000000000 4309.000000000000000 a
40.573936000000003 96.628238999999994 4292.000000000000000 a
40.589064999999998 96.604912999999996 4321.000000000000000 a
40.604433000000000 96.581211999999994 4384.000000000000000 a
40.633001999999998 96.527525999999995 4416.000000000000000 a
40.688901999999999 96.402491999999995 4497.000000000000000 a
40.714429000000003 96.360116000000005 4608.000000000000000 a
40.742125000000001 96.313004000000006 4667.000000000000000 a
40.755713999999998 96.287554000000000 4689.000000000000000 a
40.775711999999999 96.242773000000000 4724.000000000000000 a
40.785460999999998 96.219193000000004 4768.000000000000000 a
40.802501999999997 96.155518000000001 4810.000000000000000 a
40.829357000000002 96.098521000000005 4903.000000000000000 a
40.855156000000001 96.040983999999995 4959.000000000000000 a
40.897500999999998 95.978133999999997 5022.000000000000000 a
40.908790000000003 95.961832000000001 5068.000000000000000 a
40.933481999999998 95.926274000000006 5065.000000000000000 a
40.951622999999998 95.900069000000002 5135.000000000000000 a
40.955661999999997 95.894174000000007 5146.000000000000000 a
40.979190000000003 95.860155000000006 5210.000000000000000 a
41.017518000000003 95.790244999999999 5325.000000000000000 a
41.026386000000002 95.768409000000005 5332.000000000000000 a
41.038483999999997 95.670644999999993 5460.000000000000000 a
41.046807999999999 95.633232000000007 5566.000000000000000 a
41.049657000000003 95.610355999999996 5610.000000000000000 a
41.052335999999997 95.598411999999996 5604.000000000000000 a
41.118040000000001 95.479264999999998 5819.000000000000000 a
41.142769999999999 95.462158000000002 5897.000000000000000 a
41.160094999999998 95.375532000000007 5948.000000000000000 a
41.164076000000001 95.371530000000007 5946.000000000000000 a
41.213780999999997 95.336945000000000 5895.000000000000000 a
41.248123999999997 95.281801000000002 5781.000000000000000 a
41.268917999999999 95.254803999999993 5706.000000000000000 a
41.285066000000000 95.214181999999994 5654.000000000000000 a
41.290197999999997 95.167738000000000 5572.000000000000000 a
41.306896000000002 95.100515999999999 5489.000000000000000 a
41.445084000000001 94.893950000000004 5155.000000000000000 a
41.485228999999997 94.836250000000007 5019.000000000000000 a
43.169142000000001 88.930767000000003 2573.000000000000000 a
43.171430999999998 88.945049999999995 2573.000000000000000 a
43.170361000000000 88.964059000000006 2531.000000000000000 a
43.169316999999999 88.970596999999998 2515.000000000000000 a
43.154724000000002 89.150295000000000 2455.000000000000000 a
43.156402999999997 89.338954000000001 2494.000000000000000 a
43.153461999999998 89.362527999999998 2464.000000000000000 a
43.145923000000003 89.410095999999996 2436.000000000000000 a
43.139679999999998 89.448547000000005 2458.000000000000000 a
43.133333000000000 89.461254999999994 2443.000000000000000 a
43.122723999999998 89.550927999999999 2448.000000000000000 a
43.116635000000002 89.613283999999993 2387.000000000000000 a
43.116365000000002 89.615014000000002 2390.000000000000000 a
43.114345000000000 89.625208999999998 2382.000000000000000 a
43.109194000000002 89.641081000000000 2415.000000000000000 a
43.098013000000002 89.687991999999994 2404.000000000000000 a
43.090820999999998 89.721041000000000 2402.000000000000000 a
43.084243000000001 89.738383999999996 2412.000000000000000 a
43.080959000000000 89.758101999999994 2444.000000000000000 a
43.080582000000000 89.780859000000007 2465.000000000000000 a
43.082559000000003 89.810202000000004 2452.000000000000000 a
43.081277000000000 89.830914000000007 2413.000000000000000 a
43.072555000000001 89.868543000000003 2423.000000000000000 a
43.067810999999999 89.889272000000005 2436.000000000000000 a
43.066160000000004 89.908010000000004 2432.000000000000000 a
43.064998000000003 89.945290000000000 2483.000000000000000 a
43.085835000000003 90.037233000000001 2535.000000000000000 a
43.067923000000000 90.091404999999995 2461.000000000000000 a
43.064396000000002 90.108058999999997 2392.000000000000000 a
43.062164000000003 90.129131999999998 2382.000000000000000 a
43.062418000000001 90.145253999999994 2321.000000000000000 a
43.069589999999998 90.188263000000006 2468.000000000000000 a
43.081803000000001 90.238446999999994 2404.000000000000000 a
43.088836999999998 90.261989999999997 2450.000000000000000 a
43.098014999999997 90.314516999999995 2425.000000000000000 a
43.096653000000003 90.337272999999996 2444.000000000000000 a
43.084229999999998 90.387050000000002 2397.000000000000000 a
43.082780999999997 90.403799000000006 2384.000000000000000 a
43.081629999999997 90.418492999999998 2341.000000000000000 a
43.086588999999996 90.447051000000002 2371.000000000000000 a
43.105601999999998 90.500136999999995 2311.000000000000000 a
43.113503999999999 90.523905999999997 2328.000000000000000 a
43.153198000000003 90.583622000000005 2267.000000000000000 a
43.172490000000003 90.704769999999996 2245.000000000000000 a
43.172809000000001 90.722778000000005 2233.000000000000000 a
43.172291999999999 90.752611999999999 2270.000000000000000 a
43.168258000000002 90.794501999999994 2336.000000000000000 a
43.166809999999998 90.809569999999994 2351.000000000000000 a
43.165616999999997 90.821509000000006 2358.000000000000000 a
43.164529000000002 90.846221000000000 2327.000000000000000 a
43.161203000000000 90.904358000000002 2338.000000000000000 a
43.161045999999999 90.906279999999995 2333.000000000000000 a
43.158993000000002 90.933519000000004 2314.000000000000000 a
43.157018000000001 90.959280000000007 2320.000000000000000 a
43.155496999999997 90.979118999999997 2350.000000000000000 a
43.152377999999999 91.036513999999997 2389.000000000000000 a
43.154896999999998 91.079033999999993 2351.000000000000000 a
43.156728000000001 91.095495000000000 2354.000000000000000 a
43.161276999999998 91.120103000000000 2367.000000000000000 a
43.173031000000002 91.149688999999995 2386.000000000000000 a
43.169376000000000 91.194946999999999 2289.000000000000000 a
43.162260000000003 91.223146000000000 2305.000000000000000 a
43.161276999999998 91.247733999999994 2315.000000000000000 a
43.152078000000003 91.303233000000006 2360.000000000000000 a
43.140357999999999 91.344617000000000 2321.000000000000000 a
43.139026999999999 91.351838999999998 2324.000000000000000 a
43.138224999999998 91.359478999999993 2316.000000000000000 a
43.136938000000001 91.371127999999999 2317.000000000000000 a
43.135012000000003 91.388416000000007 2311.000000000000000 a
43.129812999999999 91.507757999999995 2280.000000000000000 a
43.146816999999999 91.560007999999996 2245.000000000000000 a
43.154738999999999 91.600718999999998 2166.000000000000000 a
43.156734000000000 91.610500000000002 2197.000000000000000 a
43.158428000000001 91.616292000000001 2183.000000000000000 a
43.169162999999998 91.648893000000001 2198.000000000000000 a
43.182786000000000 91.679629000000006 2206.000000000000000 a
43.183401000000003 91.681533000000002 2213.000000000000000 a
43.191023999999999 91.698710000000005 2211.000000000000000 a
43.198951999999998 91.710774999999998 2165.000000000000000 a
43.186283000000003 91.802712999999997 2161.000000000000000 a
43.182014000000002 91.814621000000002 2167.000000000000000 a
43.174768999999998 91.835538999999997 2213.000000000000000 a
43.170614999999998 91.854422999999997 2231.000000000000000 a
43.165412000000003 91.896793000000002 2235.000000000000000 a
43.161202000000003 91.922212000000002 2230.000000000000000 a
43.158572999999997 91.991393000000002 2237.000000000000000 a
43.160836000000003 92.009372999999997 2239.000000000000000 a
43.162601000000002 92.041556999999997 2249.000000000000000 a
43.163079000000003 92.057832000000005 2219.000000000000000 a
43.156421000000002 92.109318999999999 2280.000000000000000 a
43.153118999999997 92.165020999999996 2344.000000000000000 a
43.148705999999997 92.185006000000001 2321.000000000000000 a
43.126319000000002 92.270801000000006 2361.000000000000000 a
43.120769000000003 92.298017000000002 2350.000000000000000 a
43.116950000000003 92.309072999999998 2396.000000000000000 a
43.108544999999999 92.348669000000001 2432.000000000000000 a
43.108559999999997 92.350164000000007 2433.000000000000000 a
43.106555000000000 92.375210999999993 2434.000000000000000 a
43.100124999999998 92.402831000000006 2482.000000000000000 a
43.088206000000000 92.445321000000007 2408.000000000000000 a
43.083157999999997 92.463935000000006 2422.000000000000000 a
43.073991999999997 92.493292999999994 2466.000000000000000 a
43.071055999999999 92.543925000000002 2491.000000000000000 a
43.070745000000002 92.597452000000004 2506.000000000000000 a
43.067900999999999 92.608535000000003 2503.000000000000000 a
43.061191000000001 92.641721000000004 2499.000000000000000 a
43.056829000000000 92.666433999999995 2561.000000000000000 a
43.052038000000003 92.698656000000000 2552.000000000000000 a
43.048927999999997 92.727588999999995 2544.000000000000000 a
43.049765999999998 92.813730000000007 2611.000000000000000 a
43.051183999999999 92.844592000000006 2629.000000000000000 a
43.051293000000001 92.854973999999999 2617.000000000000000 a
43.045890000000000 92.895938000000001 2497.000000000000000 a
43.038814000000002 92.940032000000002 2460.000000000000000 a
43.038533000000001 92.944220000000001 2465.000000000000000 a
43.034986000000004 92.955760999999995 2502.000000000000000 a
43.023147000000002 92.986529000000004 2450.000000000000000 a
42.993986000000000 93.073832999999993 2549.000000000000000 a
42.989879000000002 93.088076000000001 2561.000000000000000 a
42.980998000000000 93.120037999999994 2587.000000000000000 a
42.975228999999999 93.144797999999994 2578.000000000000000 a
42.966549000000001 93.182156000000006 2679.000000000000000 a
42.960814999999997 93.206596000000005 2648.000000000000000 a
42.955620000000003 93.228682000000006 2638.000000000000000 a
42.949953000000001 93.250033999999999 2538.000000000000000 a
42.937834000000002 93.290430000000001 2475.000000000000000 a
42.932250000000003 93.308650000000000 2470.000000000000000 a
42.921371999999998 93.344854999999995 2526.000000000000000 a
42.916539000000000 93.360320999999999 2500.000000000000000 a
42.914375999999997 93.365100999999996 2519.000000000000000 a
42.896695000000001 93.403915999999995 2474.000000000000000 a
42.881256000000000 93.437766999999994 2460.000000000000000 a
42.869117000000003 93.464364000000003 2413.000000000000000 a
42.860332999999997 93.483255000000000 2397.000000000000000 a
42.848632000000002 93.505842000000001 2460.000000000000000 a
42.824187999999999 93.538653999999994 2293.000000000000000 a
42.814886999999999 93.546407000000002 2205.000000000000000 a
42.773156000000000 93.592590000000001 2320.000000000000000 a
42.770338000000002 93.597117999999995 2330.000000000000000 a
42.750824000000001 93.609286999999995 2266.000000000000000 a
42.672449999999998 93.654111999999998 2099.000000000000000 a
42.646599000000002 93.668903999999998 2124.000000000000000 a
42.624856999999999 93.681298999999996 2095.000000000000000 a
42.598460000000003 93.696315999999996 2081.000000000000000 a
42.557623999999997 93.721557000000004 2073.000000000000000 a
42.536507000000000 93.742777000000004 2045.000000000000000 a
42.500965000000001 93.793814999999995 1934.000000000000000 a
42.481394999999999 93.818374000000006 1986.000000000000000 a
42.430273999999997 93.854084000000000 2081.000000000000000 a
42.412111000000003 93.866695000000007 2052.000000000000000 a
42.385384999999999 93.886700000000005 2027.000000000000000 a
42.367812999999998 93.909991000000005 1896.000000000000000 a
42.356166999999999 93.929216999999994 1869.000000000000000 a
42.342160000000000 93.947241000000005 1916.000000000000000 a
42.308553000000003 93.986869999999996 2049.000000000000000 a
42.290351000000001 94.009197000000000 2089.000000000000000 a
42.265431000000000 94.039788000000001 2170.000000000000000 a
42.220216000000001 94.078597000000002 2359.000000000000000 a
42.198645999999997 94.088246999999996 2428.000000000000000 a
42.174506000000001 94.098906999999997 2490.000000000000000 a
42.148997000000001 94.113878999999997 2517.000000000000000 a
42.107771999999997 94.137809000000004 2744.000000000000000 a
42.063504999999999 94.158998999999994 2841.000000000000000 a
42.042963000000000 94.172330000000002 2803.000000000000000 a
42.004438999999998 94.192752999999996 2991.000000000000000 a
41.981707999999998 94.210780000000000 3182.000000000000000 a
41.966568000000002 94.225773000000004 3298.000000000000000 a
41.930548000000002 94.269926999999996 3457.000000000000000 a
41.898997000000001 94.272705999999999 3500.000000000000000 a
41.896166000000001 94.274882000000005 3525.000000000000000 a
41.864021000000001 94.320442999999997 3788.000000000000000 a
41.838137000000003 94.343036999999995 3934.000000000000000 a
41.796404000000003 94.350106999999994 3996.000000000000000 a
41.786019000000003 94.357934000000000 4046.000000000000000 a
41.758251000000001 94.374016999999995 4168.000000000000000 a
41.688367999999997 94.422105999999999 4480.000000000000000 a
41.666739999999997 94.458042000000006 4465.000000000000000 a
41.608443000000001 94.554490999999999 4687.000000000000000 a
41.594594000000001 94.581153000000000 4801.000000000000000 a
41.585310000000000 94.606109000000004 4829.000000000000000 a
41.569164000000001 94.663522999999998 4781.000000000000000 a
41.546790000000001 94.687709999999996 4885.000000000000000 a
41.535021999999998 94.715688999999998 5003.000000000000000 a
41.506517000000002 94.799628999999996 5063.000000000000000 a
41.474201999999998 94.850346000000002 5063.000000000000000 a
41.412351999999998 94.944762999999995 5228.000000000000000 a
41.391835000000000 94.992771000000005 5220.000000000000000 a
41.343494000000000 95.016627999999997 5324.000000000000000 a
41.340603000000002 95.019302999999994 5325.000000000000000 a
41.328378999999998 95.041392999999999 5372.000000000000000 a
41.323853000000000 95.057998999999995 5449.000000000000000 a
41.308976000000001 95.094838999999993 5481.000000000000000 a
41.303550999999999 95.140022999999999 5502.000000000000000 a
41.287460000000003 95.195571000000001 5621.000000000000000 a
41.264975999999997 95.262342000000004 5719.000000000000000 a
41.223610000000001 95.316523000000004 5856.000000000000000 a
41.198968000000001 95.347216000000003 5985.000000000000000 a
41.153396000000001 95.389499000000001 5916.000000000000000 a
41.153906999999997 95.443113999999994 5841.000000000000000 a
41.106231999999999 95.503934000000001 5712.000000000000000 a
41.066974999999999 95.540611999999996 5703.000000000000000 a
41.027667000000001 95.759753000000003 5331.000000000000000 a
40.985396999999999 95.850461999999993 5224.000000000000000 a
40.886158000000002 95.994468999999995 5014.000000000000000 a
40.868456000000002 96.020114000000007 4959.000000000000000 a
40.821292999999997 96.117294000000001 4962.000000000000000 a
40.814537999999999 96.130943000000002 4978.000000000000000 a
40.789926999999999 96.198528999999994 4815.000000000000000 a
40.730477000000000 96.334192000000002 4733.000000000000000 a
40.696885000000002 96.388298000000006 4546.000000000000000 a
40.681964999999998 96.427475999999999 4505.000000000000000 a
40.674664000000000 96.443416999999997 4517.000000000000000 a
40.661648000000000 96.469679999999997 4460.000000000000000 a
40.621986000000000 96.552116999999996 4367.000000000000000 a
40.526974000000003 96.696179000000001 4365.000000000000000 a
40.494934999999998 96.757391999999996 4488.000000000000000 a
40.479844999999997 96.781891000000002 4540.000000000000000 a
40.466281000000002 96.808204000000003 4567.000000000000000 a
40.438284000000003 96.851658000000000 4579.000000000000000 a
40.394987000000000 96.914123000000004 4581.000000000000000 a
40.310552000000001 96.990640999999997 4739.000000000000000 a
40.298081000000003 97.005090999999993 4735.000000000000000 a
40.278582999999998 97.035353999999998 4820.000000000000000 a
40.234625999999999 97.085334000000003 4841.000000000000000 a
40.217931999999998 97.104989000000003 4885.000000000000000 a
40.143104999999998 97.240852000000004 5117.000000000000000 a
40.082929999999998 97.289911000000004 5147.000000000000000 a
40.069147999999998 97.298478000000003 5146.000000000000000 a
40.039062000000001 97.325404000000006 5163.000000000000000 a
39.969740999999999 97.418124000000006 5290.000000000000000 a
39.962957000000003 97.432933000000006 5297.000000000000000 a
39.962130999999999 97.439272000000003 5309.000000000000000 a
39.970554999999997 97.511516999999998 5457.000000000000000 a
39.971201000000001 97.590404000000007 5547.000000000000000 a
39.960642000000000 97.621267000000003 5576.000000000000000 a
39.938544000000000 97.685524000000001 5745.000000000000000 a
39.897410999999998 97.787847999999997 5845.000000000000000 a
39.883673999999999 97.814498999999998 5892.000000000000000 a
39.876075000000000 97.830862999999994 5951.000000000000000 a
39.861035000000001 97.864283000000000 5990.000000000000000 a
39.795285000000000 97.939164000000005 5946.000000000000000 a
39.783355999999998 97.956487999999993 5904.000000000000000 a
39.789042999999999 98.079010999999994 5743.000000000000000 a
39.792136999999997 98.106677000000005 5678.000000000000000 a
39.794784000000000 98.159246999999993 5635.000000000000000 a
39.793345000000002 98.223500999999999 5507.000000000000000 a
39.792451000000000 98.227361999999999 5469.000000000000000 a
39.786642000000001 98.232245000000006 5443.000000000000000 a
39.780403999999997 98.244923000000000 5476.000000000000000 a
39.715980999999999 98.299640999999994 5276.000000000000000 a
39.706802000000003 98.318472000000000 5272.000000000000000 a
39.690572000000003 98.341791999999998 5264.000000000000000 a
39.658748000000003 98.400390000000002 5237.000000000000000 a
39.645668999999998 98.445734000000002 5276.000000000000000 a
39.643044000000003 98.455699999999993 5339.000000000000000 a
39.611849999999997 98.530743000000001 5278.000000000000000 a
39.543210999999999 98.615813000000003 5075.000000000000000 a
39.522095000000000 98.644666999999998 5045.000000000000000 a
39.488844000000000 98.689015999999995 5071.000000000000000 a
39.487914000000004 98.690708000000001 5077.000000000000000 a
39.465769000000002 98.818672000000007 5319.000000000000000 a
39.449536999999999 98.866812999999993 5369.000000000000000 a
39.436335999999997 98.894925999999998 5421.000000000000000 a
39.373081999999997 98.983860000000007 5326.000000000000000 a
39.364306999999997 99.002733000000006 5250.000000000000000 a
39.359766000000000 99.022621999999998 5187.000000000000000 a
39.354154999999999 99.055289999999999 5137.000000000000000 a
39.321871999999999 99.340924000000001 4971.000000000000000 a
39.320852000000002 99.377275999999995 4913.000000000000000 a
39.319997000000001 99.394698000000005 4885.000000000000000 a
39.316099000000001 99.409414999999996 4866.000000000000000 a
39.310212999999997 99.436749000000006 4845.000000000000000 a
39.301442999999999 99.532786999999999 4725.000000000000000 a
39.304065999999999 99.571147999999994 4752.000000000000000 a
39.302633000000000 99.599513000000002 4690.000000000000000 a
39.291153000000001 99.663212999999999 4623.000000000000000 a
39.280611000000000 99.742242000000005 4632.000000000000000 a
39.256520999999999 99.819570999999996 4601.000000000000000 a
39.237461000000003 99.858339999999998 4593.000000000000000 a
39.223560999999997 99.888755000000003 4576.000000000000000 a
39.214848000000003 99.905077000000006 4564.000000000000000 a
39.203704999999999 99.936383000000006 4583.000000000000000 a
39.174033000000001 100.024887000000007 4608.000000000000000 a
39.168297000000003 100.067828000000006 4563.000000000000000 a
39.159123999999998 100.136921000000001 4582.000000000000000 a
39.155541999999997 100.163539999999998 4599.000000000000000 a
39.146548000000003 100.191083000000006 4633.000000000000000 a
39.119177000000001 100.240607999999995 4604.000000000000000 a
39.096798999999997 100.304467000000002 4625.000000000000000 a
39.053446999999998 100.406306999999998 4541.000000000000000 a
39.042245000000001 100.430678999999998 4541.000000000000000 a
39.040418000000003 100.434332999999995 4542.000000000000000 a
38.992593999999997 100.488211000000007 4584.000000000000000 a
38.964588999999997 100.535168999999996 4669.000000000000000 a
38.953898000000002 100.555115000000001 4713.000000000000000 a
38.940593000000000 100.587193999999997 4716.000000000000000 a
38.931659000000003 100.608283999999998 4699.000000000000000 a
38.918891000000002 100.647887999999995 4776.000000000000000 a
38.906402999999997 100.668732000000006 4807.000000000000000 a
38.854743999999997 100.781520000000000 5087.000000000000000 a
38.844071000000000 100.807833000000002 5138.000000000000000 a
38.826300000000003 100.884797000000006 5276.000000000000000 a
38.816144000000001 100.949819000000005 5398.000000000000000 a
38.819963000000001 101.062410999999997 5597.000000000000000 a
38.795278000000003 101.105377000000004 5784.000000000000000 a
38.781523999999997 101.134550000000004 5850.000000000000000 a
38.761966000000001 101.208820000000003 6110.000000000000000 a
38.737706000000003 101.266958000000002 6297.000000000000000 a
38.721501000000004 101.301158999999998 6394.000000000000000 a
38.714100000000002 101.329745000000003 6483.000000000000000 a
38.709947999999997 101.345124999999996 6512.000000000000000 a
38.698968999999998 101.386398999999997 6618.000000000000000 a
38.688580000000002 101.437528999999998 6633.000000000000000 a
38.686906999999998 101.443758000000003 6611.000000000000000 a
38.678240000000002 101.471951000000004 6595.000000000000000 a
38.668517999999999 101.496275999999995 6627.000000000000000 a
38.630955000000000 101.570036999999999 6795.000000000000000 a
38.619993999999998 101.593086000000000 6795.000000000000000 a
38.607478000000000 101.626225000000005 6830.000000000000000 a
38.602426000000001 101.642296000000002 6847.000000000000000 a
38.579833999999998 101.680677000000003 6955.000000000000000 a
38.552272000000002 101.710348999999994 7103.000000000000000 a
38.538449999999997 101.764748999999995 7127.000000000000000 a
38.532482000000002 101.805778000000004 7014.000000000000000 a
38.492173999999999 101.898756000000006 6713.000000000000000 a
38.451284999999999 101.965368999999995 6240.000000000000000 a
38.433371000000001 101.999846000000005 6067.000000000000000 a
38.430667999999997 102.010598999999999 5934.000000000000000 a
38.405149000000002 102.048022000000003 5696.000000000000000 a
38.400789000000003 102.053049000000001 5660.000000000000000 a
38.319583000000002 102.147372000000004 5625.000000000000000 a
38.310200999999999 102.172853000000003 5651.000000000000000 a
38.267003000000003 102.224824999999996 5547.000000000000000 a
38.251818000000000 102.252602999999993 5534.000000000000000 a
38.231057999999997 102.273390000000006 5527.000000000000000 a
38.211751999999997 102.290808999999996 5500.000000000000000 a
38.168565000000001 102.330809000000002 5406.000000000000000 a
38.144813999999997 102.361377000000005 5277.000000000000000 a
38.130361999999998 102.371938999999998 5251.000000000000000 a
38.085191999999999 102.417886999999993 5210.000000000000000 a
38.049785000000000 102.466142000000005 5427.000000000000000 a
38.024814999999997 102.487969000000007 5270.000000000000000 a
37.973092000000001 102.533744999999996 5092.000000000000000 a
37.950122999999998 102.555535000000006 4961.000000000000000 a
37.929533999999997 102.581828999999999 4929.000000000000000 a
37.900171999999998 102.626868999999999 5014.000000000000000 a
37.881132999999998 102.653673999999995 5042.000000000000000 a
37.796258999999999 102.763347999999993 5363.000000000000000 a
37.650762000000000 102.840160999999995 5846.000000000000000 a
37.632527000000003 102.854499000000004 5867.000000000000000 a
37.502758000000000 102.929945000000004 6682.000000000000000 a
37.500267000000001 102.933294000000004 6713.000000000000000 a
37.384655000000002 102.935169999999999 7360.000000000000000 a
37.373913000000002 102.929053999999994 7416.000000000000000 a
37.299481999999998 102.899843000000004 7873.000000000000000 a
37.118116000000001 102.965509999999995 8621.000000000000000 a
37.018214999999998 103.120767999999998 7951.000000000000000 a
36.862892000000002 103.199718000000004 7274.000000000000000 a
36.739063000000002 103.262124000000000 6759.000000000000000 a
36.681376999999998 103.304981999999995 6580.000000000000000 a
36.654161999999999 103.325626000000000 6455.000000000000000 a
36.605879000000002 103.360343999999998 6273.000000000000000 a
36.091439000000001 103.639870000000002 5047.000000000000000 a
36.079746000000000 103.674741999999995 4861.000000000000000 a
36.056440000000002 103.999426999999997 4910.000000000000000 a
35.990566999999999 104.129963000000004 5285.000000000000000 a
35.971615999999997 104.156428000000005 5397.000000000000000 a
35.934551999999996 104.198755000000006 5578.000000000000000 a
35.690258999999998 104.288798999999997 6412.000000000000000 a
35.658709000000002 104.307548999999995 6432.000000000000000 a
35.374941000000000 104.614339000000001 6592.000000000000000 a
35.239818999999997 104.696680999999998 5924.000000000000000 a
35.030900000000003 104.689380999999997 5526.000000000000000 a
34.970019000000001 104.690313000000003 5313.000000000000000 a
34.808351999999999 104.759719000000004 5027.000000000000000 a
34.730240999999999 104.865427999999994 4773.000000000000000 a
34.726224000000002 104.870577999999995 4760.000000000000000 a
34.753585000000001 105.169111999999998 4263.000000000000000 a
34.751998999999998 105.209028000000004 4161.000000000000000 a
34.617556000000000 105.835389000000006 3616.000000000000000 a
34.566555999999999 106.016732000000005 3361.000000000000000 a
34.562973999999997 106.039592999999996 3306.000000000000000 a
34.555802999999997 106.074539000000001 3337.000000000000000 a
34.552396999999999 106.098729000000006 3285.000000000000000 a
34.551129000000003 106.201432999999994 3361.000000000000000 a
34.546253999999998 106.214652999999998 3262.000000000000000 a
34.528396999999998 106.287183999999996 3301.000000000000000 a
34.524701000000000 106.351425000000006 3113.000000000000000 a
34.533042000000002 106.445151999999993 2907.000000000000000 a
34.532663999999997 106.458557999999996 2882.000000000000000 a
34.514476999999999 106.511854999999997 2788.000000000000000 a
34.487245999999999 106.565179000000001 2585.000000000000000 a
34.488016999999999 106.568252000000001 2695.000000000000000 a
34.401215999999998 106.910195999999999 2110.000000000000000 a
39.396667999999998 117.096965999999995 -2.000000000000000 a
31.115214999999999 121.815721999999994 0.000000000000000 a
31.115022000000000 121.815798000000001 0.000000000000000 a
31.110605000000000 121.816670000000002 0.000000000000000 a
31.107188000000001 121.814813000000001 0.000000000000000 a
31.105297000000000 121.811092000000002 0.000000000000000 a
31.780248000000000 119.972858000000002 -36.100000000000001 a
31.838380000000001 119.857647000000000 32.799999999999997 a
32.171937000000000 119.166380000000004 -19.699999999999999 a
32.561701999999997 118.167017999999999 232.900000000000006 a
33.325155000000002 117.294587000000007 173.900000000000006 a
39.895932999999999 119.796261999999999 75.500000000000000 a
39.896242999999998 119.796165000000002 75.500000000000000 a
39.896847000000001 119.820615000000004 65.599999999999994 a
39.888736999999999 119.837680000000006 -8366.100000000000364 a
39.888064999999997 119.849647000000004 -8969.799999999999272 a
39.887787000000003 119.852954999999994 -9494.799999999999272 a
39.887760000000000 119.853142000000005 -9540.700000000000728 a
40.116532999999997 119.746827999999994 662.700000000000045 a
40.116683000000002 119.746840000000006 659.399999999999977 a
40.116574999999997 119.746731999999994 659.399999999999977 a
40.018084999999999 119.964803000000003 51958.699999999997090 a
40.017972000000000 119.964789999999994 51958.699999999997090 a
40.017392999999998 119.964716999999993 51958.699999999997090 a
40.000427999999999 119.965947000000000 51961.900000000001455 a
34.793337000000001 113.068212000000003 479.000000000000000 a
34.729067000000001 112.681541999999993 459.300000000000011 a
34.701082999999997 112.315782999999996 607.000000000000000 a
34.780814999999997 111.215222999999995 1407.500000000000000 a
34.704917000000002 111.094070000000002 1309.099999999999909 a
34.681716999999999 111.063441999999995 1351.700000000000045 a
34.657988000000003 111.022201999999993 1417.299999999999955 a
34.508096999999999 110.877977000000001 1499.299999999999955 a
34.508077999999998 110.874932999999999 1502.599999999999909 a
34.533344999999997 110.742611999999994 1404.200000000000045 a
34.505752999999999 110.405339999999995 1699.500000000000000 a
34.507084999999996 109.794573000000000 1273.000000000000000 a
34.098849999999999 106.739497000000000 3851.699999999999818 a
34.072997000000001 106.721014999999994 3799.199999999999818 a
33.979309999999998 106.657088000000002 3481.000000000000000 a
33.950353000000000 106.626980000000003 3349.699999999999818 a
33.829850000000000 106.417665000000000 2893.699999999999818 a
33.800857999999998 106.358521999999994 2828.099999999999909 a
33.775069999999999 106.305287000000007 2706.699999999999818 a
33.749721999999998 106.270454999999998 2650.900000000000091 a
33.725721999999998 106.197220000000002 2614.800000000000182 a
33.705303000000001 106.193961999999999 2618.099999999999909 a
33.652272000000004 106.207256999999998 2470.500000000000000 a
33.620365000000000 106.146932000000007 2391.699999999999818 a
33.594703000000003 106.103283000000005 2365.500000000000000 a
33.575163000000003 106.075720000000004 2299.900000000000091 a
33.545071999999998 106.044093000000004 2313.000000000000000 a
33.542268000000000 106.042997999999997 2293.300000000000182 a
33.539445000000001 106.042102000000000 2296.599999999999909 a
33.520387999999997 106.029884999999993 2267.099999999999909 a
33.502586999999998 106.029938000000001 2263.800000000000182 a
33.480877999999997 106.024699999999996 2257.199999999999818 a
33.398907999999999 106.041560000000004 2181.800000000000182 a
33.383737000000004 106.041390000000007 2171.900000000000091 a
33.329141999999997 106.145101999999994 2119.400000000000091 a
33.325806999999998 106.146917000000002 2135.800000000000182 a
33.303852999999997 106.139371999999995 2132.500000000000000 a
33.293852999999999 106.140005000000002 2132.500000000000000 a
33.262028000000001 106.114954999999995 2080.099999999999909 a
33.201405000000001 106.040447999999998 2001.299999999999955 a
33.198163000000001 106.039415000000005 2011.200000000000045 a
33.152290000000001 106.045862999999997 1998.000000000000000 a
33.061618000000003 106.085278000000002 1925.900000000000091 a
33.053052999999998 106.082627000000002 1935.700000000000045 a
33.043230000000001 106.077335000000005 1925.900000000000091 a
33.024545000000003 106.074292999999997 1945.500000000000000 a
33.020992000000000 106.072301999999993 1945.500000000000000 a
32.983713000000002 106.052392999999995 1939.000000000000000 a
32.973705000000002 106.044182000000006 1925.900000000000091 a
32.969565000000003 106.037717000000001 1922.599999999999909 a
32.908897000000003 105.917478000000003 1830.700000000000045 a
32.892674999999997 105.897023000000004 1791.299999999999955 a
32.891939999999998 105.896223000000006 1791.299999999999955 a
32.886355000000002 105.894935000000004 1797.900000000000091 a
32.816507000000001 105.927158000000006 1788.099999999999909 a
32.782665000000001 105.916683000000006 1768.400000000000091 a
32.759717999999999 105.907560000000004 1725.700000000000045 a
32.697592000000000 105.899077000000005 1706.000000000000000 a
32.693959999999997 105.900402999999997 1709.299999999999955 a
32.685946999999999 105.898662999999999 1699.500000000000000 a
32.596158000000003 105.863056999999998 1673.200000000000045 a
32.593434999999999 105.858377000000004 1679.799999999999955 a
32.583198000000003 105.847072999999995 1679.799999999999955 a
32.423268000000000 105.805890000000005 1587.900000000000091 a
32.419474999999998 105.797742000000000 1591.200000000000045 a
32.419927999999999 105.791259999999994 1607.599999999999909 a
32.420864999999999 105.787553000000003 1607.599999999999909 a
32.424666999999999 105.784187000000003 1578.099999999999909 a
32.428420000000003 105.779347000000001 1558.400000000000091 a
32.414487999999999 105.752409999999998 1601.000000000000000 a
32.398592999999998 105.661401999999995 1607.599999999999909 a
32.387273000000000 105.638481999999996 1627.299999999999955 a
32.339590000000001 105.573215000000005 1624.000000000000000 a
32.317447999999999 105.550312000000005 1706.000000000000000 a
32.287930000000003 105.518261999999993 1748.700000000000045 a
32.270319999999998 105.385068000000004 1761.799999999999955 a
32.268452000000003 105.383120000000005 1771.700000000000045 a
32.251542999999998 105.356030000000004 1820.900000000000091 a
32.218207999999997 105.192552000000006 2145.699999999999818 a
32.218756999999997 105.191059999999993 2149.000000000000000 a
32.218795000000000 105.189464999999998 2155.500000000000000 a
32.214202000000000 105.181977000000003 2194.900000000000091 a
32.212592000000001 105.179057000000000 2211.300000000000182 a
32.211821999999998 105.178628000000003 2214.599999999999909 a
32.147272000000001 105.116191999999998 2414.699999999999818 a
32.126517000000000 105.088232000000005 2260.500000000000000 a
32.123061999999997 105.087554999999995 2250.699999999999818 a
32.109974999999999 105.078356999999997 2175.199999999999818 a
32.108226999999999 105.076381999999995 2165.400000000000091 a
32.105562999999997 105.074380000000005 2152.199999999999818 a
32.011322000000000 105.108868000000001 1971.799999999999955 a
31.951104999999998 105.055502000000004 1889.799999999999955 a
31.897877000000001 105.015221999999994 1912.700000000000045 a
31.896256999999999 105.013018000000002 1912.700000000000045 a
31.886804999999999 104.997114999999994 1952.099999999999909 a
31.882172000000001 104.933736999999994 2165.400000000000091 a
31.864225000000001 104.872922000000003 2129.300000000000182 a
31.845172000000002 104.827146999999997 2106.300000000000182 a
31.826557999999999 104.794619999999995 2030.799999999999955 a
31.819656999999999 104.783933000000005 1883.200000000000045 a
31.788641999999999 104.771659999999997 1732.299999999999955 a
31.758600000000001 104.751570000000001 1594.500000000000000 a
31.751090000000001 104.747056999999998 1587.900000000000091 a
31.708897000000000 104.723932000000005 1738.799999999999955 a
31.693284999999999 104.711551999999998 1748.700000000000045 a
31.685440000000000 104.714287999999996 1653.500000000000000 a
31.653652000000001 104.716427999999993 1656.799999999999955 a
31.574649999999998 104.722117999999995 1555.099999999999909 a
31.485785000000000 104.729467999999997 1538.700000000000045 a
31.474377000000000 104.728791999999999 1489.500000000000000 a
31.465931999999999 104.725572999999997 1482.900000000000091 a
31.463393000000000 104.720474999999993 1469.799999999999955 a
31.462510000000002 104.717006999999995 1476.400000000000091 a
31.426995000000002 104.620210000000000 1653.500000000000000 a
31.387400000000000 104.587367999999998 1748.700000000000045 a
31.336296999999998 104.513374999999996 1725.700000000000045 a
31.296904999999999 104.455178000000004 1804.500000000000000 a
31.290317999999999 104.446304999999995 1807.700000000000045 a
31.274913000000002 104.433903000000001 1745.400000000000091 a
31.245833000000001 104.410820000000001 1729.000000000000000 a
31.230595000000001 104.403643000000002 1729.000000000000000 a
31.188997000000001 104.391729999999995 1643.700000000000045 a
31.137373000000000 104.373144999999994 1637.099999999999909 a
31.118817000000000 104.357763000000006 1610.900000000000091 a
31.086327000000001 104.322096999999999 1591.200000000000045 a
31.076032999999999 104.315462999999994 1617.500000000000000 a
31.058956999999999 104.305014999999997 1653.500000000000000 a
31.032342000000000 104.288250000000005 1637.099999999999909 a
30.962765000000001 104.252628000000001 1581.400000000000091 a
30.921752999999999 104.221007000000000 1617.500000000000000 a
30.906144999999999 104.208691999999999 1637.099999999999909 a
34.272568000000000 107.030572000000006 2680.400000000000091 a
30.587185000000002 104.159942000000001 1647.000000000000000 a
30.586449999999999 104.159563000000006 1624.000000000000000 a
30.586423000000000 104.159502000000003 1624.000000000000000 a
30.585595000000001 104.157951999999995 1630.599999999999909 a
30.585432999999998 104.157700000000006 1624.000000000000000 a
30.585265000000000 104.157342000000000 1624.000000000000000 a
33.730198000000001 106.208713000000003 2542.699999999999818 a
33.822270000000003 106.410072000000000 2828.099999999999909 a
33.838673000000000 106.423649999999995 2893.699999999999818 a
33.910072000000000 106.521977000000007 3156.199999999999818 a
33.931064999999997 106.578361999999998 3241.500000000000000 a
33.942037999999997 106.608947999999998 3274.300000000000182 a
33.960769999999997 106.642731999999995 3359.599999999999909 a
33.961838000000000 106.644041999999999 3359.599999999999909 a
34.201796999999999 106.863106999999999 4334.000000000000000 a
34.205359999999999 106.874458000000004 4383.199999999999818 a
34.376339999999999 107.125372999999996 1932.400000000000091 a
34.373069999999998 107.166677000000007 1916.000000000000000 a
34.371411999999999 107.195937000000001 1906.200000000000045 a
34.369349999999997 107.237330000000000 1866.799999999999955 a
34.365926999999999 107.351708000000002 1804.500000000000000 a
34.323953000000003 107.600285000000000 1679.799999999999955 a
34.316794999999999 107.681331999999998 1686.400000000000091 a
31.346897999999999 104.544507999999993 1689.599999999999909 a
31.366178000000001 104.578885000000000 1706.000000000000000 a
31.400638000000001 104.600943000000001 1742.099999999999909 a
31.964703000000000 105.060862999999998 1968.500000000000000 a
32.209375000000001 105.323357999999999 1788.099999999999909 a
32.231757999999999 105.332477999999995 1778.200000000000045 a
32.285769999999999 105.437037000000004 1732.299999999999955 a
32.300111999999999 105.453957000000003 1692.900000000000091 a
32.287537000000000 105.513621999999998 1656.799999999999955 a
32.354683000000001 105.590410000000006 1640.400000000000091 a
32.420225000000002 105.801910000000007 1565.000000000000000 a
32.596482999999999 105.864292000000006 1686.400000000000091 a
36.579098000000002 116.252008000000004 57.713690999999997 a
36.575336000000000 116.236428000000004 52.370978000000001 a
36.662948999999998 116.225307999999998 64.330530999999993 a
36.696612999999999 116.149126999999993 86.105137999999997 a
36.698233000000002 116.110819000000006 67.602053999999995 a
36.702210999999998 116.052307999999996 56.566541999999998 a
36.579132000000001 116.252033999999995 35.533884999999998 a
36.592813999999997 116.252851000000007 115.978159000000005 a
39.877094999999997 116.891801999999998 429.790026000000012 a
35.792234999999998 117.071607000000000 209.973752999999988 a
34.499139999999997 116.927201999999994 65.616798000000003 a
34.485022000000001 116.928317000000007 -39.370078999999997 a
34.198704999999997 117.371106999999995 193.569554000000011 a
34.210777000000000 117.437709999999996 282.152230999999972 a
34.221814999999999 117.524652000000003 127.952755999999994 a
34.235762999999999 117.565195000000003 173.884513999999996 a
34.238937000000000 117.642214999999993 104.986877000000007 a
34.248806999999999 117.715607000000006 141.076114999999987 a
34.255704999999999 117.780550000000005 157.480314999999990 a
34.256889999999999 117.832250000000002 173.884513999999996 a
34.356091999999997 118.497891999999993 91.863517000000002 a
34.390137000000003 118.558154999999999 203.412072999999992 a
34.412804999999999 118.624148000000005 219.816272999999995 a
34.440102000000003 118.668840000000003 164.041994999999986 a
34.469855000000003 118.726001999999994 121.391075999999998 a
34.477660000000000 118.741202000000001 150.918634999999995 a
34.481825000000001 118.751270000000005 160.761155000000002 a
34.486505000000001 118.773183000000003 104.986877000000007 a
34.499062000000002 118.812415000000001 177.165354000000008 a
34.501472000000000 118.828457999999998 95.144356999999999 a
34.502032999999997 118.855243000000002 -16.404198999999998 a
34.505612999999997 118.887157999999999 -32.808399000000001 a
34.517408000000003 118.978178000000000 45.931759000000000 a
34.519227000000001 118.989277000000001 36.089238999999999 a
34.520274999999998 119.011595000000000 301.837269999999990 a
34.520477000000000 119.027406999999997 272.309710999999993 a
34.509341999999997 119.100031999999999 -91.863517000000002 a
34.511893000000001 119.099587999999997 -55.774278000000002 a
34.513649999999998 119.099232000000001 -13.123360000000000 a
34.514352000000002 119.099266999999998 6.561680000000000 a
34.492064999999997 119.131017000000000 16.404198999999998 a
34.489148000000000 119.135658000000006 9.842520000000000 a
34.442162000000003 119.190439999999995 -39.370078999999997 a
34.397162000000002 119.319952000000001 -16.404198999999998 a
34.393369999999997 119.326657999999995 -45.931759000000000 a
34.390143000000002 119.333748000000000 -22.965879000000001 a
34.362830000000002 119.397397999999995 26.246718999999999 a
34.352744999999999 119.423972000000006 0.000000000000000 a
34.335813000000002 119.467973000000001 -6.561680000000000 a
34.323639999999997 119.495157000000006 29.527559000000000 a
34.322192999999999 119.499802000000003 -9.842520000000000 a
34.311242999999997 119.520475000000005 22.965879000000001 a
34.300910000000002 119.530848000000006 65.616798000000003 a
34.249198000000000 119.592568000000000 59.055118000000000 a
34.243782000000003 119.599878000000004 16.404198999999998 a
34.215654999999998 119.635622999999995 29.527559000000000 a
34.209676999999999 119.646698000000001 26.246718999999999 a
34.188380000000002 119.668672999999998 -19.685039000000000 a
34.148077000000001 119.713409999999996 -49.212598000000000 a
34.121572000000000 119.748185000000007 0.000000000000000 a
34.110292000000001 119.759533000000005 0.000000000000000 a
34.070256999999998 119.821532000000005 29.527559000000000 a
34.066288000000000 119.827843000000001 36.089238999999999 a
34.038642000000003 119.866932000000006 45.931759000000000 a
34.033467999999999 119.873388000000006 65.616798000000003 a
34.029739999999997 119.877120000000005 55.774278000000002 a
33.994318000000000 119.907353000000001 -98.425196999999997 a
33.988368000000001 119.910696999999999 -111.548556000000005 a
33.983106999999997 119.913443000000001 -78.740156999999996 a
33.980477000000000 119.914862999999997 -62.335957999999998 a
33.973287999999997 119.918147000000005 0.000000000000000 a
33.972737000000002 119.917812999999995 0.000000000000000 a
33.972602000000002 119.916742999999997 -6.561680000000000 a
33.973399999999998 119.915566999999996 -6.561680000000000 a
33.655991999999998 119.897878000000006 -91.863517000000002 a
33.625644999999999 119.923537999999994 6.561680000000000 a
33.575758000000000 119.956671999999998 -36.089238999999999 a
33.533329999999999 120.012668000000005 -6.561680000000000 a
33.530462000000000 120.015472000000003 16.404198999999998 a
33.490585000000003 120.050368000000006 13.123360000000000 a
33.449666999999998 120.090497999999997 -131.233596000000006 a
33.447778000000000 120.092174999999997 -121.391075999999998 a
32.964323000000000 120.039469999999994 9.842520000000000 a
32.837269999999997 120.040103000000002 114.829396000000003 a
32.788404999999997 120.051496999999998 187.007873999999987 a
32.521272000000003 120.081102999999999 22.965879000000001 a
32.337080000000000 120.135437999999994 49.212598000000000 a
32.280532999999998 120.167793000000003 16.404198999999998 a
32.132919999999999 120.213454999999996 45.931759000000000 a
32.071288000000003 120.226387000000003 42.650919000000002 a
31.922951999999999 120.282927999999998 16.404198999999998 a
31.814712000000000 120.315425000000005 9.842520000000000 a
31.354087000000000 120.833027000000001 -13.123360000000000 a
31.659845000000001 120.585381999999996 -36.089238999999999 a
31.686537999999999 120.574455000000000 -36.089238999999999 a
31.477048000000000 120.411130000000000 531.496063000000049 a
31.874627000000000 119.794925000000006 45.931759000000000 a
31.907457000000001 119.741934999999998 52.493437999999998 a
32.103726999999999 119.528987999999998 147.637795000000011 a
32.175105000000002 119.282898000000003 0.000000000000000 a
32.168146999999998 119.091966999999997 72.178477999999998 a
32.172313000000003 119.040857000000003 75.459317999999996 a
32.152357000000002 119.000514999999993 65.616798000000003 a
32.117024999999998 118.884280000000004 98.425196999999997 a
32.136826999999997 118.565082000000004 75.459317999999996 a
32.195095000000002 118.458752000000004 32.808399000000001 a
32.280301999999999 118.346005000000005 0.000000000000000 a
32.390644999999999 118.270259999999993 49.212598000000000 a
32.734786999999997 118.025362000000001 147.637795000000011 a
32.906877000000001 117.649162000000004 72.178477999999998 a
32.923028000000002 117.512405000000001 42.650919000000002 a
32.933126999999999 117.424310000000006 137.795276000000001 a
35.547505000000001 116.839991999999995 150.918634999999995 a
30.789757999999999 120.803942000000006 87.250642999999997 a
33.382610000000000 117.248007999999999 0.000000000000000 a
33.195155000000000 117.344835000000003 0.000000000000000 a
33.125034999999997 117.363056999999998 0.000000000000000 a
33.087007000000000 117.365594999999999 0.000000000000000 a
31.783373000000001 117.064864999999998 0.000000000000000 a
31.771515000000001 117.010238000000001 0.000000000000000 a
31.771502000000002 117.008813000000004 0.000000000000000 a
31.752912999999999 116.814698000000007 0.000000000000000 a
31.744852000000002 116.555338000000006 0.000000000000000 a
31.744132000000000 116.550946999999994 0.000000000000000 a
31.738543000000000 116.534608000000006 0.000000000000000 a
31.737048000000001 116.531812000000002 0.000000000000000 a
31.693207999999998 116.436554999999998 0.000000000000000 a
31.692164999999999 116.428214999999994 0.000000000000000 a
31.691704999999999 116.421876999999995 0.000000000000000 a
31.691662000000001 116.421293000000006 0.000000000000000 a
31.690635000000000 116.405682999999996 0.000000000000000 a
31.689588000000001 116.390411999999998 0.000000000000000 a
31.688262000000002 116.371110000000002 0.000000000000000 a
31.687985000000001 116.366986999999995 0.000000000000000 a
31.687546999999999 116.360106999999999 0.000000000000000 a
31.687500000000000 116.359416999999993 0.000000000000000 a
31.205942000000000 115.029082000000002 0.000000000000000 a
31.195295000000002 114.998028000000005 0.000000000000000 a
31.193062000000001 114.990622000000002 0.000000000000000 a
31.192290000000000 114.988200000000006 0.000000000000000 a
30.993266999999999 114.606542000000005 0.000000000000000 a
30.951235000000000 114.508977999999999 0.000000000000000 a
32.531396999999998 114.041507999999993 0.000000000000000 a
32.094082000000000 117.239737000000005 0.000000000000000 a
32.161476999999998 117.222702999999996 0.000000000000000 a
32.217072999999999 117.204245000000000 0.000000000000000 a
32.382396999999997 117.191540000000003 0.000000000000000 a
32.416939999999997 117.183807000000002 0.000000000000000 a
35.329256999999998 116.979316999999995 0.000000000000000 a
35.580517999999998 116.828585000000004 0.000000000000000 a
36.304755000000000 116.945260000000005 0.000000000000000 a
35.658735000000000 114.201927999999995 0.000000000000000 a
35.187731999999997 113.747624000000002 0.000000000000000 a
34.544117999999997 113.813019999999995 0.000000000000000 a
32.721532000000003 114.019852999999998 0.000000000000000 a
32.493707000000001 114.041880000000006 0.000000000000000 a
31.611073999999999 114.016249000000002 0.000000000000000 a
31.609131999999999 114.016009999999994 0.000000000000000 a
31.491755999999999 113.985873999999995 0.000000000000000 a
30.968381000000001 113.916842000000003 0.000000000000000 a
31.003893000000001 113.915514000000002 0.000000000000000 a
31.019542999999999 113.917361999999997 0.000000000000000 a
31.157700999999999 113.934692999999996 0.000000000000000 a
31.275393000000001 113.959446999999997 0.000000000000000 a
31.279907999999999 113.958957999999996 0.000000000000000 a
31.455565000000000 113.973699999999994 0.000000000000000 a
31.482139000000000 113.981656999999998 0.000000000000000 a
35.193570000000001 113.752889999999994 0.000000000000000 a
35.343589000000001 113.863273000000007 0.000000000000000 a
35.356262999999998 113.869073000000000 0.000000000000000 a
35.366200999999997 113.877172000000002 0.000000000000000 a
35.375470000000000 113.886291999999997 0.000000000000000 a
35.392816000000003 113.910156999999998 0.000000000000000 a
36.055275999999999 114.335677000000004 0.000000000000000 a
36.417014000000002 114.346107000000003 0.000000000000000 a
36.418640000000003 114.346231000000003 0.000000000000000 a
36.543621000000002 114.446072000000001 0.000000000000000 a
36.792152999999999 114.475719999999995 0.000000000000000 a
36.801915000000001 114.477412000000001 0.000000000000000 a
36.877617000000001 114.489615999999998 0.000000000000000 a
40.612752000000000 120.615971999999999 0.000000000000000 a
40.616397999999997 120.618193000000005 0.000000000000000 a
40.683441999999999 120.684010000000001 0.000000000000000 a
40.798208000000002 120.810547999999997 0.000000000000000 a
40.817202999999999 120.836550000000003 0.000000000000000 a
40.880507000000001 120.943084999999996 0.000000000000000 a
41.352564999999998 121.872844999999998 0.000000000000000 a
41.469037999999998 122.494671999999994 0.000000000000000 a
41.477364999999999 122.517899999999997 0.000000000000000 a
41.540242999999997 122.724693000000002 0.000000000000000 a
41.551822000000001 122.751706999999996 0.000000000000000 a
41.560243000000000 122.771351999999993 0.000000000000000 a
41.596511999999997 122.838487000000001 0.000000000000000 a
41.623395000000002 122.899564999999996 0.000000000000000 a
41.849443000000001 123.274692999999999 0.000000000000000 a
42.715049999999998 124.025492999999997 0.000000000000000 a
42.843750000000000 124.161793000000003 0.000000000000000 a
43.021245000000000 124.257059999999996 0.000000000000000 a
43.195613000000002 124.386857000000006 0.000000000000000 a
43.199979999999996 124.392426999999998 0.000000000000000 a
43.567317000000003 124.897566999999995 0.000000000000000 a
43.605358000000003 124.942678000000001 0.000000000000000 a
43.678220000000003 125.020831999999999 0.000000000000000 a
43.756977999999997 125.127098000000004 0.000000000000000 a
43.732010000000002 125.094477999999995 0.000000000000000 a
43.631577000000000 124.969980000000007 0.000000000000000 a
43.464565000000000 124.739566999999994 0.000000000000000 a
43.435656999999999 124.697446999999997 0.000000000000000 a
43.420859999999998 124.677350000000004 0.000000000000000 a
43.335273000000001 124.561655000000002 0.000000000000000 a
43.329782000000002 124.552077999999995 0.000000000000000 a
43.328270000000003 124.550372999999993 0.000000000000000 a
43.271073000000001 124.503990000000002 0.000000000000000 a
43.191699999999997 124.382467000000005 0.000000000000000 a
43.134317000000003 124.349537999999995 0.000000000000000 a
43.012390000000003 124.247867999999997 0.000000000000000 a
42.989455000000000 124.230350000000001 0.000000000000000 a
42.958317999999998 124.208342999999999 0.000000000000000 a
42.924677000000003 124.192515000000000 0.000000000000000 a
42.920445000000001 124.191824999999994 0.000000000000000 a
42.768267999999999 124.090975000000000 0.000000000000000 a
42.757705000000001 124.075164999999998 0.000000000000000 a
42.717911999999998 124.027237999999997 0.000000000000000 a
42.711069999999999 124.023278000000005 0.000000000000000 a
42.627903000000003 123.993763000000001 0.000000000000000 a
42.624277999999997 123.992817000000002 0.000000000000000 a
39.904130000000002 117.637747000000005 0.000000000000000 a
38.984242000000002 117.035152999999994 42303.099999999998545 a
25.823563000000000 116.359966999999997 0.000000000000000 a
25.817370000000000 116.364272999999997 0.000000000000000 a
25.816457000000000 116.364833000000004 0.000000000000000 a
25.736260000000001 116.388665000000003 0.000000000000000 a
25.666670000000000 116.432888000000005 0.000000000000000 a
25.664413000000000 116.434702999999999 0.000000000000000 a
25.579022999999999 116.623548000000000 0.000000000000000 a
25.561363000000000 116.656081999999998 0.000000000000000 a
25.560417000000001 116.657075000000006 0.000000000000000 a
25.552116999999999 116.664405000000002 0.000000000000000 a
25.526848000000001 116.680920000000000 0.000000000000000 a
25.525476999999999 116.681318000000005 0.000000000000000 a
25.518046999999999 116.683513000000005 0.000000000000000 a
25.517931999999998 116.683539999999994 0.000000000000000 a
25.517692000000000 116.683592000000004 0.000000000000000 a
25.517302000000001 116.683687000000006 0.000000000000000 a
25.456126999999999 116.672579999999996 0.000000000000000 a
25.454484999999998 116.672331999999997 0.000000000000000 a
25.395762999999999 116.647272999999998 0.000000000000000 a
25.364661999999999 116.627106999999995 0.000000000000000 a
25.356059999999999 116.619641999999999 0.000000000000000 a
25.250648000000002 116.415801999999999 0.000000000000000 a
25.209320000000002 116.491951999999998 0.000000000000000 a
25.201205000000002 116.486682000000002 0.000000000000000 a
25.070292999999999 116.431465000000003 0.000000000000000 a
25.070217000000000 116.431368000000006 0.000000000000000 a
25.058668000000001 116.420524999999998 0.000000000000000 a
25.057282000000001 116.418116999999995 0.000000000000000 a
25.056500000000000 116.411767999999995 0.000000000000000 a
25.056460000000001 116.410314999999997 0.000000000000000 a
25.056455000000000 116.410252999999997 0.000000000000000 a
25.056435000000000 116.409993000000000 0.000000000000000 a
25.056986999999999 116.409296999999995 0.000000000000000 a
25.056825000000000 116.409017000000006 0.000000000000000 a
25.056826999999998 116.409017000000006 0.000000000000000 a
25.056832000000000 116.409082999999995 0.000000000000000 a
25.056840000000001 116.409104999999997 0.000000000000000 a
25.056908000000000 116.409419999999997 0.000000000000000 a
26.654677000000000 115.011369999999999 0.000000000000000 a
29.856168000000000 115.996792999999997 0.000000000000000 a
30.086773000000001 115.494384999999994 0.000000000000000 a
31.970367000000000 114.954689999999999 0.000000000000000 a
32.175266999999998 115.142921999999999 0.000000000000000 a
33.920642999999998 115.798779999999994 0.000000000000000 a
34.036737000000002 115.780146999999999 0.000000000000000 a
35.248432999999999 115.501548000000000 0.000000000000000 a
36.332791999999998 115.850368000000003 0.000000000000000 a
36.623247999999997 115.839447000000007 0.000000000000000 a
39.579479999999997 115.696834999999993 0.000000000000000 a
31.110987999999999 121.816708000000006 0.000000000000000 a
31.110605000000000 121.816670000000002 0.000000000000000 a
31.108467000000001 121.815867999999995 0.000000000000000 a
31.106572000000000 121.814049999999995 0.000000000000000 a
31.105132000000001 121.810235000000006 0.000000000000000 a
30.802402000000001 121.361637999999999 0.000000000000000 a
30.801684999999999 121.361566999999994 0.000000000000000 a
30.734425000000002 121.272559999999999 0.000000000000000 a
30.725346999999999 121.249939999999995 0.000000000000000 a
40.832307999999998 116.631818999999993 19437.000000000000000 a
41.266815000000001 116.775622999999996 26082.000000000000000 a
41.347777000000001 116.903514000000001 27501.000000000000000 a
41.371872000000003 116.941367000000000 27869.000000000000000 a
41.430973000000002 117.034868000000003 28749.000000000000000 a
41.466068999999997 117.091010999999995 28992.000000000000000 a
41.547710000000002 117.221660999999997 29875.000000000000000 a
41.594597000000000 117.296357999999998 30443.000000000000000 a
41.673071000000000 117.422370000000001 31396.000000000000000 a
41.989888999999998 117.936712999999997 33963.000000000000000 a
42.016761000000002 117.980659000000003 34178.000000000000000 a
42.019733000000002 117.985553999999993 34212.000000000000000 a
42.091830000000002 118.103920000000002 34666.000000000000000 a
42.172722999999998 118.241472999999999 35018.000000000000000 a
42.188780999999999 118.275098999999997 35154.000000000000000 a
42.219963999999997 118.352269000000007 35342.000000000000000 a
42.242598000000001 118.413450999999995 35408.000000000000000 a
42.258611000000002 118.456415000000007 35501.000000000000000 a
42.260910000000003 118.462592000000001 35511.000000000000000 a
42.327589000000003 118.642596999999995 36130.000000000000000 a
42.334485000000001 118.661293000000001 36166.000000000000000 a
42.378711000000003 118.780805999999998 36304.000000000000000 a
42.402149999999999 118.844598000000005 36287.000000000000000 a
42.404494999999997 118.850967999999995 36289.000000000000000 a
42.411563999999998 118.870108000000002 36320.000000000000000 a
42.413930999999998 118.876507000000004 36332.000000000000000 a
42.430391999999998 118.921584999999993 36332.000000000000000 a
42.463332000000001 119.012270000000001 36615.000000000000000 a
42.067615000000004 113.174757000000000 0.000000000000000 a
42.114044999999997 113.115547000000007 0.000000000000000 a
42.134413000000002 113.089662000000004 0.000000000000000 a
42.148826999999997 113.070674999999994 0.000000000000000 a
42.344492000000002 112.842657000000003 0.000000000000000 a
42.401102000000002 112.771187999999995 0.000000000000000 a
42.600082999999998 112.512957999999998 0.000000000000000 a
42.623866999999997 112.481665000000007 0.000000000000000 a
42.891770000000001 112.137872000000002 0.000000000000000 a
42.906799999999997 112.119417999999996 0.000000000000000 a
43.082602999999999 111.906137000000001 0.000000000000000 a
43.166072000000000 111.805148000000003 0.000000000000000 a
43.332349999999998 111.607114999999993 0.000000000000000 a
39.245953000000000 119.471528000000006 0.000000000000000 a
19.308949999999999 110.458072999999999 154.000000000000000 a
19.070955000000001 110.493720999999994 0.000000000000000 a
19.067815000000000 110.494118000000000 2.000000000000000 a
19.067374999999998 110.494111000000004 0.000000000000000 a
19.011379999999999 110.496438999999995 31.000000000000000 a
19.010421999999998 110.496594000000002 36.000000000000000 a
19.005565000000001 110.496581000000006 17.000000000000000 a
18.987385000000000 110.489430999999996 25.000000000000000 a
18.967191000000000 110.476866999999999 24.000000000000000 a
18.905768999999999 110.437154000000007 19.000000000000000 a
18.832042000000001 110.391863000000001 46.000000000000000 a
18.831650000000000 110.391593000000000 45.000000000000000 a
18.809411000000001 110.374820999999997 -8.000000000000000 a
18.808005999999999 110.373453999999995 -5.000000000000000 a
18.767043999999999 110.334725000000006 40.000000000000000 a
18.650604000000001 110.243187000000006 -23.000000000000000 a
18.637397000000000 110.225352000000001 29.000000000000000 a
18.587620999999999 110.171392999999995 12.000000000000000 a
18.585733000000001 110.167178000000007 28.000000000000000 a
18.585459000000000 110.166247999999996 20.000000000000000 a
18.571404000000001 110.143497999999994 25.000000000000000 a
18.522089999999999 110.023497000000006 1.000000000000000 a
18.521502999999999 110.022805000000005 -1.000000000000000 a
18.520057000000001 110.018370000000004 3.000000000000000 a
18.485052000000000 109.928117999999998 30.000000000000000 a
18.289757000000002 109.196814000000003 0.000000000000000 a
18.289762000000000 109.197141999999999 -18.000000000000000 a
18.289771000000002 109.197142999999997 -17.000000000000000 a
34.814104000000000 113.314362000000003 402.000000000000000 a
34.784756999999999 113.015795999999995 427.000000000000000 a
34.782283000000000 112.991747000000004 420.000000000000000 a
34.733870000000003 112.769101000000006 371.000000000000000 a
34.688499000000000 112.407495999999995 427.000000000000000 a
34.698366999999998 112.354308000000003 502.000000000000000 a
34.694811000000001 112.285276999999994 561.000000000000000 a
34.728006000000001 112.111684999999994 780.000000000000000 a
34.736905000000000 112.062477999999999 899.000000000000000 a
34.744453000000000 112.030081999999993 978.000000000000000 a
34.721595000000001 111.896090000000001 1271.000000000000000 a
34.749940000000002 111.816952000000001 1455.000000000000000 a
34.755451999999998 111.759587999999994 1503.000000000000000 a
34.732052000000003 111.692062000000007 1805.000000000000000 a
34.730302000000002 111.640994000000006 1733.000000000000000 a
34.712051000000002 111.515839000000000 1849.000000000000000 a
34.713450999999999 111.465264000000005 1968.000000000000000 a
34.780450999999999 111.216357000000002 1308.000000000000000 a
34.781174000000000 111.213175000000007 1300.000000000000000 a
34.781157000000000 111.212678999999994 1299.000000000000000 a
34.779794000000003 111.208428999999995 1268.000000000000000 a
34.721409000000001 111.117103999999998 1187.000000000000000 a
34.522126000000000 110.939017000000007 1322.000000000000000 a
34.525469999999999 110.781576000000001 1401.000000000000000 a
34.538170999999998 110.668654000000004 1237.000000000000000 a
34.538117999999997 110.668115999999998 1241.000000000000000 a
34.574320999999998 110.578446000000000 1418.000000000000000 a
34.532220000000002 110.539859000000007 1443.000000000000000 a
34.530544999999996 110.453740999999994 1574.000000000000000 a
34.526778000000000 110.258977000000002 1678.000000000000000 a
34.537129999999998 110.240898999999999 1734.000000000000000 a
34.548780999999998 110.213656000000000 1722.000000000000000 a
34.569476999999999 110.146513999999996 1508.000000000000000 a
34.525582000000000 110.085008000000002 1392.000000000000000 a
34.522804999999998 110.014032999999998 1167.000000000000000 a
34.525561000000003 109.987993000000003 1179.000000000000000 a
34.520150999999998 109.961877999999999 1154.000000000000000 a
34.526597000000002 109.849507000000003 1180.000000000000000 a
34.494781000000003 109.754379000000000 1191.000000000000000 a
34.484762000000003 109.726467999999997 1201.000000000000000 a
34.483029000000002 109.719882999999996 1154.000000000000000 a
34.481509000000003 109.680374999999998 1120.000000000000000 a
34.485636999999997 109.644892999999996 1110.000000000000000 a
34.496425000000002 109.609531000000004 1252.000000000000000 a
34.485498999999997 109.476669000000001 1203.000000000000000 a
34.485441999999999 109.439886999999999 1210.000000000000000 a
34.483787000000000 109.424287000000007 1212.000000000000000 a
34.481924999999997 109.406985000000006 1239.000000000000000 a
34.199942000000000 108.915186000000006 1283.000000000000000 a
34.199903999999997 108.916402000000005 1263.000000000000000 a
34.199759999999998 108.939357000000001 1313.000000000000000 a
40.550164000000002 115.998987000000000 2859.000000000000000 a
39.577686999999997 115.701711000000003 349.000000000000000 a
31.277949000000000 101.603093000000001 402.000000000000000 a
31.319555000000001 101.600035000000005 -77.000000000000000 a
31.322209000000001 101.599827000000005 90.000000000000000 a
31.334731999999999 101.597133999999997 -161.000000000000000 a
31.340174999999999 101.595101999999997 -378.000000000000000 a
41.971899999999998 117.755882999999997 886.000000000000000 a
42.343049999999998 117.509917000000002 1693.000000000000000 a
42.367150000000002 117.496799999999993 1390.000000000000000 a
42.345216999999998 117.511349999999993 1675.000000000000000 a
43.118732000000001 85.781250000000000 1151.599999999999909 a
43.109442000000001 85.760413000000000 10167.299999999999272 a
43.109451999999997 85.760436999999996 10167.299999999999272 a
43.109451999999997 85.760433000000006 10167.299999999999272 a
43.109420000000000 85.760386999999994 10164.000000000000000 a
43.108860000000000 85.761522999999997 10170.600000000000364 a
43.111587999999998 85.778109999999998 10128.000000000000000 a
43.109667000000002 85.787912000000006 10157.500000000000000 a
43.095078000000001 85.798788000000002 10292.000000000000000 a
43.094202000000003 85.799667999999997 10292.000000000000000 a
43.090226999999999 85.806912999999994 10308.399999999999636 a
43.082183000000001 85.887879999999996 10479.000000000000000 a
43.080468000000003 85.893433000000002 10442.899999999999636 a
43.079281999999999 85.899477000000005 10446.200000000000728 a
43.070258000000003 85.929862000000000 10620.100000000000364 a
43.066552000000001 85.943997999999993 10748.000000000000000 a
43.064793000000002 85.947991999999999 10830.100000000000364 a
43.059395000000002 85.958780000000004 10892.399999999999636 a
43.048520000000003 85.982439999999997 10981.000000000000000 a
43.046337999999999 85.981871999999996 10908.799999999999272 a
43.043242999999997 86.001581999999999 10607.000000000000000 a
43.041547000000001 86.033765000000002 10472.399999999999636 a
43.039132000000002 86.043655000000001 10459.299999999999272 a
43.030802999999999 86.081554999999994 10298.600000000000364 a
43.027282999999997 86.090954999999994 10272.299999999999272 a
43.021996999999999 86.101022000000000 10242.799999999999272 a
43.013016999999998 86.108987999999997 10164.000000000000000 a
42.915501999999996 86.230480000000000 7956.000000000000000 a
42.913359999999997 86.273008000000004 7532.800000000000182 a
42.902276999999998 86.298547999999997 7181.800000000000182 a
42.889992999999997 86.322377000000003 6981.600000000000364 a
42.636732000000002 86.260337000000007 4990.199999999999818 a
42.351393000000002 86.360214999999997 3815.599999999999909 a
42.202129999999997 86.479917999999998 3526.900000000000091 a
42.082667999999998 86.553731999999997 3484.300000000000182 a
42.078564999999998 86.553908000000007 3474.400000000000091 a
42.078063000000000 86.553207000000000 3494.099999999999909 a
42.076506999999999 86.547539999999998 3458.000000000000000 a
42.060808000000002 86.538507999999993 3530.199999999999818 a
42.004387000000001 86.504707999999994 3579.400000000000091 a
41.993806999999997 86.497487000000007 3513.800000000000182 a
41.973148000000002 86.479614999999995 3477.699999999999818 a
41.952857000000002 86.460565000000003 3474.400000000000091 a
41.947775000000000 86.453042999999994 3474.400000000000091 a
41.933230000000002 86.429405000000003 3467.800000000000182 a
29.535070000000001 106.551068000000001 0.000000000000000 a
29.534552999999999 106.550172000000003 0.000000000000000 a
29.535110000000000 106.550409999999999 0.000000000000000 a
29.623464999999999 106.722375000000000 0.000000000000000 a
29.624700000000001 106.728763000000001 0.000000000000000 a
29.632878000000002 106.778696999999994 0.000000000000000 a
29.633505000000000 106.781177000000000 0.000000000000000 a
29.642032000000000 106.796767000000003 0.000000000000000 a
29.651904999999999 106.809245000000004 0.000000000000000 a
29.660807999999999 106.825147000000001 0.000000000000000 a
29.672273000000001 106.874161999999998 0.000000000000000 a
29.697692000000000 106.900913000000003 0.000000000000000 a
29.728342999999999 106.918447999999998 0.000000000000000 a
29.769542999999999 106.944618000000006 0.000000000000000 a
29.837091999999998 107.051732000000001 0.000000000000000 a
29.845445000000002 107.058054999999996 0.000000000000000 a
29.849482999999999 107.059070000000006 0.000000000000000 a
29.849917999999999 107.059205000000006 0.000000000000000 a
29.852957000000000 107.063841999999994 0.000000000000000 a
29.853611999999998 107.068245000000005 0.000000000000000 a
29.855407000000000 107.078712999999993 0.000000000000000 a
29.844175000000000 107.075235000000006 0.000000000000000 a
29.842713000000000 107.075702000000007 0.000000000000000 a
29.843553000000000 107.073279999999997 0.000000000000000 a
29.843232000000000 107.073937999999998 0.000000000000000 a
29.841961999999999 107.074522999999999 0.000000000000000 a
29.841449999999998 107.074742000000001 0.000000000000000 a
29.841068000000000 107.075064999999995 0.000000000000000 a
29.833745000000000 107.069967000000005 0.000000000000000 a
30.050757000000001 107.065652999999998 0.000000000000000 a
30.092990000000000 107.050970000000007 0.000000000000000 a
38.729908000000002 116.497073000000000 0.000000000000000 a
40.879162000000001 116.446807000000007 0.000000000000000 a
41.024008000000002 116.489845000000003 0.000000000000000 a
41.067852999999999 116.503626999999994 0.000000000000000 a
41.103552999999998 116.515029999999996 0.000000000000000 a
41.451380000000000 116.667748000000003 0.000000000000000 a
41.539968000000002 116.703742000000005 0.000000000000000 a
41.655315000000002 116.749750000000006 0.000000000000000 a
41.703629999999997 116.768371999999999 0.000000000000000 a
41.798085000000000 116.802965000000000 0.000000000000000 a
41.813160000000003 116.808062000000007 0.000000000000000 a
41.933517999999999 116.838432999999995 0.000000000000000 a
42.012503000000002 116.854704999999996 0.000000000000000 a
42.437575000000002 116.865352999999999 0.000000000000000 a
34.731883000000003 111.623467000000005 1955.380576999999903 a
34.727432999999998 111.588267000000002 1916.010498999999982 a
34.727182999999997 111.407416999999995 2217.847768999999971 a
34.526649999999997 110.761966999999999 1433.727034000000003 a
32.650449999999999 105.875883000000002 4294.619423000000097 a
31.836150000000000 104.808049999999994 1952.099737999999888 a
31.825099999999999 104.792716999999996 1912.729659000000083 a
31.304182999999998 104.467849999999999 1696.194226000000072 a
31.000733000000000 104.264767000000006 1568.241469999999936 a
32.641154999999998 120.056989999999999 95.099999999999994 a
41.369283000000003 116.486900000000006 2828.083990000000085 a
41.365299999999998 116.386733000000007 3208.661416999999801 a
41.386533000000000 116.322132999999994 3471.128608999999869 a
41.409050000000001 116.259950000000003 3959.973753000000215 a
41.631117000000003 115.976399999999998 4829.396324999999706 a
41.660632999999997 115.820683000000002 4688.320209999999861 a
41.660266999999997 115.820300000000003 4675.196850000000268 a
41.659700000000001 115.820300000000003 4668.635170999999900 a
41.656350000000003 115.820700000000002 4668.635170999999900 a
41.644733000000002 115.880782999999994 4708.005248999999822 a
41.633833000000003 115.935433000000003 4744.094487999999728 a
41.572966999999998 116.011767000000006 4908.136483000000226 a
41.579233000000002 116.012167000000005 4891.732283000000280 a
41.546182999999999 116.104316999999995 5111.548555999999735 a
41.526516999999998 116.127683000000005 5213.254592999999659 a
41.513550000000002 116.195049999999995 5511.811023999999634 a
41.443866999999997 116.211167000000003 5016.404198999999608 a
41.403449999999999 116.265699999999995 3943.569554000000153 a
41.326366999999998 116.551867000000001 2647.637795000000096 a
25.000599999999999 102.744167000000004 6269.685038999999961 a
24.995149999999999 102.742067000000006 6112.204724000000169 a
26.672483000000000 100.243516999999997 7424.540681999999833 a
26.875032999999998 100.232232999999994 7877.296588000000156 a
26.825700000000001 100.100617000000000 8198.818897999999535 a
26.826383000000000 100.095682999999994 8274.278215000000273 a
26.836800000000000 100.086716999999993 8562.992125999999189 a
26.853732999999998 100.048967000000005 8720.472440999999890 a
26.860116999999999 100.042666999999994 8631.889763999999559 a
26.865033000000000 100.037350000000004 8343.175853000000643 a
26.873500000000000 100.025649999999999 7224.409448999999768 a
26.877267000000000 100.032049999999998 7135.826772000000346 a
26.879432999999999 100.033249999999995 7070.209974000000329 a
26.885983000000000 100.039567000000005 6837.270341000000371 a
26.902567000000001 100.040800000000004 6492.782151999999769 a
26.893183000000001 100.040099999999995 6519.028871000000436 a
26.876200000000001 100.029116999999999 7063.648293999999623 a
26.863199999999999 100.033666999999994 7956.036745000000337 a
26.839050000000000 100.085066999999995 8730.314961000000039 a
26.826516999999999 100.097849999999994 8605.643045000000711 a
26.823450000000001 100.103099999999998 8605.643045000000711 a
26.870217000000000 100.231183000000001 7841.207349000000249 a
26.871016999999998 100.232200000000006 7946.194225999999617 a
26.825600000000001 100.127650000000003 8175.853017999999793 a
26.870716999999999 100.231717000000003 7857.611549000000196 a
27.052099999999999 100.265299999999996 9055.118109999999433 a
27.105550000000001 100.202399999999997 13845.144356999999218 a
27.104832999999999 100.196133000000003 15121.391075999999885 a
27.106249999999999 100.199832999999998 15121.391075999999885 a
27.110350000000000 100.216333000000006 11971.784777000000759 a
27.111867000000000 100.224699999999999 11056.430446000000302 a
36.397917000000000 100.965917000000005 10790.682414999999310 a
36.397883000000000 100.967083000000002 10793.963255000000572 a
36.597833000000001 100.419150000000002 10633.202100000000428 a
36.609233000000003 100.358300000000000 10688.976377999999386 a
36.681300000000000 99.922349999999994 10603.674541000000318 a
36.685116999999998 99.914133000000007 10633.202100000000428 a
36.689500000000002 99.904066999999998 10656.167978999999832 a
36.722600000000000 99.783567000000005 10518.372702999999092 a
36.727682999999999 99.779267000000004 10538.057742999999391 a
36.743150000000000 99.773583000000002 10590.551181000000724 a
36.817999999999998 99.756200000000007 10597.112860999999612 a
36.822716999999997 99.747600000000006 10583.989501000000018 a
36.829017000000000 99.736500000000007 10597.112860999999612 a
36.830367000000003 99.734099999999998 10603.674541000000318 a
36.845649999999999 99.703383000000002 10544.619423000000097 a
36.845666999999999 99.703083000000007 10547.900261999999202 a
36.855316999999999 99.694350000000000 10524.934382999999798 a
36.871766999999998 99.671417000000005 10580.708661000000575 a
36.907583000000002 99.612983000000000 10534.776902999999947 a
36.924132999999998 99.594600000000000 10547.900261999999202 a
36.941333000000000 99.582333000000006 10524.934382999999798 a
37.244149999999998 99.838566999999998 10554.461941999999908 a
37.256950000000003 99.852467000000004 10534.776902999999947 a
37.268250000000002 99.881249999999994 10593.832021000000168 a
37.267499999999998 99.940749999999994 10593.832021000000168 a
37.295617000000000 100.081883000000005 10715.223097000000053 a
37.326949999999997 100.122600000000006 10807.086613999999827 a
37.324750000000002 100.133767000000006 10833.333333000000493 a
37.317650000000000 100.151066999999998 10895.669291000000158 a
37.315100000000001 100.156017000000006 10856.299213000000236 a
37.314100000000003 100.158050000000003 10866.141732000000047 a
37.313533000000000 100.161867000000001 10921.916010000000824 a
37.252716999999997 100.354433000000000 10620.078740000000835 a
37.252650000000003 100.355166999999994 10623.359580000000278 a
37.252333000000000 100.355800000000002 10626.640419999999722 a
37.220632999999999 100.418882999999994 10754.593176000000312 a
37.217849999999999 100.421800000000005 10751.312336000000869 a
37.196649999999998 100.486967000000007 10731.627297000000908 a
37.185000000000002 100.493782999999993 10688.976377999999386 a
37.155417000000000 100.542517000000004 10728.346456999999646 a
37.122233000000001 100.638017000000005 11066.272966000000451 a
37.121066999999996 100.641532999999995 11079.396324999999706 a
37.116149999999998 100.648167000000001 11066.272966000000451 a
37.085366999999998 100.680783000000005 11210.629920999999740 a
37.045717000000003 100.762400000000000 10774.278215000000273 a
37.044533000000001 100.763833000000005 10774.278215000000273 a
36.989150000000002 100.847882999999996 10321.522310000000289 a
36.981667000000002 100.883150000000001 10308.398950000000696 a
36.960483000000004 100.903599999999997 10173.884513999999399 a
36.953899999999997 100.905517000000003 10190.288714000000255 a
36.403967000000002 101.280450000000002 11676.509185999999318 a
36.394567000000002 101.299650000000000 11938.976377999999386 a
36.389633000000003 101.311383000000006 12178.477689999999711 a
36.363416999999998 101.405550000000005 12080.052492999999231 a
36.362932999999998 101.417766999999998 12106.299213000000236 a
36.355066999999998 101.433267000000001 12326.115486000000601 a
36.356766999999998 101.443033000000000 12473.753280999999333 a
36.357300000000002 101.446332999999996 12506.561680000000706 a
36.357517000000001 101.447050000000004 12513.123359999999593 a
36.367550000000001 101.489900000000006 11082.677164999999150 a
36.375517000000002 101.526916999999997 10173.884513999999399 a
36.383682999999998 101.544983000000002 10000.000000000000000 a
36.396233000000002 101.570049999999995 9619.422571999999491 a
36.395766999999999 101.570333000000005 9606.299213000000236 a
36.416432999999998 101.586217000000005 9219.160105000000840 a
36.521883000000003 101.987133000000000 7060.367454000000180 a
36.507617000000003 102.019333000000003 6984.908136000000013 a
36.505932999999999 102.024649999999994 6965.223097000000053 a
36.507666999999998 102.068049999999999 6938.976378000000295 a
36.503233000000002 102.107983000000004 6948.818898000000445 a
36.476616999999997 102.227699999999999 6761.811023999999634 a
36.480117000000000 102.275383000000005 6686.351706000000377 a
36.479216999999998 102.340666999999996 6630.577427999999600 a
36.477449999999997 102.361850000000004 6555.118110000000343 a
36.475233000000003 102.391300000000001 6515.748031000000083 a
36.470999999999997 102.417417000000000 6558.398949999999786 a
36.449866999999998 102.465467000000004 6427.165353999999752 a
36.430467000000000 102.538583000000003 6279.527559000000110 a
36.430549999999997 102.544499999999999 6282.808398999999554 a
36.417883000000003 102.590833000000003 6213.910761000000093 a
36.406149999999997 102.620549999999994 6148.293963000000076 a
36.369132999999998 102.691367000000000 6040.026246999999785 a
36.358249999999998 102.700316999999998 5984.251968999999917 a
36.353050000000003 102.728066999999996 5961.286089000000175 a
36.343466999999997 102.760216999999997 5915.354330999999547 a
35.957500000000003 104.012833000000001 5882.545931999999993 a
35.882232999999999 104.090566999999993 6384.514436000000387 a
35.880966999999998 104.092766999999995 6446.850394000000051 a
35.852817000000002 104.250799999999998 5961.286089000000175 a
35.813899999999997 104.282133000000002 6066.272966000000451 a
35.756200000000000 104.362333000000007 6738.845143999999891 a
35.717933000000002 104.522949999999994 6053.149605999999949 a
35.516382999999998 104.667783000000000 6341.863516999999774 a
35.465733000000000 104.751266999999999 6433.727033999999549 a
35.457099999999997 104.777467000000001 6476.377953000000161 a
35.426833000000002 104.893732999999997 6870.078739999999925 a
35.417900000000003 104.901949999999999 6899.606299000000035 a
35.407966999999999 104.906199999999998 6975.065617000000202 a
35.401217000000003 104.908249999999995 7063.648293999999623 a
35.395400000000002 104.908950000000004 7030.839895000000070 a
35.296750000000003 105.031400000000005 6994.750656000000163 a
35.264032999999998 105.095849999999999 6643.700786999999764 a
35.233866999999996 105.198250000000002 5974.409448999999768 a
35.239167000000002 105.206182999999996 5977.690289000000121 a
35.231532999999999 105.229033000000001 5885.826772000000346 a
35.213650000000001 105.248017000000004 5892.388450999999804 a
35.203867000000002 105.266966999999994 5761.154856000000109 a
35.173583000000001 105.330150000000003 5715.223097000000053 a
35.164833000000002 105.340750000000000 5679.133858000000146 a
35.139699999999998 105.380367000000007 5515.091863999999987 a
35.132083000000002 105.389032999999998 5439.632545999999820 a
35.123866999999997 105.408666999999994 5465.879264999999577 a
35.108882999999999 105.413816999999995 5433.070866000000024 a
35.103650000000002 105.418717000000001 5518.372703000000001 a
34.979599999999998 105.540216999999998 4432.414697999999589 a
34.978499999999997 105.542150000000007 4406.167978999999832 a
34.933700000000002 105.606583000000001 4212.598425000000134 a
34.913682999999999 105.664599999999993 4032.152231000000029 a
34.907983000000002 105.665032999999994 4005.905511999999817 a
34.906466999999999 105.662566999999996 4051.837269999999990 a
34.903283000000002 105.659032999999994 4084.645668999999998 a
34.896900000000002 105.656400000000005 4081.364829000000100 a
34.672866999999997 105.640682999999996 4081.364829000000100 a
34.631799999999998 105.678516999999999 4809.711285999999745 a
34.616199999999999 105.697149999999993 4596.456693000000087 a
34.598083000000003 105.716432999999995 4068.241469999999936 a
34.592717000000000 105.721100000000007 3982.939632999999958 a
34.577182999999998 105.781516999999994 3707.349080999999842 a
34.560316999999998 105.891249999999999 3569.553805999999895 a
34.555199999999999 105.905632999999995 3730.314961000000039 a
34.536783000000000 105.967016999999998 3517.060367000000042 a
34.543532999999996 106.117116999999993 3353.018372999999883 a
34.384067000000002 106.823350000000005 2355.643044999999802 a
34.393616999999999 106.878316999999996 2250.656167999999980 a
34.298482999999997 107.481817000000007 1778.215222999999924 a
34.283667000000001 107.730417000000003 1656.824147000000039 a
34.237017000000002 107.803167000000002 1696.194226000000072 a
34.222883000000003 107.833782999999997 1617.454068000000007 a
34.210149999999999 107.878799999999998 1578.083990000000085 a
34.203617000000001 107.923167000000007 1535.433070999999927 a
34.193232999999999 107.976050000000001 1551.837269999999990 a
34.185000000000002 108.042783000000000 1453.412072999999964 a
34.174067000000001 108.133116999999999 1397.637795000000096 a
34.162517000000001 108.209017000000003 1437.007873999999902 a
34.161732999999998 108.220917000000000 1423.884514000000081 a
34.150167000000003 108.313716999999997 1404.199474999999893 a
34.147967000000001 108.365750000000006 1410.761154999999917 a
34.151266999999997 108.438933000000006 1404.199474999999893 a
34.156533000000003 108.466532999999998 1358.267716999999948 a
34.174416999999998 108.551299999999998 1295.931759000000056 a
34.201400000000000 108.653499999999994 1292.650918999999931 a
34.217317000000001 108.727000000000004 1305.774278000000095 a
30.513238000000001 114.410942000000006 0.000000000000000 a
26.876266999999999 100.236232999999999 7808.398949999999786 a
26.876249999999999 100.235567000000003 7874.015747999999803 a
26.876200000000001 100.234617000000000 7837.926508999999896 a
26.879266999999999 100.233666999999997 7972.440945000000283 a
26.981999999999999 100.212933000000007 8336.614172999999937 a
27.000616999999998 100.210250000000002 8717.191601000000446 a
27.112732999999999 100.223782999999997 11089.238844999999856 a
27.111117000000000 100.219300000000004 11459.973753000000215 a
27.105599999999999 100.201949999999997 14422.572178000000349 a
27.105582999999999 100.198717000000002 14790.026246999999785 a
27.105149999999998 100.199399999999997 14790.026246999999785 a
27.104832999999999 100.199533000000002 14727.690289000000121 a
27.106732999999998 100.205267000000006 13727.034121000000596 a
27.107900000000001 100.207683000000003 13438.320209999999861 a
27.111416999999999 100.218050000000005 12329.396324999999706 a
27.113817000000001 100.224767000000000 11361.548555999999735 a
27.113866999999999 100.239467000000005 10597.112860999999612 a
41.945632000000003 113.901842000000002 0.000000000000000 a
41.913736999999998 113.952015000000003 0.000000000000000 a
35.004126999999997 113.507998000000001 -27431.099999999998545 a
34.971622000000004 113.486684999999994 -27431.099999999998545 a
34.968581999999998 113.485512999999997 -27431.099999999998545 a
34.965912000000003 113.484423000000007 -27431.099999999998545 a
34.799312999999998 113.399199999999993 488.800000000000011 a
34.827075000000001 113.270238000000006 423.199999999999989 a
34.834311999999997 113.187092000000007 334.600000000000023 a
34.832405000000001 113.178803000000002 318.199999999999989 a
34.723050000000001 112.637303000000003 249.300000000000011 a
34.717115000000000 112.585201999999995 232.900000000000006 a
34.709949999999999 112.548879999999997 246.099999999999994 a
34.705342999999999 112.509506999999999 321.500000000000000 a
34.692537999999999 112.383148000000006 511.800000000000011 a
34.699770000000001 112.247704999999996 761.200000000000045 a
34.722282000000000 112.160467999999995 853.000000000000000 a
34.708202999999997 111.963007000000005 1190.900000000000091 a
34.734600000000000 111.844556999999995 1463.299999999999955 a
34.746203000000001 111.724028000000004 1702.799999999999955 a
34.719985000000001 111.571629999999999 2017.700000000000045 a
34.707450000000001 111.545882000000006 2060.400000000000091 a
34.722360000000002 111.353953000000004 2021.000000000000000 a
34.722389999999997 111.335239999999999 2034.099999999999909 a
47.610067000000001 122.190832999999998 22.965879000000001 a
47.635050000000000 122.132300000000001 390.419947999999977 a
47.634917000000002 122.130949999999999 433.070866000000024 a
47.634900000000002 122.131383000000000 429.790026000000012 a
47.651266999999997 122.137033000000002 383.858268000000010 a
47.665283000000002 122.099400000000003 62.335957999999998 a
47.655400000000000 122.073032999999995 91.863517000000002 a
47.622883000000002 121.968400000000003 137.795276000000001 a
47.615333000000000 121.957532999999998 150.918634999999995 a
47.580983000000003 121.939850000000007 127.952755999999994 a
47.565800000000003 121.871782999999994 147.637795000000011 a
47.561717000000002 121.878100000000003 114.829396000000003 a
47.566232999999997 121.871583000000001 114.829396000000003 a
47.554250000000003 121.835599999999999 209.973752999999988 a
47.552500000000002 121.840599999999995 239.501312000000013 a
47.544266999999998 121.836617000000004 433.070866000000024 a
47.519350000000003 121.818117000000001 403.543307000000027 a
47.491100000000003 121.792083000000005 459.317585000000008 a
47.491733000000004 121.793767000000003 429.790026000000012 a
47.491733000000004 121.795582999999993 429.790026000000012 a
47.632317000000000 122.187083000000001 200.131234000000006 a
47.315049999999999 122.245632999999998 55.774278000000002 a
47.257133000000003 122.259867000000000 49.212598000000000 a
47.201883000000002 122.272317000000001 52.493437999999998 a
47.203333000000001 122.278082999999995 78.740156999999996 a
47.158867000000001 122.461050000000000 298.556429999999978 a
47.160850000000003 122.466116999999997 298.556429999999978 a
47.155883000000003 122.434382999999997 367.454068000000007 a
47.000300000000003 122.359866999999994 508.530184000000020 a
46.888983000000003 122.358450000000005 626.640419999999949 a
46.872950000000003 122.348183000000006 623.359580000000051 a
46.870983000000003 122.350432999999995 623.359580000000051 a
46.868682999999997 122.330766999999994 633.202099999999973 a
46.867266999999998 122.328517000000005 649.606299000000035 a
46.860666999999999 122.309732999999994 734.908136000000013 a
46.857750000000003 122.305750000000003 698.818897999999990 a
46.834017000000003 122.319132999999994 921.916010000000028 a
46.832050000000002 122.309049999999999 1056.430446000000074 a
46.826967000000003 122.300183000000004 1145.013122999999950 a
46.826532999999998 122.300299999999993 1148.293963000000076 a
46.792067000000003 122.266182999999998 1256.561680000000024 a
46.764049999999997 122.193416999999997 1213.910761000000093 a
46.755467000000003 121.953733000000000 1830.708660999999893 a
46.741117000000003 121.917917000000003 2040.682414999999992 a
46.738667000000000 121.910667000000004 2017.716535000000022 a
46.735683000000002 121.876700000000000 2299.868766000000051 a
46.730333000000002 121.832317000000003 2378.608924000000115 a
46.778700000000001 121.743416999999994 4665.354330999999547 a
46.779133000000002 121.743633000000003 4698.162730000000010 a
46.779449999999997 121.740983000000000 4724.409448999999768 a
46.778883000000000 121.748867000000004 4931.102361999999630 a
46.782466999999997 121.748616999999996 5078.740157000000181 a
46.781632999999999 121.746600000000001 5104.986877000000277 a
46.783566999999998 121.741900000000001 5308.398949999999786 a
46.783349999999999 121.740949999999998 5328.083990000000085 a
46.782232999999998 121.744850000000000 5200.131234000000404 a
46.783566999999998 121.750150000000005 5098.425196999999571 a
46.780900000000003 121.747632999999993 5006.561679999999797 a
46.779417000000002 121.741133000000005 4786.745407000000341 a
46.777917000000002 121.745033000000006 4750.656168000000434 a
46.774982999999999 121.747200000000007 4596.456693000000087 a
46.734667000000002 121.831067000000004 2621.391075999999885 a
46.731166999999999 121.834182999999996 2621.391075999999885 a
46.731800000000000 121.835583000000000 2621.391075999999885 a
46.734499999999997 121.848150000000004 2608.267717000000175 a
46.744050000000001 121.923582999999994 2004.593176000000085 a
46.759700000000002 122.039816999999999 1755.249344000000065 a
46.768033000000003 122.197149999999993 1184.383201999999983 a
46.772132999999997 122.214316999999994 1145.013122999999950 a
46.799849999999999 122.276116999999999 1250.000000000000000 a
46.954116999999997 122.297317000000007 682.414698000000044 a
47.165900000000001 122.296333000000004 288.713910999999996 a
47.201317000000003 122.278099999999995 49.212598000000000 a
47.293767000000003 122.257482999999993 49.212598000000000 a
47.471117000000000 122.204650000000001 75.459317999999996 a
47.481332999999999 122.198882999999995 49.212598000000000 a
47.617516999999999 122.200067000000004 124.671915999999996 a
47.617300000000000 122.193200000000004 144.356954999999999 a
47.630699999999997 122.187849999999997 180.446193999999991 a
47.631450000000001 122.187133000000003 167.322834999999998 a
47.631467000000001 122.178749999999994 183.727034000000003 a
47.629666999999998 122.171750000000003 249.343831999999992 a
47.636983000000001 122.142032999999998 423.228345999999988 a
47.637633000000001 122.193533000000002 98.425196999999997 a
47.636066999999997 122.230417000000003 45.931759000000000 a
47.643067000000002 122.276332999999994 42.650919000000002 a
47.626432999999999 122.328950000000006 88.582677000000004 a
41.091169999999998 117.552507000000006 0.000000000000000 a
34.379677999999998 109.256731000000002 1543.823703999999907 a
36.384445999999997 94.875377999999998 9367.000000000000000 a
36.180754000000000 94.767988000000003 10164.000000000000000 a
35.899588000000001 94.750961000000004 11175.000000000000000 a
35.899115999999999 94.747803000000005 11188.000000000000000 a
35.871158000000001 94.500917999999999 11952.000000000000000 a
35.729180999999997 94.318043000000003 13737.000000000000000 a
35.722855000000003 94.037987999999999 15315.000000000000000 a
35.569710999999998 94.007171000000000 15341.000000000000000 a
35.568280999999999 94.004495000000006 15341.000000000000000 a
35.543604999999999 93.950684999999993 15157.000000000000000 a
35.516478999999997 93.911859000000007 15102.000000000000000 a
35.514909000000003 93.909493999999995 15095.000000000000000 a
35.503397999999997 93.782140999999996 14941.000000000000000 a
35.493110000000001 93.679276000000002 14902.000000000000000 a
35.411887999999998 93.575642999999999 14656.000000000000000 a
35.352164000000002 93.378099000000006 14852.000000000000000 a
35.281046000000003 93.229404000000002 15115.000000000000000 a
35.188085999999998 93.061060999999995 15128.000000000000000 a
35.155478000000002 93.040167999999994 15453.000000000000000 a
34.656573000000002 92.898391000000004 15925.000000000000000 a
34.450724999999998 92.726416000000000 15125.000000000000000 a
34.319235999999997 92.556196000000000 15007.000000000000000 a
34.285646000000000 92.507430999999997 14990.000000000000000 a
34.261473000000002 92.475027999999995 14951.000000000000000 a
34.098385999999998 92.335999999999999 15253.000000000000000 a
34.097890999999997 92.335571000000002 15256.000000000000000 a
34.079675000000002 92.327470000000005 15679.000000000000000 a
33.711843000000002 92.077653999999995 15341.000000000000000 a
33.690449999999998 92.055221000000003 15472.000000000000000 a
33.502657999999997 91.958444000000000 15666.000000000000000 a
33.490561000000000 91.951864000000000 15568.000000000000000 a
33.088538999999997 91.819590000000005 16293.000000000000000 a
32.900078000000001 91.526795000000007 16470.000000000000000 a
32.839039000000000 91.530793000000003 16585.000000000000000 a
32.690600000000003 91.494680000000002 16014.000000000000000 a
32.689435000000003 91.494209999999995 16024.000000000000000 a
32.651513999999999 91.482552999999996 16043.000000000000000 a
32.601801000000002 91.479795999999993 16053.000000000000000 a
32.584119999999999 91.487005999999994 15994.000000000000000 a
32.546070999999998 91.503855000000001 15945.000000000000000 a
32.543246000000003 91.505668000000000 15971.000000000000000 a
32.317484999999998 91.580853000000005 15981.000000000000000 a
32.305990999999999 91.580646000000002 15886.000000000000000 a
32.259303000000003 91.666481000000005 15837.000000000000000 a
32.241843000000003 91.664685000000006 15883.000000000000000 a
32.241168000000002 91.664355000000000 15876.000000000000000 a
32.158915999999998 91.576680999999994 15003.000000000000000 a
32.119903999999998 91.555860999999993 15085.000000000000000 a
32.105975999999998 91.552546000000007 15023.000000000000000 a
31.909904999999998 91.509665999999996 15200.000000000000000 a
31.891894000000001 91.507345999999998 15075.000000000000000 a
31.889800999999999 91.507396000000000 15089.000000000000000 a
31.889347999999998 91.507473000000005 15089.000000000000000 a
31.758796000000000 91.569298000000003 15131.000000000000000 a
31.756366000000000 91.571237999999994 15066.000000000000000 a
31.749165999999999 91.579132999999999 15007.000000000000000 a
31.679945000000000 91.688019999999995 15033.000000000000000 a
31.658965999999999 91.755475000000004 14977.000000000000000 a
31.655376000000000 91.757008999999996 14948.000000000000000 a
31.479146000000000 92.054050000000004 14787.000000000000000 a
31.478756000000001 92.053663999999998 14767.000000000000000 a
31.478718000000001 92.053634000000002 14767.000000000000000 a
31.478667999999999 92.053593000000006 14767.000000000000000 a
31.478615999999999 92.053568999999996 14764.000000000000000 a
31.478551000000000 92.053489999999996 14757.000000000000000 a
31.058771000000000 91.675678000000005 15348.000000000000000 a
30.840060000000001 91.623518000000004 15453.000000000000000 a
30.756114000000000 91.580472999999998 15161.000000000000000 a
30.727368999999999 91.558850000000007 14948.000000000000000 a
30.568149999999999 91.480676000000003 14997.000000000000000 a
30.522172999999999 91.274002999999993 14131.000000000000000 a
30.513729999999999 91.227712999999994 14137.000000000000000 a
30.503039000000001 91.186610000000002 14045.000000000000000 a
30.455378000000000 91.045438000000004 13911.000000000000000 a
30.451253999999999 91.038713999999999 13930.000000000000000 a
29.619776000000002 91.035212999999999 11972.000000000000000 a
29.620473000000000 91.034158000000005 11946.000000000000000 a
29.646643999999998 90.954329000000001 12110.000000000000000 a
29.647798999999999 90.951413000000002 12123.000000000000000 a
29.669640999999999 90.901015000000001 12201.000000000000000 a
29.669746000000000 90.900763999999995 12205.000000000000000 a
29.671914999999998 90.897398999999993 12244.000000000000000 a
29.688406000000001 90.875550000000004 12293.000000000000000 a
29.751828000000000 90.783861000000002 12776.000000000000000 a
29.752863999999999 90.781949999999995 12818.000000000000000 a
29.754560999999999 90.779886000000005 12874.000000000000000 a
29.865563000000002 90.725300000000004 13251.000000000000000 a
29.867708000000000 90.723985999999996 13261.000000000000000 a
29.869128000000000 90.723483000000002 13274.000000000000000 a
30.089676000000001 90.536694999999995 14062.000000000000000 a
30.090401000000000 90.536096000000001 14035.000000000000000 a
30.094611000000000 90.534087999999997 14124.000000000000000 a
30.095800000000001 90.533997999999997 14147.000000000000000 a
30.099971000000000 90.535655000000006 14190.000000000000000 a
30.139423000000001 90.539348000000004 14232.000000000000000 a
30.148880999999999 90.545948999999993 14331.000000000000000 a
30.149930999999999 90.546830000000000 14341.000000000000000 a
30.239474000000001 90.638679999999994 15203.000000000000000 a
30.240055000000002 90.639713999999998 15203.000000000000000 a
30.243213000000001 90.647574000000006 15187.000000000000000 a
30.306929000000000 90.800200000000004 14199.000000000000000 a
30.389859000000001 90.929996000000003 13766.000000000000000 a
30.527588000000002 91.305583999999996 14386.000000000000000 a
30.588151000000000 91.525182999999998 15197.000000000000000 a
30.767623000000000 91.588905999999994 15197.000000000000000 a
30.822448000000001 91.613038000000003 15318.000000000000000 a
30.895738000000001 91.644954999999996 15531.000000000000000 a
30.915185999999999 91.651225999999994 15620.000000000000000 a
31.009730999999999 91.668802999999997 15377.000000000000000 a
31.015533000000001 91.672336000000001 15361.000000000000000 a
31.093284000000001 91.668041000000002 15351.000000000000000 a
31.143265000000000 91.671248000000006 15108.000000000000000 a
31.210124000000000 91.677989999999994 14984.000000000000000 a
31.261078000000001 91.732917999999998 14961.000000000000000 a
31.316352999999999 91.860696000000004 14872.000000000000000 a
31.381419999999999 91.952213999999998 14820.000000000000000 a
31.383147999999998 91.954105999999996 14800.000000000000000 a
31.562563000000001 91.936103000000003 15558.000000000000000 a
31.565367999999999 91.927366000000006 15551.000000000000000 a
31.729758000000000 91.606247999999994 15069.000000000000000 a
31.815003999999998 91.539829999999995 15089.000000000000000 a
31.817060000000001 91.538876000000002 15089.000000000000000 a
31.950348000000002 91.513418000000001 15161.000000000000000 a
32.006278000000002 91.524978000000004 15115.000000000000000 a
32.020471000000001 91.528456000000006 15108.000000000000000 a
32.041407999999997 91.537487999999996 15092.000000000000000 a
32.385500999999998 91.627972999999997 15958.000000000000000 a
32.750532999999997 91.517983999999998 15932.000000000000000 a
33.091503000000003 91.822175999999999 16296.000000000000000 a
33.129745999999997 91.852395999999999 16296.000000000000000 a
33.131568000000001 91.853351000000004 16270.000000000000000 a
33.302480000000003 91.873963000000003 15919.000000000000000 a
33.459395999999998 91.933110999999997 15676.000000000000000 a
33.693333000000003 92.057402999999994 15577.000000000000000 a
33.858150000000002 92.353860999999995 14964.000000000000000 a
34.083177999999997 92.328113000000002 15814.000000000000000 a
34.359563000000001 92.595834999999994 15138.000000000000000 a
34.394838999999997 92.678623000000002 15033.000000000000000 a
34.419448000000003 92.720237999999995 15066.000000000000000 a
34.554616000000003 92.729975999999994 15167.000000000000000 a
34.887878000000001 92.930325999999994 15013.000000000000000 a
35.247906000000000 93.156118000000006 15184.000000000000000 a
35.331142999999997 93.334992999999997 14938.000000000000000 a
35.504916000000001 93.881924999999995 14823.000000000000000 a
35.505963000000001 93.887206000000006 14760.000000000000000 a
35.576580000000000 94.015839999999997 15295.000000000000000 a
35.723635999999999 94.040115000000000 15043.000000000000000 a
35.731147999999997 94.323158000000006 13648.000000000000000 a
35.731315000000002 94.323373000000004 13648.000000000000000 a
35.873851000000002 94.343515999999994 12487.000000000000000 a
35.896569000000000 94.399777999999998 12234.000000000000000 a
35.897466000000001 94.404201000000000 12218.000000000000000 a
35.900832999999999 94.753949000000006 11270.000000000000000 a
35.946381000000002 94.816191000000003 10932.000000000000000 a
36.651941000000001 95.063709000000003 8858.000000000000000 a
36.695428000000000 95.099478000000005 8832.000000000000000 a
36.926388000000003 95.367348000000007 8957.000000000000000 a
37.069048000000002 95.441885999999997 8415.000000000000000 a
37.098528000000002 95.467053000000007 8622.000000000000000 a
37.255240999999998 95.561113000000006 9350.000000000000000 a
37.255518000000002 95.561256000000000 9357.000000000000000 a
37.256163999999998 95.561712999999997 9377.000000000000000 a
37.290526000000000 95.770216000000005 9934.000000000000000 a
37.296151000000002 96.145476000000002 11063.000000000000000 a
37.282181000000001 96.191480999999996 11014.000000000000000 a
37.252412999999997 96.250746000000007 10853.000000000000000 a
37.176597999999998 96.453605999999994 10764.000000000000000 a
37.151636000000003 96.621941000000007 10210.000000000000000 a
37.183365999999999 96.671149999999997 9948.000000000000000 a
37.177720999999998 96.797888999999998 9491.000000000000000 a
37.177875999999998 96.799051000000006 9482.000000000000000 a
37.178435000000000 96.801079999999999 9455.000000000000000 a
37.250183999999997 97.033905000000004 9265.000000000000000 a
37.253155999999997 97.506530999999995 9403.000000000000000 a
37.131473999999997 97.587766000000002 9423.000000000000000 a
37.053373999999998 97.804214999999999 9537.000000000000000 a
37.047521000000003 97.864394000000004 9567.000000000000000 a
37.001181000000003 98.048838000000003 9705.000000000000000 a
36.974198000000001 98.309264999999996 9800.000000000000000 a
36.997110999999997 98.673803000000007 10518.000000000000000 a
37.004170999999999 98.844795000000005 10686.000000000000000 a
36.640301000000001 101.769546000000005 7503.000000000000000 a
35.531109999999998 114.111947000000001 140.000000000000000 a
35.389983000000001 113.904218000000000 86.000000000000000 a
32.727263999999998 114.019158000000004 266.000000000000000 a
31.781618999999999 114.021981999999994 511.000000000000000 a
30.971257000000001 113.916231999999994 31.000000000000000 a
28.915727000000000 113.088652999999994 206.000000000000000 a
26.689703999999999 112.725162999999995 201.000000000000000 a
26.585287000000001 112.753719000000004 219.000000000000000 a
26.500762000000002 112.771531999999993 272.000000000000000 a
26.455076999999999 112.787931000000000 208.000000000000000 a
26.393180999999998 112.813211999999993 243.000000000000000 a
26.309674000000001 112.825564999999997 256.000000000000000 a
26.271474999999999 112.829226000000006 293.000000000000000 a
26.237587000000001 112.839782000000000 308.000000000000000 a
26.236422000000001 112.840789000000001 288.000000000000000 a
26.128084999999999 112.874379000000005 486.000000000000000 a
26.115901999999998 112.877793999999994 445.000000000000000 a
25.736747000000001 112.728837999999996 1044.000000000000000 a
25.737389000000000 112.728735000000000 1001.000000000000000 a
25.737121999999999 112.728763999999998 997.000000000000000 a
25.737196000000001 112.728733000000005 999.000000000000000 a
25.737212000000000 112.728738000000007 978.000000000000000 a
25.737213000000001 112.728746999999998 1203.000000000000000 a
25.736508000000001 112.728416999999993 1003.000000000000000 a
25.736592999999999 112.728502000000006 1005.000000000000000 a
25.736518000000000 112.729169999999996 1047.000000000000000 a
25.734848000000000 112.728564000000006 779.000000000000000 a
25.734926999999999 112.728627000000003 834.000000000000000 a
25.735206999999999 112.728550999999996 931.000000000000000 a
25.738060000000001 112.728842999999998 570.000000000000000 a
25.741204000000000 112.789063999999996 668.000000000000000 a
25.737545999999998 112.868407000000005 938.000000000000000 a
25.737154000000000 112.874397999999999 998.000000000000000 a
25.744645999999999 112.938992999999996 639.000000000000000 a
25.751871000000001 113.021780000000007 764.000000000000000 a
25.752454000000000 113.032731999999996 678.000000000000000 a
25.772537000000000 113.060158000000001 556.000000000000000 a
25.804676000000001 113.080156000000002 813.000000000000000 a
26.601794999999999 112.934085999999994 260.000000000000000 a
26.619810999999999 112.929098999999994 219.000000000000000 a
26.775563999999999 112.854831000000004 295.000000000000000 a
27.456878000000000 113.026674999999997 229.000000000000000 a
27.507581999999999 113.031076999999996 215.000000000000000 a
27.562356999999999 113.032343999999995 207.000000000000000 a
27.698145000000000 113.035126000000005 223.000000000000000 a
27.738880999999999 113.037808999999996 217.000000000000000 a
27.855857000000000 113.018694999999994 125.000000000000000 a
28.828478000000000 113.071924999999993 81.000000000000000 a
29.872487000000000 114.273690000000002 -4.000000000000000 a
30.959799000000000 113.921672000000001 27.000000000000000 a
31.617656000000000 114.018400999999997 162.000000000000000 a
31.937283000000001 114.089926000000006 486.000000000000000 a
41.690306999999997 117.865458000000004 0.000000000000000 a
41.689836999999997 117.865257999999997 0.000000000000000 a
40.845540000000000 118.049032999999994 0.000000000000000 a
40.828617000000001 118.054625000000001 0.000000000000000 a
40.827452000000001 118.054756999999995 0.000000000000000 a
40.824531999999998 118.053797000000003 0.000000000000000 a
40.476123000000001 117.580162999999999 0.000000000000000 a
40.256317000000003 117.480253000000005 0.000000000000000 a
40.194499999999998 117.502189999999999 0.000000000000000 a
39.834567999999997 117.997758000000005 57.000000000000000 a
39.801544000000000 119.485354000000001 20.000000000000000 a
39.869221000000003 118.496348999999995 256.000000000000000 a
39.877398999999997 118.389146999999994 258.000000000000000 a
39.916811000000003 118.845170999999993 144.000000000000000 a
39.037114000000003 117.571315999999996 520.000000000000000 a
41.864849999999997 123.791208999999995 348.000000000000000 a
41.871622000000002 123.879540000000006 344.000000000000000 a
41.891289999999998 124.006217000000007 325.000000000000000 a
41.893014999999998 124.029854999999998 297.000000000000000 a
41.898687000000002 124.090698000000003 378.000000000000000 a
41.917076999999999 124.156480000000002 538.000000000000000 a
41.953426999999998 124.333554000000007 531.000000000000000 a
42.236389000000003 125.150475000000000 1354.000000000000000 a
42.277599000000002 125.201919000000004 1879.000000000000000 a
42.303102000000003 125.254779999999997 1357.000000000000000 a
42.347098000000003 125.354089999999999 1594.000000000000000 a
42.372287999999998 125.410551999999996 1238.000000000000000 a
42.376773999999997 125.426489000000004 1260.000000000000000 a
42.533523000000002 125.678730999999999 1158.000000000000000 a
42.533268000000000 125.678951999999995 1219.000000000000000 a
42.529741999999999 125.689155000000000 1121.000000000000000 a
42.529831000000001 125.689025999999998 1112.000000000000000 a
42.530098000000002 125.688518000000002 1067.000000000000000 a
42.533672000000003 125.679372999999998 1188.000000000000000 a
42.386778000000000 125.764623000000000 1192.000000000000000 a
42.243273000000002 125.866529999999997 1579.000000000000000 a
42.234147000000000 125.881527000000006 1522.000000000000000 a
42.229073999999997 125.884747000000004 1565.000000000000000 a
42.162801999999999 125.911598999999995 1310.000000000000000 a
41.492835999999997 125.871431999999999 1350.000000000000000 a
41.483539999999998 125.875033999999999 1293.000000000000000 a
41.481271000000000 125.876368999999997 1292.000000000000000 a
41.303482000000002 126.056207000000001 2560.000000000000000 a
41.119464000000001 126.178331000000000 642.000000000000000 a
41.119610999999999 126.178658999999996 626.000000000000000 a
41.119776999999999 126.179038000000006 632.000000000000000 a
41.119844999999998 126.179196000000005 635.000000000000000 a
41.119615000000003 126.181189000000003 841.000000000000000 a
41.119598000000003 126.181144000000003 831.000000000000000 a
41.138893000000003 126.225746999999998 688.000000000000000 a
41.146828999999997 126.235252000000003 659.000000000000000 a
41.146828999999997 126.235252000000003 658.000000000000000 a
41.119672000000001 126.180762000000001 644.000000000000000 a
41.295619000000002 126.326306000000002 1394.000000000000000 a
41.362943000000001 126.358160999999996 1801.000000000000000 a
41.363582999999998 126.359179999999995 1812.000000000000000 a
41.926749000000001 126.408435999999995 1614.000000000000000 a
41.938749000000001 126.429789999999997 1721.000000000000000 a
41.985484999999997 126.480941999999999 1865.000000000000000 a
41.987468999999997 126.483288999999999 1818.000000000000000 a
42.046107999999997 126.587266000000000 1902.000000000000000 a
42.048907000000000 126.597453999999999 1992.000000000000000 a
42.049807000000001 126.608847999999995 2087.000000000000000 a
42.074570999999999 126.764691999999997 2687.000000000000000 a
42.077174999999997 126.774398000000005 2660.000000000000000 a
42.064166999999998 126.888480000000001 2533.000000000000000 a
42.025173000000002 126.990695000000002 2360.000000000000000 a
42.099359000000000 127.117170000000002 2028.000000000000000 a
42.138851000000003 127.170590000000004 1845.000000000000000 a
42.199258999999998 127.237465000000000 1662.000000000000000 a
42.203209000000001 127.249904000000001 1593.000000000000000 a
42.203803000000001 127.259405999999998 1582.000000000000000 a
42.212502000000001 127.388715000000005 2178.000000000000000 a
42.210068000000000 127.403519000000003 2249.000000000000000 a
40.685333000000000 116.256766999999996 1706.036745000000110 a
33.157448000000002 113.911574999999999 341.199999999999989 a
35.758991999999999 114.266509999999997 275.600000000000023 a
40.010848000000003 115.000810000000001 232.900000000000006 a
39.941887000000001 115.042501999999999 9363.500000000000000 a
39.941654999999997 115.042775000000006 9393.000000000000000 a
39.941648000000001 115.043250000000000 9402.899999999999636 a
39.941557000000003 115.043442999999996 9278.200000000000728 a
40.272590000000001 115.142341999999999 2575.500000000000000 a
39.447477999999997 116.443233000000006 15114.799999999999272 a
41.015521999999997 116.629277000000002 29035.400000000001455 a
41.645606999999998 117.319001999999998 36125.300000000002910 a
41.943567999999999 117.833870000000005 35908.800000000002910 a
41.994793000000001 117.923237999999998 35925.199999999997090 a
42.071812000000001 118.058093000000000 35928.500000000000000 a
42.110214999999997 118.125878000000000 35931.800000000002910 a
42.196041999999998 118.288702999999998 35935.000000000000000 a
42.322339999999997 118.627930000000006 35964.599999999998545 a
42.332050000000002 118.654255000000006 35954.699999999997090 a
42.370798000000001 118.759749999999997 35918.599999999998545 a
42.506877000000003 119.132606999999993 35879.300000000002910 a
42.624478000000003 119.458461999999997 35833.300000000002910 a
42.676923000000002 119.604560000000006 35856.300000000002910 a
42.705449999999999 119.684259999999995 35938.300000000002910 a
42.910876999999999 120.267857000000006 36017.099999999998545 a
43.286568000000003 121.368427999999994 35659.400000000001455 a
43.322837000000000 121.477549999999994 35636.500000000000000 a
43.350029999999997 121.559588000000005 35649.599999999998545 a
43.628062999999997 122.162274999999994 35452.800000000002910 a
44.292740000000002 121.907196999999996 34366.800000000002910 a
44.400333000000003 121.864266999999998 34389.800000000002910 a
44.452755000000003 121.843253000000004 34389.800000000002910 a
44.661884999999998 121.757698000000005 34393.000000000000000 a
44.679360000000003 121.750470000000007 34402.900000000001455 a
45.027724999999997 121.607633000000007 34386.500000000000000 a
45.370460000000001 121.464765000000000 34373.400000000001455 a
45.524577999999998 121.400512000000006 34340.599999999998545 a
45.799537000000001 121.283957999999998 34288.099999999998545 a
46.005577000000002 121.197676999999999 34274.900000000001455 a
46.072929999999999 121.169657999999998 34304.500000000000000 a
46.420265000000001 121.025897999999998 34284.800000000002910 a
46.452753000000001 121.012725000000003 34291.300000000002910 a
46.485185000000001 120.999397999999999 34297.900000000001455 a
46.534016999999999 120.979271999999995 34291.300000000002910 a
46.632342000000001 120.938492999999994 34314.300000000002910 a
46.648707000000002 120.931802000000005 34320.900000000001455 a
46.746585000000003 120.891797999999994 34307.699999999997090 a
46.843558000000002 120.851245000000006 34301.199999999997090 a
47.363841999999998 120.632667999999995 29790.000000000000000 a
47.596868000000001 120.533005000000003 26276.200000000000728 a
47.612558000000000 120.526477000000000 25984.299999999999272 a
47.806646999999998 120.443299999999994 22860.900000000001455 a
47.822781999999997 120.436319999999995 22611.500000000000000 a
47.871222000000003 120.415745000000001 21791.299999999999272 a
48.031638000000001 120.345939999999999 19120.700000000000728 a
48.126417000000004 120.303988000000004 17545.900000000001455 a
48.589373000000002 120.141171999999997 10229.700000000000728 a
48.733257999999999 120.131680000000003 7965.899999999999636 a
48.787830000000000 120.128190000000004 7053.800000000000182 a
48.972872000000002 120.117828000000003 4363.500000000000000 a
48.995783000000003 120.116271999999995 4130.600000000000364 a
49.028467999999997 120.113996999999998 3973.099999999999909 a
49.218102999999999 120.007172999999995 3933.699999999999818 a
49.205461999999997 119.818652000000000 2076.800000000000182 a
49.208520000000000 119.816597999999999 2106.300000000000182 a
49.210014999999999 119.817642000000006 2135.800000000000182 a
49.209985000000003 119.817404999999994 2135.800000000000182 a
49.210037999999997 119.817357999999999 2132.500000000000000 a
49.210192999999997 119.817166999999998 2135.800000000000182 a
49.210242999999998 119.817156999999995 2135.800000000000182 a
49.210276999999998 119.817132000000001 2135.800000000000182 a
49.210344999999997 119.817093000000000 2135.800000000000182 a
49.210338000000000 119.816969999999998 2139.099999999999909 a
49.204507999999997 119.569395000000000 2158.800000000000182 a
49.203837999999998 119.565672000000006 2129.300000000000182 a
49.201009999999997 119.550417999999993 2106.300000000000182 a
49.191597000000002 119.501211999999995 2181.800000000000182 a
49.185865000000000 119.471023000000002 2221.099999999999909 a
49.168018000000004 119.378140000000002 2224.400000000000091 a
49.154516999999998 119.329894999999993 2152.199999999999818 a
49.147655000000000 119.284212999999994 2109.599999999999909 a
49.147083000000002 119.280158000000000 2112.900000000000091 a
49.144534999999998 119.258745000000005 2116.099999999999909 a
49.145248000000002 119.237431999999998 2099.699999999999818 a
49.146867000000000 119.201220000000006 2080.099999999999909 a
49.147607999999998 119.187004999999999 2099.699999999999818 a
49.149952999999996 119.144248000000005 2086.599999999999909 a
49.154217000000003 119.108508000000000 2050.500000000000000 a
49.157561999999999 119.080475000000007 2024.299999999999955 a
49.157947000000000 119.077207999999999 2030.799999999999955 a
49.159950000000002 119.060034999999999 2021.000000000000000 a
49.165328000000002 119.015037000000007 2017.700000000000045 a
49.181910000000002 118.901752999999999 1984.900000000000091 a
49.184913000000002 118.889477999999997 1978.299999999999955 a
49.184494999999998 118.830393000000001 2047.200000000000045 a
49.184308000000001 118.826036999999999 2027.599999999999909 a
49.182530000000000 118.791807000000006 2040.700000000000045 a
49.181232000000001 118.770650000000003 2030.799999999999955 a
49.178686999999996 118.660787999999997 1978.299999999999955 a
49.190449999999998 118.634181999999996 1988.200000000000045 a
49.193193000000001 118.627233000000004 2014.400000000000091 a
49.196964999999999 118.573881999999998 1988.200000000000045 a
49.199019999999997 118.548308000000006 2040.700000000000045 a
49.202520000000000 118.527213000000003 2027.599999999999909 a
49.206001999999998 118.415572999999995 1975.099999999999909 a
49.215077999999998 118.379028000000005 1998.000000000000000 a
49.227147000000002 118.336231999999995 2024.299999999999955 a
49.264279999999999 118.251571999999996 2024.299999999999955 a
49.267384999999997 118.244898000000006 2027.599999999999909 a
49.252021999999997 118.137287000000001 1876.599999999999909 a
49.248086999999998 118.120925000000000 1863.500000000000000 a
49.250117000000003 118.099637999999999 1824.099999999999909 a
49.252710000000000 118.094984999999994 1820.900000000000091 a
49.253971999999997 118.092879999999994 1752.000000000000000 a
49.254485000000003 118.091863000000004 1768.400000000000091 a
49.278142000000003 118.050487000000004 1817.599999999999909 a
49.327193000000001 117.964763000000005 1817.599999999999909 a
49.600400000000000 117.416247999999996 2099.699999999999818 a
49.626463000000001 117.346810000000005 2240.800000000000182 a
49.626542999999998 117.346658000000005 2240.800000000000182 a
49.626548000000000 117.346639999999994 2237.500000000000000 a
49.626556999999998 117.346658000000005 2237.500000000000000 a
49.626662000000003 117.346937999999994 2244.099999999999909 a
49.626736999999999 117.346812999999997 2234.300000000000182 a
49.626710000000003 117.346793000000005 2234.300000000000182 a
49.626677000000001 117.346895000000004 2234.300000000000182 a
49.626657999999999 117.347012000000007 2234.300000000000182 a
49.629382999999997 117.348365000000001 2240.800000000000182 a
49.629221999999999 117.348271999999994 2237.500000000000000 a
49.629201999999999 117.348269999999999 2237.500000000000000 a
49.629081999999997 117.348039999999997 2240.800000000000182 a
49.629052999999999 117.347913000000005 2240.800000000000182 a
49.629058000000001 117.347727000000006 2240.800000000000182 a
49.629112999999997 117.347960000000000 2240.800000000000182 a
49.629088000000003 117.347988000000001 2240.800000000000182 a
49.629067999999997 117.347920000000002 2240.800000000000182 a
49.628680000000003 117.347480000000004 2237.500000000000000 a
49.628644999999999 117.347430000000003 2237.500000000000000 a
49.628642999999997 117.347430000000003 2237.500000000000000 a
49.611545000000000 117.393173000000004 2126.000000000000000 a
49.524844999999999 117.619186999999997 1965.200000000000045 a
49.321102000000003 117.654984999999996 1742.099999999999909 a
49.321027999999998 117.654932000000002 1738.799999999999955 a
49.320822000000000 117.654771999999994 1752.000000000000000 a
49.320717999999999 117.654740000000004 1755.200000000000045 a
49.320566999999997 117.654615000000007 1748.700000000000045 a
49.320523000000001 117.654601999999997 1742.099999999999909 a
49.321033000000000 117.654908000000006 1722.400000000000091 a
49.321165000000001 117.654998000000006 1729.000000000000000 a
49.321199999999997 117.655015000000006 1725.700000000000045 a
49.321772000000003 117.659486999999999 1738.799999999999955 a
49.322077000000000 117.660832999999997 1752.000000000000000 a
49.553407000000000 117.551027000000005 2401.599999999999909 a
49.568708000000001 117.527474999999995 2126.000000000000000 a
49.575015000000000 117.517627000000005 1601.000000000000000 a
49.581242000000003 117.492267999999996 2060.400000000000091 a
49.589362999999999 117.456693000000001 2109.599999999999909 a
49.491602999999998 117.774330000000006 1788.099999999999909 a
49.488382000000001 117.829021999999995 1784.799999999999955 a
49.486694999999997 117.857164999999995 1797.900000000000091 a
49.486885000000001 117.962739999999997 1778.200000000000045 a
49.490447000000003 118.025012000000004 1804.500000000000000 a
49.491560000000000 118.051005000000004 1774.900000000000091 a
49.491087999999998 118.058156999999994 1768.400000000000091 a
49.476036999999998 118.109335000000002 1784.799999999999955 a
49.466607000000003 118.171498000000000 1893.000000000000000 a
49.453136999999998 118.296712999999997 2198.199999999999818 a
49.473937999999997 118.406355000000005 1886.500000000000000 a
49.484699999999997 118.436378000000005 1939.000000000000000 a
49.491688000000003 118.469818000000004 1991.500000000000000 a
49.487557000000002 118.499336999999997 1886.500000000000000 a
49.484726999999999 118.536862999999997 1824.099999999999909 a
49.484209999999997 118.543777000000006 1834.000000000000000 a
49.472946999999998 118.585549999999998 1873.400000000000091 a
49.460014999999999 118.615480000000005 1906.200000000000045 a
49.418072000000002 118.710153000000005 1925.900000000000091 a
49.395992000000000 118.780427000000003 1971.799999999999955 a
49.379185000000000 118.873422000000005 2119.400000000000091 a
49.348477000000003 118.959007999999997 2231.000000000000000 a
49.340197000000003 119.427175000000005 1912.700000000000045 a
49.579897000000003 119.709868000000000 2194.900000000000091 a
49.707458000000003 119.833883000000000 2247.400000000000091 a
49.725155000000001 119.849168000000006 2342.500000000000000 a
49.811165000000003 119.934726999999995 2463.900000000000091 a
49.898795000000000 120.017623000000000 2208.000000000000000 a
49.918880000000001 120.039090000000002 2273.599999999999909 a
49.950628000000002 120.071907999999993 2296.599999999999909 a
49.992178000000003 120.103603000000007 2342.500000000000000 a
50.064214999999997 120.175139999999999 2080.099999999999909 a
50.113568000000001 120.201648000000006 2021.000000000000000 a
50.138404999999999 120.209541999999999 1981.599999999999909 a
50.294446999999998 120.240871999999996 2037.400000000000091 a
50.296222999999998 120.244737000000001 1991.500000000000000 a
50.310808000000002 120.256846999999993 1870.099999999999909 a
50.314928000000002 120.260373000000001 1889.799999999999955 a
50.316388000000003 120.261138000000003 1902.900000000000091 a
50.329372999999997 120.247905000000003 1902.900000000000091 a
50.329341999999997 120.247929999999997 1909.400000000000091 a
50.356687999999998 120.232105000000004 2007.900000000000091 a
50.361429999999999 120.229387000000003 1988.200000000000045 a
50.667330000000000 120.234382999999994 2001.299999999999955 a
50.676141999999999 120.246775000000000 2047.200000000000045 a
50.676082000000001 120.246667000000002 2044.000000000000000 a
50.676127000000001 120.246813000000003 2044.000000000000000 a
50.679737000000003 120.242874999999998 2030.799999999999955 a
50.697311999999997 120.240778000000006 2027.599999999999909 a
50.703370000000000 120.239030000000000 2053.800000000000182 a
50.706432000000000 120.236787000000007 2080.099999999999909 a
51.357109999999999 120.310100000000006 1893.000000000000000 a
51.359242999999999 120.316533000000007 1958.700000000000045 a
51.358555000000003 120.316862000000000 1975.099999999999909 a
51.357776999999999 120.317072999999993 1981.599999999999909 a
51.330770000000001 120.519622999999996 2595.099999999999909 a
51.359003000000001 120.818353000000002 2854.300000000000182 a
51.361280000000001 120.826605000000001 2939.599999999999909 a
51.365544999999997 120.830744999999993 2995.400000000000091 a
51.368735000000001 120.827562999999998 3110.199999999999818 a
51.370007000000001 120.827021999999999 3113.500000000000000 a
51.371845000000000 120.824477999999999 3133.199999999999818 a
51.371453000000002 120.822676999999999 3166.000000000000000 a
51.370147000000003 120.819081999999995 3336.599999999999909 a
51.381341999999997 120.817250000000001 3323.500000000000000 a
51.382848000000003 120.815331999999998 3326.800000000000182 a
51.440688000000002 120.775677999999999 2454.099999999999909 a
51.461174999999997 120.761902000000006 2381.900000000000091 a
51.466096999999998 120.758722000000006 2342.500000000000000 a
51.467872999999997 120.757497000000001 2336.000000000000000 a
51.474580000000003 120.754447999999996 2332.699999999999818 a
51.479199999999999 120.752075000000005 2313.000000000000000 a
51.485309999999998 120.746866999999995 2303.099999999999909 a
51.479667999999997 120.734402000000003 2395.000000000000000 a
51.479382999999999 120.733059999999995 2398.300000000000182 a
51.478338000000001 120.729024999999993 2408.099999999999909 a
51.477967000000000 120.695452000000003 2815.000000000000000 a
51.477783000000002 120.690607999999997 2874.000000000000000 a
51.474826999999998 120.680732000000006 2975.699999999999818 a
51.473337999999998 120.675500000000000 3021.699999999999818 a
51.472920000000002 120.674121999999997 3041.300000000000182 a
51.261398000000000 120.770497000000006 2263.800000000000182 a
51.260927000000002 120.770588000000004 2263.800000000000182 a
51.260542999999998 120.770669999999996 2267.099999999999909 a
51.260322000000002 120.770669999999996 2270.300000000000182 a
51.259427000000002 120.770786999999999 2263.800000000000182 a
51.259394999999998 120.770752999999999 2244.099999999999909 a
51.261558000000001 120.770882999999998 2247.400000000000091 a
51.264432999999997 120.770371999999995 2267.099999999999909 a
51.313147999999998 120.433407000000003 2119.400000000000091 a
51.359282999999998 120.316464999999994 1912.700000000000045 a
51.314402999999999 120.204624999999993 2326.099999999999909 a
51.417377000000002 119.968971999999994 1515.700000000000045 a
51.417417999999998 119.968845000000002 1512.500000000000000 a
51.417681999999999 119.968620000000001 1522.299999999999955 a
51.418792000000003 119.968945000000005 1509.200000000000045 a
51.418655000000001 119.968743000000003 1512.500000000000000 a
51.418306999999999 119.968846999999997 1532.200000000000045 a
51.418039999999998 119.968827000000005 1522.299999999999955 a
51.417935000000000 119.968891999999997 1509.200000000000045 a
51.417887999999998 119.968926999999994 1515.700000000000045 a
51.417859999999997 119.968933000000007 1515.700000000000045 a
51.417611999999998 119.969071999999997 1532.200000000000045 a
51.339897999999998 119.897476999999995 1604.299999999999955 a
51.344037000000000 119.903418000000002 1532.200000000000045 a
51.330857000000002 119.890069999999994 1601.000000000000000 a
51.275325000000002 119.851264999999998 1669.900000000000091 a
51.233182999999997 119.816121999999993 1637.099999999999909 a
51.232253000000000 119.815415000000002 1633.900000000000091 a
51.189777999999997 119.783015000000006 1607.599999999999909 a
51.186638000000002 119.781172999999995 1558.400000000000091 a
51.178289999999997 119.778755000000004 1542.000000000000000 a
51.107585000000000 119.753232999999994 1581.400000000000091 a
51.108268000000002 119.753187999999994 1571.500000000000000 a
50.970677999999999 119.615347000000000 1637.099999999999909 a
50.969990000000003 119.613910000000004 1624.000000000000000 a
50.967194999999997 119.608384999999998 1584.599999999999909 a
50.958832000000001 119.597646999999995 1627.299999999999955 a
50.913485000000001 119.550505000000001 1637.099999999999909 a
50.901637000000001 119.536451999999997 1761.799999999999955 a
50.898617999999999 119.533602999999999 1699.500000000000000 a
50.898266999999997 119.533367999999996 1692.900000000000091 a
50.887687000000000 119.526920000000004 1597.799999999999955 a
50.827212000000003 119.507002999999997 1742.099999999999909 a
50.826188000000002 119.507149999999996 1748.700000000000045 a
50.672113000000003 119.420955000000006 1840.599999999999909 a
50.654922999999997 119.383302999999998 1673.200000000000045 a
50.621678000000003 119.346697000000006 1873.400000000000091 a
50.604681999999997 119.327297000000002 1679.799999999999955 a
50.576537000000002 119.291577000000004 1614.200000000000045 a
50.566763000000002 119.284902000000002 1633.900000000000091 a
50.560496999999998 119.280754999999999 1607.599999999999909 a
50.529000000000003 119.263142999999999 1643.700000000000045 a
50.528129999999997 119.262877000000003 1647.000000000000000 a
50.510345000000001 119.258314999999996 1647.000000000000000 a
50.499142999999997 119.252255000000005 1660.099999999999909 a
50.493001999999997 119.254107000000005 1630.599999999999909 a
50.445712999999998 119.253631999999996 1758.500000000000000 a
50.439650000000000 119.251880000000000 1679.799999999999955 a
50.439157000000002 119.252007000000006 1676.500000000000000 a
50.437916999999999 119.252837999999997 1683.099999999999909 a
50.436059999999998 119.255409999999998 1692.900000000000091 a
50.435631999999998 119.256559999999993 1692.900000000000091 a
50.428688000000001 119.266931999999997 1722.400000000000091 a
50.393323000000002 119.307507000000001 2040.700000000000045 a
50.293236999999998 119.500060000000005 1722.400000000000091 a
50.217157000000000 119.547155000000004 1706.000000000000000 a
50.215679999999999 119.547245000000004 1719.200000000000045 a
50.213437999999996 119.547411999999994 1735.599999999999909 a
50.187297999999998 119.725617999999997 1830.700000000000045 a
50.122942999999999 120.204767000000004 1988.200000000000045 a
50.106847000000002 120.199447000000006 1991.500000000000000 a
50.090319999999998 120.193397000000004 1994.799999999999955 a
50.072051999999999 120.181781999999998 2106.300000000000182 a
50.067622999999998 120.177976999999998 2145.699999999999818 a
49.951847999999998 120.072907999999998 2411.400000000000091 a
49.856990000000003 119.973560000000006 2378.599999999999909 a
49.828350000000000 119.952267000000006 2506.599999999999909 a
49.782266999999997 119.904686999999996 2408.099999999999909 a
49.665804999999999 119.789405000000002 2257.199999999999818 a
49.634903000000001 119.754953000000000 2204.699999999999818 a
49.542547999999996 119.696820000000002 2119.400000000000091 a
49.511766999999999 119.683314999999993 1955.400000000000091 a
49.212552000000002 119.742379999999997 1958.700000000000045 a
49.212032000000001 119.742193000000000 1958.700000000000045 a
49.212615000000000 119.736386999999993 1975.099999999999909 a
49.211821999999998 119.739791999999994 2034.099999999999909 a
40.621690000000001 116.110753000000003 669.299999999999955 a
40.621440000000000 116.106386999999998 -967.799999999999955 a
40.653142000000003 116.174396999999999 2044.000000000000000 a
40.664447000000003 116.193183000000005 1840.599999999999909 a
40.700228000000003 116.364204999999998 1391.099999999999909 a
40.696998000000001 116.479088000000004 1197.500000000000000 a
39.792065000000001 115.503662000000006 23874.700000000000728 a
39.713634999999996 115.395960000000002 24875.299999999999272 a
39.700530000000001 115.377207999999996 24967.200000000000728 a
39.463908000000004 115.043345000000002 28546.599999999998545 a
39.367420000000003 114.908247000000003 29731.000000000000000 a
39.277892000000001 114.802402999999998 30892.400000000001455 a
39.244235000000003 114.772035000000002 31227.000000000000000 a
38.072968000000003 114.725498000000002 33763.099999999998545 a
37.640652000000003 114.774945000000002 33782.800000000002910 a
37.551670000000001 114.784897999999998 33795.900000000001455 a
37.529499999999999 114.787333000000004 33782.800000000002910 a
37.353589999999997 114.807135000000002 33766.400000000001455 a
37.152565000000003 114.829436999999999 33835.300000000002910 a
36.995612999999999 114.847170000000006 33868.099999999998545 a
36.772835000000001 114.871477999999996 33937.000000000000000 a
35.169854999999998 114.752515000000002 34238.800000000002910 a
35.105437999999999 114.745902000000001 34215.900000000001455 a
35.062579999999997 114.741645000000005 34189.599999999998545 a
34.826374999999999 114.717573000000002 34140.400000000001455 a
34.642814999999999 114.699263000000002 34147.000000000000000 a
34.469970000000004 114.682017999999999 34271.699999999997090 a
30.181438000000000 113.792001999999997 35226.400000000001455 a
30.118773000000001 113.781698000000006 35088.599999999998545 a
29.446880000000000 113.676552000000001 35377.300000000002910 a
29.277902000000001 113.670240000000007 35229.699999999997090 a
29.147883000000000 113.685922000000005 35272.300000000002910 a
28.887187999999998 113.712592999999998 35410.099999999998545 a
28.843520000000002 113.717051999999995 35436.400000000001455 a
28.733858000000001 113.728392999999997 35416.699999999997090 a
28.556076999999998 113.746893000000000 35528.199999999997090 a
27.570087000000001 113.846369999999993 35249.300000000002910 a
27.480627999999999 113.855900000000005 35413.400000000001455 a
27.368639999999999 113.867662999999993 35626.599999999998545 a
27.279053000000001 113.876587999999998 35656.199999999997090 a
27.122685000000001 113.892238000000006 35682.400000000001455 a
26.944542999999999 113.910058000000006 35682.400000000001455 a
26.545159999999999 113.950230000000005 35912.099999999998545 a
26.434543000000001 113.960678000000001 35751.300000000002910 a
26.368167000000000 113.966998000000004 35698.800000000002910 a
26.125800000000002 113.986171999999996 35921.900000000001455 a
26.104320000000001 113.985010000000003 35938.300000000002910 a
25.848521999999999 113.971783000000002 35866.099999999998545 a
25.507082000000000 113.954804999999993 35948.199999999997090 a
25.399953000000000 113.949380000000005 35994.099999999998545 a
25.143187000000001 113.936773000000002 35990.800000000002910 a
25.014437000000001 113.930408000000000 36059.699999999997090 a
24.800319999999999 113.919897000000006 36131.900000000001455 a
24.714990000000000 113.915975000000003 36194.199999999997090 a
24.523482999999999 113.906367000000003 36128.599999999998545 a
24.332021999999998 113.896673000000007 36026.900000000001455 a
24.247088000000002 113.892467999999994 36013.800000000002910 a
23.693762000000000 113.865803000000000 36184.400000000001455 a
23.421128000000000 113.830555000000004 36046.599999999998545 a
23.301224999999999 113.794124999999994 36053.099999999998545 a
22.516462000000001 113.558921999999995 29872.000000000000000 a
22.213137000000000 113.475752000000000 21945.500000000000000 a
21.920891999999998 113.586761999999993 17319.599999999998545 a
21.827829999999999 113.635859999999994 17729.700000000000728 a
21.725242000000001 113.756472000000002 18011.799999999999272 a
21.696121999999999 113.793677000000002 18077.400000000001455 a
21.632152999999999 113.920280000000005 17995.400000000001455 a
21.634969999999999 113.936549999999997 17992.099999999998545 a
21.654202000000002 114.175590000000000 13723.799999999999272 a
21.666923000000001 114.182541999999998 13484.299999999999272 a
21.754833000000001 114.214236999999997 12132.500000000000000 a
21.931667999999998 114.148992000000007 8107.000000000000000 a
21.943380000000001 114.144467000000006 7906.800000000000182 a
21.968502000000001 114.132909999999995 7598.399999999999636 a
22.104467000000000 113.843036999999995 5557.699999999999818 a
22.186596999999999 113.530192999999997 16.399999999999999 a
22.186167999999999 113.529768000000004 29.500000000000000 a
22.185153000000000 113.529399999999995 23.000000000000000 a
22.186606999999999 113.530147999999997 114.799999999999997 a
22.181574999999999 113.530162000000004 95.099999999999994 a
22.171492000000001 113.536664999999999 62.299999999999997 a
22.162451999999998 113.541667000000004 13.100000000000000 a
22.149699999999999 113.552687000000006 118.099999999999994 a
22.145748000000001 113.549206999999996 114.799999999999997 a
22.148457000000001 113.559363000000005 856.299999999999955 a
23.128902000000000 113.240733000000006 193.599999999999994 a
23.128841999999999 113.240683000000004 193.599999999999994 a
23.128710000000002 113.240688000000006 193.599999999999994 a
23.120056999999999 113.241917999999998 190.300000000000011 a
23.119116999999999 113.241997999999995 154.199999999999989 a
23.118555000000001 113.242137999999997 187.000000000000000 a
23.118386999999998 113.242397999999994 190.300000000000011 a
23.899474999999999 113.377022999999994 13313.600000000000364 a
23.914943000000001 113.378547999999995 13960.000000000000000 a
25.997502999999998 113.476642999999996 42506.599999999998545 a
28.014360000000000 113.555220000000006 40728.300000000002910 a
28.477653000000000 113.589505000000003 40656.199999999997090 a
29.497907999999999 113.689672999999999 40505.199999999997090 a
34.600631999999997 114.776317000000006 39284.800000000002910 a
35.155510000000000 114.832831999999996 39268.400000000001455 a
35.290840000000003 114.846258000000006 39340.599999999998545 a
40.323188000000002 116.528081999999998 82.000000000000000 a
40.857343000000000 116.848397000000006 72.200000000000003 a
40.883429999999997 116.996629999999996 59.100000000000001 a
40.479390000000002 115.820440000000005 1863.500000000000000 a
40.465902999999997 115.767966999999999 1912.700000000000045 a
40.465927000000001 115.767970000000005 1912.700000000000045 a
39.067822000000000 116.199190000000002 23031.500000000000000 a
38.506901999999997 116.417820000000006 31873.400000000001455 a
38.430897999999999 116.448166999999998 32772.300000000002910 a
38.084068000000002 116.584344999999999 32749.299999999999272 a
35.073672000000002 117.050259999999994 31063.000000000000000 a
34.838569999999997 117.076418000000004 31125.299999999999272 a
34.583534999999998 117.104344999999995 31131.900000000001455 a
32.999454999999998 117.208101999999997 31263.099999999998545 a
32.819361999999998 117.216387999999995 31259.799999999999272 a
30.801649999999999 117.210819999999998 31574.799999999999272 a
30.719103000000000 117.206514999999996 31578.099999999998545 a
30.609622999999999 117.200794999999999 31587.900000000001455 a
30.566213000000001 117.198522999999994 31755.200000000000728 a
30.420877000000001 117.190771999999996 31879.900000000001455 a
30.047312000000002 117.172227000000007 31758.500000000000000 a
29.945000000000000 117.167519999999996 31729.000000000000000 a
29.499925000000001 116.752489999999995 31768.400000000001455 a
29.270866999999999 116.415118000000007 31853.700000000000728 a
28.977502999999999 115.986045000000004 28271.000000000000000 a
27.818674999999999 115.635593000000000 28451.400000000001455 a
27.699017999999999 115.587434999999999 28464.599999999998545 a
27.647887000000001 115.566839999999999 28474.400000000001455 a
27.528887999999998 115.519032999999993 28490.799999999999272 a
27.376035000000002 115.457776999999993 28507.200000000000728 a
27.359059999999999 115.450964999999997 28513.799999999999272 a
26.967317999999999 115.318899999999999 23031.500000000000000 a
26.741622000000000 115.247180000000000 20456.000000000000000 a
26.580027000000001 115.189954999999998 16335.299999999999272 a
26.323167000000002 115.099810000000005 10505.200000000000728 a
26.166183000000000 115.044742999999997 7194.899999999999636 a
25.842195000000000 114.782067999999995 403.500000000000000 a
25.834091999999998 114.788004999999998 374.000000000000000 a
25.907862000000002 115.227739999999997 446.199999999999989 a
25.907081999999999 115.230923000000004 456.000000000000000 a
25.825521999999999 115.844053000000002 626.600000000000023 a
27.193352000000001 115.134906999999998 210.000000000000000 a
28.003077000000001 115.659813000000000 137.800000000000011 a
39.060850000000002 117.896720000000002 28234.900000000001455 a
38.140832000000003 122.597414999999998 30892.400000000001455 a
38.038621999999997 122.728026999999997 30895.700000000000728 a
37.970714999999998 122.815614999999994 30908.799999999999272 a
37.505692000000003 123.435276999999999 30984.299999999999272 a
37.330272999999998 123.729410000000001 31010.500000000000000 a
37.257590000000000 123.850227000000004 31026.900000000001455 a
37.171610000000001 123.992968000000005 30938.299999999999272 a
37.000078000000002 124.266257999999993 27552.500000000000000 a
36.916922999999997 124.513971999999995 24868.799999999999272 a
37.023828000000002 124.775132999999997 21968.500000000000000 a
37.047196999999997 124.817982000000001 21525.599999999998545 a
37.170945000000003 125.413387000000000 15055.799999999999272 a
37.197857999999997 125.707222999999999 14143.700000000000728 a
37.199522999999999 125.727502000000001 13894.399999999999636 a
37.207082999999997 125.924362000000002 11968.500000000000000 a
37.211727000000003 126.386809999999997 7982.300000000000182 a
37.210875000000001 126.476313000000005 6843.800000000000182 a
37.200437000000001 126.502802000000003 6801.199999999999818 a
37.170557000000002 126.587843000000007 5784.100000000000364 a
37.179862999999997 126.642304999999993 5036.100000000000364 a
37.313296999999999 126.591598000000005 2959.300000000000182 a
37.333987999999998 126.573273000000000 2716.500000000000000 a
37.405732000000000 126.509787000000003 1269.700000000000045 a
37.476190000000003 126.439667999999998 91.900000000000006 a
37.475364999999996 126.439447000000001 88.599999999999994 a
37.569676999999999 126.286478000000002 6299.199999999999818 a
37.438167999999997 126.711342000000002 15472.399999999999636 a
37.429684999999999 126.786347000000006 16473.099999999998545 a
37.575736999999997 127.941481999999993 26617.500000000000000 a
37.639147000000001 128.342317000000008 30931.799999999999272 a
37.648679999999999 128.404394999999994 31269.700000000000728 a
37.606014999999999 128.955518000000012 32926.500000000000000 a
37.000079999999997 130.191885000000013 32988.800000000002910 a
36.798439999999999 130.594631999999990 33044.599999999998545 a
36.785017000000003 130.621240000000000 33047.900000000001455 a
36.690967999999998 130.807291999999990 33064.300000000002910 a
36.677512999999998 130.833857999999992 33070.900000000001455 a
36.664073000000002 130.860455000000002 33074.099999999998545 a
41.278700000000001 117.670717999999994 1791.299999999999955 a
42.656917999999997 117.121022999999994 4803.100000000000364 a
39.815480000000001 119.528312000000000 -183.699999999999989 a
39.815477999999999 119.528345000000002 -180.400000000000006 a
39.815480000000001 119.528322000000003 -177.199999999999989 a
39.509934999999999 119.073785000000001 39.399999999999999 a
39.498081999999997 119.051533000000006 42.700000000000003 a
39.415182999999999 118.994895000000000 32.799999999999997 a
39.374892000000003 118.954629999999995 13.100000000000000 a
39.354677000000002 118.913650000000004 39.399999999999999 a
39.352992000000000 118.910420000000002 19.699999999999999 a
39.332599999999999 118.885625000000005 16.399999999999999 a
39.315660000000001 118.829858000000002 6.600000000000000 a
39.316405000000003 118.816616999999994 9.800000000000001 a
39.322347999999998 118.770152999999993 9.800000000000001 a
39.330627000000000 118.726995000000002 32.799999999999997 a
39.331772000000001 118.712244999999996 9.800000000000001 a
39.329118000000001 118.673410000000004 6.600000000000000 a
39.329259999999998 118.657437000000002 0.000000000000000 a
39.278452999999999 118.452353000000002 0.000000000000000 a
39.278449999999999 118.452185000000000 0.000000000000000 a
39.278441999999998 118.451847000000001 0.000000000000000 a
39.278348000000001 118.450287000000003 0.000000000000000 a
39.278382999999998 118.450090000000003 -3.300000000000000 a
39.278407000000001 118.450076999999993 -3.300000000000000 a
39.324067999999997 118.329352000000000 32.799999999999997 a
39.310552000000001 118.227642000000003 19.699999999999999 a
39.277329999999999 118.149342000000004 19.699999999999999 a
39.259968000000001 118.122252000000003 29.500000000000000 a
39.230271999999999 118.084023000000002 9.800000000000001 a
39.226647999999997 118.057784999999996 13.100000000000000 a
39.226680000000002 118.056762000000006 23.000000000000000 a
39.342512999999997 117.276903000000004 -13.100000000000000 a
43.766252999999999 125.279741999999999 718.500000000000000 a
43.975647000000002 125.700784999999996 643.000000000000000 a
43.965789999999998 125.852418000000000 813.600000000000023 a
43.948712999999998 125.912000000000006 771.000000000000000 a
43.934871999999999 125.960792999999995 826.799999999999955 a
43.931854999999999 125.985326999999998 807.100000000000023 a
43.931345000000000 126.009497999999994 702.100000000000023 a
43.929946999999999 126.036012999999997 711.899999999999977 a
43.928558000000002 126.044785000000005 698.799999999999955 a
43.916491999999998 126.140190000000004 649.600000000000023 a
43.908816999999999 126.215767000000000 652.899999999999977 a
43.906368000000001 126.228511999999995 652.899999999999977 a
43.897748000000000 126.277242000000001 705.399999999999977 a
43.891218000000002 126.340083000000007 685.700000000000045 a
43.891342000000002 126.420316999999997 731.600000000000023 a
43.891168000000000 126.422178000000002 731.600000000000023 a
43.891894999999998 126.415053000000000 741.500000000000000 a
43.951475000000002 126.642280000000000 777.600000000000023 a
43.935612999999996 126.716984999999994 807.100000000000023 a
43.933999999999997 126.740972999999997 908.799999999999955 a
43.931677999999998 126.772769999999994 820.200000000000045 a
43.931265000000003 126.775942999999998 836.600000000000023 a
43.932107999999999 126.868146999999993 846.500000000000000 a
43.923856999999998 126.882647000000006 866.100000000000023 a
43.913316999999999 126.902737999999999 879.299999999999955 a
43.924610000000001 126.939234999999996 1141.700000000000045 a
43.929355000000001 126.949916999999999 1059.700000000000045 a
43.930058000000002 126.962502999999998 974.399999999999977 a
43.930371999999998 126.970686999999998 1010.500000000000000 a
43.969741999999997 127.052040000000005 1128.599999999999909 a
43.964722000000002 127.082312000000002 1259.799999999999955 a
43.961990000000000 127.118913000000006 1443.599999999999909 a
43.931328000000001 127.197175000000001 1397.599999999999909 a
43.923502999999997 127.236547000000002 1253.299999999999955 a
43.922373000000000 127.241005000000001 1223.799999999999955 a
43.901885000000000 127.279162999999997 1145.000000000000000 a
43.894750000000002 127.290458000000001 1102.400000000000091 a
43.834564999999998 127.320598000000004 981.000000000000000 a
43.795127000000001 127.356932000000000 1007.200000000000045 a
43.778615000000002 127.366101999999998 987.500000000000000 a
43.772686999999998 127.376412000000002 1059.700000000000045 a
43.766441999999998 127.385577999999995 994.100000000000023 a
43.747295000000001 127.416151999999997 951.399999999999977 a
43.743291999999997 127.429182999999995 961.299999999999955 a
43.734462999999998 127.443389999999994 1003.899999999999977 a
43.710346999999999 127.485812999999993 1118.799999999999955 a
43.706612000000000 127.493103000000005 1112.200000000000045 a
43.700347999999998 127.506811999999996 1145.000000000000000 a
43.687322999999999 127.560607000000005 1312.299999999999955 a
43.679434999999998 127.615660000000005 1630.599999999999909 a
43.666902000000000 127.640122000000005 1640.400000000000091 a
43.600282999999997 127.740212999999997 1660.099999999999909 a
43.560535000000002 127.751891999999998 1673.200000000000045 a
43.551316999999997 127.763087999999996 1801.200000000000045 a
43.542727999999997 127.793482999999995 1811.000000000000000 a
43.539762000000003 127.815287999999995 1771.700000000000045 a
43.532110000000003 127.846047999999996 1683.099999999999909 a
43.531314999999999 127.849035000000001 1696.200000000000045 a
43.532187999999998 127.873042999999996 1699.500000000000000 a
43.533316999999997 127.890332000000001 1735.599999999999909 a
43.529142000000000 127.922093000000004 1774.900000000000091 a
43.529176999999997 127.943389999999994 1748.700000000000045 a
43.535465000000002 127.968705000000000 1660.099999999999909 a
43.523412000000000 128.045381999999989 1610.900000000000091 a
43.508302000000000 128.149008000000009 1624.000000000000000 a
43.490577999999999 128.169517000000013 1640.400000000000091 a
43.454889999999999 128.217948000000007 1830.700000000000045 a
43.444085000000001 128.226532999999989 1850.400000000000091 a
43.441648000000001 128.229636999999997 1866.799999999999955 a
43.406252000000002 128.245022000000006 1689.599999999999909 a
43.370840000000001 128.334943000000010 1794.599999999999909 a
43.363337000000001 128.349786999999992 1712.599999999999909 a
43.350251999999998 128.380077999999997 1712.599999999999909 a
43.342972000000003 128.424029999999988 1742.099999999999909 a
43.330548000000000 128.484508000000005 1738.799999999999955 a
43.325671999999997 128.539700000000011 1761.799999999999955 a
43.333525000000002 128.635924999999986 1778.200000000000045 a
43.333857999999999 128.644550000000010 1791.299999999999955 a
43.297913000000001 128.754895000000005 2106.300000000000182 a
43.292952000000000 128.758363000000003 2086.599999999999909 a
43.277929999999998 128.765189999999990 2063.599999999999909 a
43.238810000000001 128.834147999999999 1761.799999999999955 a
43.229177000000000 128.849452000000014 1942.299999999999955 a
43.212617999999999 128.886738000000008 1558.400000000000091 a
43.209575000000001 128.895138000000003 1538.700000000000045 a
43.139735000000002 128.957128000000012 1240.200000000000045 a
43.139716999999997 128.957097000000005 1240.200000000000045 a
43.139622000000003 128.957143000000002 1230.299999999999955 a
43.115642000000001 128.932440000000014 1158.099999999999909 a
43.114573000000000 128.927680000000009 1158.099999999999909 a
43.103884999999998 128.911448000000007 1135.200000000000045 a
43.102209999999999 128.907938000000001 1128.599999999999909 a
43.102175000000003 128.906027999999992 1141.700000000000045 a
43.044423000000002 128.797692000000012 1332.000000000000000 a
42.968086999999997 128.689224999999993 2208.000000000000000 a
42.959133000000001 128.675337000000013 2165.400000000000091 a
42.952866999999998 128.669037000000003 2129.300000000000182 a
42.945790000000002 128.657508000000007 2139.099999999999909 a
42.945740000000001 128.655412000000013 2142.400000000000091 a
42.948433000000001 128.650141999999988 2126.000000000000000 a
42.919466999999997 128.407976999999988 2011.200000000000045 a
42.878597999999997 128.335023000000007 1824.099999999999909 a
42.841349999999998 128.281213000000008 1791.299999999999955 a
42.823211999999998 128.231171999999987 1738.799999999999955 a
42.806635000000000 128.228000000000009 1715.900000000000091 a
42.785457999999998 128.225692000000009 1719.200000000000045 a
42.616408000000000 128.316961999999990 2204.699999999999818 a
42.592933000000002 128.319279999999992 2034.099999999999909 a
42.590400000000002 128.321981999999991 1991.500000000000000 a
42.576455000000003 128.326185000000009 1857.000000000000000 a
42.570520000000002 128.308664999999991 1906.200000000000045 a
42.531967000000002 128.276947000000007 2001.299999999999955 a
42.494677000000003 128.250396999999992 2276.900000000000091 a
42.488827999999998 128.238480000000010 2286.699999999999818 a
42.476875000000000 128.217225000000013 2247.400000000000091 a
42.458882000000003 128.162720000000007 2188.300000000000182 a
42.028421999999999 128.069584999999989 8458.000000000000000 a
42.025970000000001 128.067961999999994 8602.399999999999636 a
42.028987999999998 128.069682000000000 8579.399999999999636 a
42.140028000000001 128.129472999999990 4045.300000000000182 a
42.181117000000000 128.171379999999999 3717.199999999999818 a
42.181117999999998 128.171320000000009 3717.199999999999818 a
42.181337999999997 128.171424999999999 3710.599999999999909 a
42.185403000000001 128.172801999999990 3671.300000000000182 a
42.225127000000001 128.177008000000001 3389.099999999999909 a
42.227767999999998 128.176733000000013 3376.000000000000000 a
42.415191999999998 128.061544999999995 2503.300000000000182 a
42.345787999999999 127.907238000000007 3359.599999999999909 a
42.341079999999998 127.888852999999997 3503.900000000000091 a
42.333683000000001 127.861671999999999 3484.300000000000182 a
42.313983000000000 127.843365000000006 3448.199999999999818 a
41.914022000000003 127.626720000000006 2775.599999999999909 a
41.720286999999999 128.064625000000007 4271.699999999999818 a
41.676423000000000 128.103823000000006 3569.599999999999909 a
41.672120000000000 128.107137999999992 3526.900000000000091 a
41.623057000000003 128.135547000000003 3267.699999999999818 a
41.621783000000001 128.136603000000008 3261.199999999999818 a
41.469757000000001 128.206205000000011 2447.500000000000000 a
41.469613000000003 128.208435000000009 2431.099999999999909 a
41.469222000000002 128.209508000000000 2427.800000000000182 a
41.468625000000003 128.210508000000004 2424.500000000000000 a
41.430658000000001 128.210362000000003 2349.099999999999909 a
41.418818000000002 128.203335000000010 2378.599999999999909 a
41.418688000000003 128.202052000000009 2378.599999999999909 a
41.418675000000000 128.202024999999992 2378.599999999999909 a
41.418284999999997 128.199890000000011 2378.599999999999909 a
41.418075000000002 128.198657999999995 2385.199999999999818 a
41.418660000000003 128.202177000000006 2378.599999999999909 a
41.419097999999998 128.205442000000005 2339.199999999999818 a
41.416342000000000 128.205222999999989 2316.300000000000182 a
41.411765000000003 128.191322000000014 2322.800000000000182 a
41.397105000000003 128.156743000000006 2309.699999999999818 a
41.384622999999998 128.147019999999998 2306.400000000000091 a
41.381283000000003 128.131265000000013 2217.800000000000182 a
41.367870000000003 128.102597000000003 2293.300000000000182 a
41.373286999999998 128.089108000000010 2296.599999999999909 a
41.378324999999997 128.093398000000008 2260.500000000000000 a
41.382938000000003 128.102756999999997 2221.099999999999909 a
41.392916999999997 128.038186999999994 2329.400000000000091 a
41.416182999999997 127.856768000000002 2004.599999999999909 a
41.408830000000002 127.823672999999999 1909.400000000000091 a
41.409978000000002 127.821792000000002 1899.599999999999909 a
41.408476999999998 127.786195000000006 1883.200000000000045 a
41.416834999999999 127.784985000000006 1834.000000000000000 a
41.421312000000000 127.708162999999999 1784.799999999999955 a
41.415525000000002 127.667405000000002 1860.200000000000045 a
41.410893000000002 127.656717999999998 1834.000000000000000 a
41.410352000000003 127.635502000000002 1742.099999999999909 a
41.429400000000001 127.573746999999997 1765.099999999999909 a
41.430650000000000 127.570912000000007 1768.400000000000091 a
41.436582999999999 127.558629999999994 1797.900000000000091 a
41.460324999999997 127.447595000000007 1633.900000000000091 a
41.463262000000000 127.429304999999999 1610.900000000000091 a
41.460078000000003 127.413550000000001 1617.500000000000000 a
41.478977000000000 127.355998000000000 1578.099999999999909 a
41.484316999999997 127.286815000000004 1522.299999999999955 a
41.481718000000001 127.258371999999994 1525.599999999999909 a
41.481808000000001 127.257568000000006 1528.900000000000091 a
41.493259999999999 127.276776999999996 1525.599999999999909 a
41.534357000000000 127.173451999999997 1515.700000000000045 a
41.535769999999999 127.171819999999997 1482.900000000000091 a
41.542310000000001 127.132113000000004 1591.200000000000045 a
41.543055000000003 127.123327000000003 1535.400000000000091 a
41.550471999999999 127.118482999999998 1391.099999999999909 a
41.563563000000002 127.122045000000000 1420.599999999999909 a
41.663502999999999 127.049248000000006 1266.400000000000091 a
41.684249999999999 127.042062000000001 1253.299999999999955 a
41.772837000000003 126.946269999999998 1161.400000000000091 a
41.808152000000000 126.910557999999995 1161.400000000000091 a
41.889502000000000 126.320075000000003 1492.799999999999955 a
41.885477999999999 126.312078000000000 1502.599999999999909 a
41.836672000000000 126.250117000000003 1486.200000000000045 a
41.787084999999998 126.099553000000000 1384.500000000000000 a
41.656151999999999 125.734871999999996 1289.400000000000091 a
41.652400000000000 125.731521999999998 1299.200000000000045 a
41.675767000000000 125.653256999999996 1574.799999999999955 a
41.722427000000003 125.575627999999995 1496.099999999999909 a
41.726353000000003 125.565647999999996 1522.299999999999955 a
41.749318000000002 125.514747000000000 1669.900000000000091 a
41.746223000000001 125.414933000000005 1502.599999999999909 a
41.689869999999999 125.312174999999996 1368.099999999999909 a
41.682322999999997 125.302227000000002 1364.799999999999955 a
41.679955000000000 125.296023000000005 1358.299999999999955 a
41.677573000000002 125.289568000000003 1358.299999999999955 a
41.682245000000002 125.273255000000006 1361.500000000000000 a
41.694557000000003 125.172247999999996 1263.099999999999909 a
41.694392999999998 125.171442999999996 1263.099999999999909 a
41.702362999999998 125.127291999999997 1161.400000000000091 a
41.712172000000002 125.093171999999996 1092.500000000000000 a
41.718623000000001 125.059888000000001 1059.700000000000045 a
41.719137000000003 124.964169999999996 1010.500000000000000 a
41.712693000000002 124.953254999999999 994.100000000000023 a
41.710172999999998 124.936312999999998 984.299999999999955 a
41.708922000000001 124.852091999999999 912.100000000000023 a
41.709017000000003 124.849767999999997 902.200000000000045 a
41.702947000000002 124.807901999999999 866.100000000000023 a
41.698692999999999 124.777698000000001 849.700000000000045 a
41.698884999999997 124.763694999999998 830.100000000000023 a
41.710389999999997 124.732254999999995 826.799999999999955 a
41.720762999999998 124.704882999999995 889.100000000000023 a
41.722431999999998 124.699983000000003 872.700000000000045 a
41.747737999999998 124.660820000000001 1020.299999999999955 a
41.751330000000003 124.656227999999999 1072.799999999999955 a
41.783382000000003 124.603412000000006 725.100000000000023 a
41.816592000000000 124.553106999999997 748.000000000000000 a
41.836182999999998 124.511797000000001 866.100000000000023 a
41.852125000000001 124.488249999999994 659.399999999999977 a
41.853254999999997 124.484009999999998 652.899999999999977 a
41.973399999999998 124.415582000000001 511.800000000000011 a
41.651449999999997 123.518811999999997 239.500000000000000 a
41.636738000000001 123.493596999999994 239.500000000000000 a
41.631878000000000 123.485277999999994 226.400000000000006 a
41.631590000000003 123.485557999999997 219.800000000000011 a
41.633338000000002 123.489057000000003 232.900000000000006 a
41.633133000000001 123.489402999999996 232.900000000000006 a
41.632781999999999 123.488879999999995 236.199999999999989 a
41.633142999999997 123.489480000000000 219.800000000000011 a
41.633524999999999 123.489892999999995 216.500000000000000 a
41.653391999999997 123.523979999999995 252.599999999999994 a
41.654007000000000 123.525622999999996 259.199999999999989 a
41.703927000000000 123.315683000000007 137.800000000000011 a
40.254697000000000 117.166326999999995 908.799999999999955 a
40.024830000000001 117.463194999999999 91.900000000000006 a
36.511353000000000 116.839838000000000 275.600000000000023 a
36.369858000000001 116.897238000000002 423.199999999999989 a
35.700088000000001 117.054028000000002 305.100000000000023 a
35.425474999999999 117.059550000000002 364.199999999999989 a
35.282432999999997 117.096213000000006 442.899999999999977 a
35.111392000000002 117.198530000000005 295.300000000000011 a
34.815869999999997 117.283439999999999 223.099999999999994 a
34.642665000000001 117.393242000000001 157.500000000000000 a
34.125908000000003 117.032148000000007 144.400000000000006 a
34.064627999999999 117.008984999999996 278.899999999999977 a
33.923786999999997 116.912966999999995 128.000000000000000 a
33.915779999999998 116.903587999999999 111.500000000000000 a
33.861950000000000 116.901325000000000 114.799999999999997 a
33.679747999999996 116.928853000000004 95.099999999999994 a
33.603057999999997 116.937524999999994 98.400000000000006 a
33.475853000000001 116.944406999999998 75.500000000000000 a
33.439258000000002 116.940430000000006 78.700000000000003 a
33.344197999999999 116.991934999999998 85.299999999999997 a
32.507468000000003 117.415085000000005 180.400000000000006 a
32.216093000000001 117.465973000000005 177.199999999999989 a
32.130107000000002 117.469882999999996 226.400000000000006 a
31.896625000000000 117.514686999999995 82.000000000000000 a
31.850002000000000 117.194316999999998 121.400000000000006 a
31.146970000000000 117.066557000000003 105.000000000000000 a
30.958458000000000 116.958707000000004 82.000000000000000 a
30.753748000000002 116.826167999999996 91.900000000000006 a
30.722400000000000 116.780698000000001 62.299999999999997 a
30.690707000000000 116.731142000000006 131.199999999999989 a
30.635439999999999 116.627471999999997 85.299999999999997 a
30.619202999999999 116.596843000000007 49.200000000000003 a
30.515577000000000 116.461472000000001 78.700000000000003 a
30.501232999999999 116.440803000000002 118.099999999999994 a
30.360267000000000 116.254525000000001 193.599999999999994 a
30.111553000000001 116.030810000000002 173.900000000000006 a
30.052541999999999 115.967321999999996 91.900000000000006 a
29.517513000000001 115.875653000000000 397.000000000000000 a
29.324517000000000 115.745908000000000 101.700000000000003 a
29.166018000000001 115.754748000000006 95.099999999999994 a
28.678763000000000 116.067224999999993 62.299999999999997 a
28.679358000000001 116.068192999999994 62.299999999999997 a
28.652256999999999 116.074313000000004 72.200000000000003 a
28.591426999999999 116.070161999999996 88.599999999999994 a
28.520820000000001 116.075783000000001 75.500000000000000 a
28.092535000000002 116.269132999999997 95.099999999999994 a
27.961458000000000 116.319012999999998 173.900000000000006 a
27.813223000000001 116.441582999999994 210.000000000000000 a
27.767422000000000 116.496826999999996 288.699999999999989 a
27.474997999999999 116.601474999999994 232.900000000000006 a
27.299365000000002 116.536068000000000 282.199999999999989 a
27.292520000000000 116.535072000000000 269.000000000000000 a
27.237050000000000 116.523965000000004 347.800000000000011 a
27.133303000000002 116.495598000000001 334.600000000000023 a
27.120365000000000 116.494952999999995 341.199999999999989 a
27.095917000000000 116.478499999999997 344.500000000000000 a
27.029199999999999 116.422217000000003 347.800000000000011 a
26.891390000000001 116.342429999999993 429.800000000000011 a
26.768602999999999 116.281723000000000 564.299999999999955 a
26.694542999999999 116.363074999999995 498.699999999999989 a
26.602498000000001 116.336057999999994 935.000000000000000 a
26.560537000000000 116.319775000000007 941.600000000000023 a
25.858698000000000 116.035307000000003 662.700000000000045 a
25.836915000000001 115.876852000000000 639.799999999999955 a
25.810935000000001 115.779371999999995 748.000000000000000 a
25.802568000000001 115.669877000000000 715.200000000000045 a
25.887438000000000 115.387614999999997 541.299999999999955 a
25.946510000000000 114.704453000000001 547.899999999999977 a
25.952580000000001 114.703603000000001 518.399999999999977 a
25.988050000000001 114.686116999999996 521.700000000000045 a
26.017938000000001 114.677576999999999 695.500000000000000 a
26.180230000000002 114.665338000000006 1020.299999999999955 a
26.198687000000000 114.649567000000005 990.799999999999955 a
26.291519999999998 114.659797999999995 1003.899999999999977 a
26.299125000000000 114.665364999999994 892.399999999999977 a
26.333472000000000 114.671137999999999 620.100000000000023 a
26.353259999999999 114.691207000000006 436.399999999999977 a
26.610412000000000 114.682554999999994 187.000000000000000 a
26.633997999999998 114.689246999999995 305.100000000000023 a
26.636990000000001 114.690273000000005 315.000000000000000 a
26.660222999999998 114.703755000000001 285.399999999999977 a
26.711621999999998 114.742654999999999 334.600000000000023 a
26.819523000000000 114.805800000000005 292.000000000000000 a
26.839016999999998 114.809320000000000 292.000000000000000 a
26.870253000000002 114.822569999999999 331.399999999999977 a
26.942623000000001 114.848927000000003 229.699999999999989 a
26.976640000000000 114.850065000000001 216.500000000000000 a
27.013522999999999 114.847693000000007 173.900000000000006 a
27.032505000000000 114.850627000000003 216.500000000000000 a
27.079142000000001 114.865453000000002 203.400000000000006 a
27.143888000000000 114.922182000000006 223.099999999999994 a
27.175332999999998 114.951485000000005 216.500000000000000 a
27.347446999999999 115.013323000000000 226.400000000000006 a
27.430382999999999 115.016512000000006 141.099999999999994 a
27.458365000000001 115.029358000000002 177.199999999999989 a
27.646578000000002 115.130285000000001 223.099999999999994 a
27.771690000000000 115.197995000000006 210.000000000000000 a
27.960381999999999 115.287367000000003 187.000000000000000 a
28.116140000000001 115.434849999999997 124.700000000000003 a
28.572167000000000 115.726680000000002 173.900000000000006 a
28.632743000000001 115.702955000000003 206.699999999999989 a
28.638635000000001 115.703481999999994 210.000000000000000 a
28.677313000000002 115.730630000000005 85.299999999999997 a
28.703862000000001 115.750083000000004 193.599999999999994 a
29.570658000000002 115.884955000000005 134.500000000000000 a
29.678944999999999 116.011437999999998 210.000000000000000 a
30.123778000000001 116.091935000000007 216.500000000000000 a
30.135663000000001 116.094431999999998 157.500000000000000 a
30.180299999999999 116.108261999999996 147.599999999999994 a
30.252085000000001 116.154231999999993 180.400000000000006 a
30.270541999999999 116.176941999999997 141.099999999999994 a
30.298448000000000 116.207757000000001 105.000000000000000 a
30.339108000000000 116.235403000000005 229.699999999999989 a
30.380932000000001 116.291150000000002 150.900000000000006 a
30.441557000000000 116.331917000000004 141.099999999999994 a
30.453018000000000 116.353723000000002 88.599999999999994 a
30.481726999999999 116.403485000000003 91.900000000000006 a
30.528112000000000 116.476446999999993 95.099999999999994 a
30.559687000000000 116.525930000000002 75.500000000000000 a
30.585902999999998 116.563287000000003 42.700000000000003 a
30.651840000000000 116.653836999999996 45.899999999999999 a
30.783321999999998 116.872563000000000 26.199999999999999 a
30.867588000000001 116.920159999999996 13.100000000000000 a
31.069730000000000 117.022324999999995 65.599999999999994 a
31.243666999999999 117.179682999999997 98.400000000000006 a
31.295172999999998 117.194316999999998 101.700000000000003 a
31.421399999999998 117.186931999999999 23.000000000000000 a
31.487134999999999 117.192127999999997 -6.600000000000000 a
31.674758000000001 117.230687000000003 45.899999999999999 a
31.982662999999999 117.498773000000000 150.900000000000006 a
32.321783000000003 117.453922000000006 144.400000000000006 a
32.430039999999998 117.447587999999996 154.199999999999989 a
32.628770000000003 117.330552999999995 200.099999999999994 a
33.153078000000001 117.114345000000000 85.299999999999997 a
33.411682999999996 116.947927000000007 82.000000000000000 a
33.645892000000003 116.931002000000007 75.500000000000000 a
33.722104999999999 116.930172999999996 59.100000000000001 a
33.899523000000002 116.897157000000007 82.000000000000000 a
33.937320000000000 116.933160000000001 150.900000000000006 a
34.130575000000000 117.038233000000005 82.000000000000000 a
34.172311999999998 117.280752000000007 85.299999999999997 a
34.606794999999998 117.410989999999998 157.500000000000000 a
34.923867999999999 117.231503000000004 160.800000000000011 a
35.038420000000002 117.211096999999995 226.400000000000006 a
35.120117000000000 117.194699999999997 285.399999999999977 a
35.186872999999999 117.145548000000005 298.600000000000023 a
35.355817999999999 117.078355000000002 436.399999999999977 a
35.655532000000001 117.051124999999999 265.699999999999989 a
39.690558000000003 115.363680000000002 26778.200000000000728 a
39.406241999999999 114.962469999999996 31217.200000000000728 a
39.348962999999998 114.882835000000000 32322.799999999999272 a
39.055042000000000 114.660574999999994 37641.099999999998545 a
38.947454999999998 114.638180000000006 38090.599999999998545 a
38.834969999999998 114.640528000000003 38681.099999999998545 a
37.720142000000003 114.765422000000001 38946.900000000001455 a
37.489305000000002 114.791605000000004 38917.300000000002910 a
37.098461999999998 114.835475000000002 38969.800000000002910 a
22.823347999999999 113.394157000000007 16.399999999999999 a
22.804162999999999 113.421139999999994 13.100000000000000 a
22.896533000000002 113.289102999999997 29.500000000000000 a
22.896583000000000 113.288982000000004 29.500000000000000 a
22.896547000000002 113.289006999999998 29.500000000000000 a
22.896747000000001 113.289258000000004 29.500000000000000 a
22.898997000000001 113.288754999999995 29.500000000000000 a
22.899011999999999 113.288753000000000 29.500000000000000 a
22.899031999999998 113.288757000000004 29.500000000000000 a
22.893326999999999 113.292905000000005 42.700000000000003 a
41.956057000000001 117.217403000000004 3467.800000000000182 a
42.210166999999998 116.464493000000004 4114.199999999999818 a
42.203767999999997 116.451952000000006 4147.000000000000000 a
42.203814999999999 116.453207000000006 4140.399999999999636 a
42.204290000000000 116.466413000000003 4107.600000000000364 a
42.248126999999997 116.468930000000000 4179.800000000000182 a
42.382347000000003 116.693578000000002 4376.600000000000364 a
42.391464999999997 116.751701999999995 4422.600000000000364 a
42.530600000000000 116.980706999999995 4921.300000000000182 a
42.401673000000002 116.814352000000000 4619.399999999999636 a
42.358842000000003 116.571574999999996 4133.899999999999636 a
42.338842000000000 116.503825000000006 4081.400000000000091 a
42.097107999999999 117.082025000000002 4901.600000000000364 a
41.937370000000001 117.255515000000003 3359.599999999999909 a
41.944282000000001 117.382867000000005 3093.800000000000182 a
40.629112999999997 116.773858000000004 738.200000000000045 a
31.022245000000002 121.447640000000007 55.799999999999997 a
40.396912000000000 116.356472999999994 721.799999999999955 a
38.438620000000000 116.654106999999996 34465.199999999997090 a
35.192773000000003 117.037167999999994 32457.299999999999272 a
34.992984999999997 117.059444999999997 32673.900000000001455 a
34.970829999999999 117.061841999999999 32690.299999999999272 a
34.580109999999998 117.104577000000006 32683.700000000000728 a
34.475785000000002 117.115430000000003 32723.099999999998545 a
31.973002999999999 117.254788000000005 32982.300000000002910 a
30.641273000000002 117.203073000000003 28290.700000000000728 a
30.535370000000000 117.197322999999997 28313.599999999998545 a
30.345212000000000 117.187237999999994 28313.599999999998545 a
30.176012000000000 117.178854999999999 28307.099999999998545 a
30.112646999999999 117.175635000000000 28310.400000000001455 a
30.028203000000001 117.171364999999994 28310.400000000001455 a
29.998642000000000 117.169912999999994 28323.500000000000000 a
29.683803000000001 117.192307000000000 23379.299999999999272 a
29.509322000000001 117.256287999999998 22450.799999999999272 a
29.398395000000001 117.294427999999996 22736.200000000000728 a
29.161332999999999 117.032893000000001 19724.400000000001455 a
29.146307000000000 116.858602000000005 16049.899999999999636 a
29.134568000000002 116.744221999999993 13638.500000000000000 a
29.127613000000000 116.688014999999993 12585.299999999999272 a
29.107552999999999 116.532167999999999 10469.200000000000728 a
29.072666999999999 116.265502999999995 4685.000000000000000 a
29.069158000000002 116.237977999999998 4402.899999999999636 a
29.067437999999999 116.224703000000005 4327.399999999999636 a
29.064174999999999 116.199173000000002 4192.899999999999636 a
29.012445000000000 115.984328000000005 2070.199999999999818 a
28.369102000000002 116.130016999999995 137.800000000000011 a
28.347626999999999 116.149747000000005 121.400000000000006 a
28.319520000000001 116.173856999999998 128.000000000000000 a
28.202331999999998 116.235253000000000 200.099999999999994 a
28.040982000000000 116.284576999999999 177.199999999999989 a
27.927270000000000 116.341156999999995 180.400000000000006 a
27.876728000000000 116.373701999999994 216.500000000000000 a
27.707203000000000 116.533654999999996 387.100000000000023 a
27.638791999999999 116.596688000000000 269.000000000000000 a
27.575412000000000 116.626076999999995 295.300000000000011 a
27.574052999999999 116.626482999999993 295.300000000000011 a
27.548007999999999 116.624686999999994 262.500000000000000 a
27.511503000000001 116.612632000000005 292.000000000000000 a
27.475178000000000 116.601682999999994 308.399999999999977 a
27.422229999999999 116.574318000000005 295.300000000000011 a
27.392873000000002 116.559708000000001 295.300000000000011 a
27.261451999999998 116.529309999999995 413.399999999999977 a
27.245328000000001 116.529342000000000 324.800000000000011 a
27.117743000000001 116.494172000000006 364.199999999999989 a
27.083767999999999 116.468630000000005 390.399999999999977 a
27.035264999999999 116.426765000000003 439.600000000000023 a
26.970175000000001 116.364879999999999 446.199999999999989 a
26.916473000000000 116.351337000000001 419.899999999999977 a
26.862507999999998 116.321657000000002 488.800000000000011 a
26.844137000000000 116.307467000000003 508.500000000000000 a
26.699525000000001 116.362527000000000 515.100000000000023 a
26.692737999999999 116.362673000000001 547.899999999999977 a
26.671576999999999 116.355575000000002 685.700000000000045 a
26.627891999999999 116.338409999999996 931.799999999999955 a
26.523669999999999 116.309488000000002 1125.299999999999955 a
26.465561999999998 116.303290000000004 990.799999999999955 a
26.403030000000001 116.328639999999993 866.100000000000023 a
26.291060000000002 116.384968000000001 915.399999999999977 a
26.289538000000000 116.385120000000001 928.500000000000000 a
26.289197999999999 116.384960000000007 928.500000000000000 a
26.291228000000000 116.384962000000002 1000.700000000000045 a
26.292773000000000 116.384867999999997 938.299999999999955 a
26.210048000000000 116.359737999999993 800.500000000000000 a
26.207943000000000 116.359195000000000 777.600000000000023 a
26.024397000000000 116.363307000000006 2237.500000000000000 a
26.024356999999998 116.363730000000004 2247.400000000000091 a
26.024372000000000 116.363765000000001 2247.400000000000091 a
26.024374999999999 116.363470000000007 2253.900000000000091 a
25.796797000000002 115.719904999999997 672.600000000000023 a
25.799866999999999 115.674184999999994 666.000000000000000 a
25.831576999999999 115.498647000000005 682.399999999999977 a
25.851897000000001 115.465389999999999 643.000000000000000 a
25.825887999999999 115.598117000000002 610.200000000000045 a
25.796588000000000 115.732320000000001 607.000000000000000 a
25.848946999999999 116.001751999999996 629.899999999999977 a
25.849190000000000 116.001756999999998 633.200000000000045 a
25.769013000000001 114.881685000000004 429.800000000000011 a
25.768570000000000 114.884213000000003 436.399999999999977 a
25.772107999999999 114.898493000000002 459.300000000000011 a
25.801659999999998 114.954492999999999 400.300000000000011 a
25.842120000000001 115.012097999999995 416.699999999999989 a
25.852374999999999 115.024806999999996 397.000000000000000 a
26.298594999999999 115.372974999999997 508.500000000000000 a
26.509582000000002 115.388163000000006 744.799999999999955 a
26.500471999999998 115.481133000000000 1076.099999999999909 a
26.555002999999999 115.568196999999998 764.399999999999977 a
26.557420000000000 115.571237999999994 751.299999999999955 a
26.559405000000002 115.573407000000003 744.799999999999955 a
26.558370000000000 115.573982000000001 754.600000000000023 a
26.555852999999999 115.572433000000004 797.200000000000045 a
26.251227000000000 115.307537999999994 613.500000000000000 a
26.567532000000000 115.272836999999996 -3159.400000000000091 a
25.826862999999999 115.512437000000006 629.899999999999977 a
25.796558000000001 115.732046999999994 590.600000000000023 a
26.292085000000000 116.143870000000007 754.600000000000023 a
26.093055000000000 116.071865000000003 1131.900000000000091 a
25.826765000000002 115.514510000000001 794.000000000000000 a
25.899529999999999 115.314463000000003 439.600000000000023 a
29.897489000000000 121.610113999999996 0.000000000000000 a
29.895859000000002 121.610978000000003 0.000000000000000 a
29.645399999999999 121.580305999999993 0.000000000000000 a
29.644918000000001 121.580194000000006 0.000000000000000 a
29.644508999999999 121.579853999999997 0.000000000000000 a
29.642457000000000 121.571978999999999 0.000000000000000 a
29.642444000000001 121.571382999999997 0.000000000000000 a
29.642451999999999 121.571341000000004 0.000000000000000 a
29.642460000000000 121.571295000000006 0.000000000000000 a
29.642477000000000 121.572139000000007 0.000000000000000 a
29.642478000000001 121.572136999999998 0.000000000000000 a
29.644365000000001 121.578215000000000 0.000000000000000 a
29.644859000000000 121.580179000000001 0.000000000000000 a
29.645838000000001 121.580454000000003 0.000000000000000 a
29.649187999999999 121.583877999999999 0.000000000000000 a
29.649349999999998 121.583931000000007 0.000000000000000 a
29.745366000000001 121.624948000000003 0.000000000000000 a
29.746143000000000 121.626655999999997 0.000000000000000 a
29.748118000000002 121.624632000000005 0.000000000000000 a
29.772472000000000 121.629929000000004 0.000000000000000 a
29.774084999999999 121.630812000000006 0.000000000000000 a
29.777692999999999 121.630511999999996 0.000000000000000 a
29.778237000000001 121.630325999999997 0.000000000000000 a
29.897217000000001 121.610620999999995 0.000000000000000 a
29.891603000000000 121.611946000000003 0.000000000000000 a
29.894355000000001 121.611480999999998 0.000000000000000 a
29.897554000000000 121.610415000000003 0.000000000000000 a
30.012236999999999 121.106800000000007 0.000000000000000 a
30.047203000000000 120.929083000000006 0.000000000000000 a
30.047312999999999 120.926165999999995 0.000000000000000 a
30.054981999999999 120.870939000000007 0.000000000000000 a
30.059031000000001 120.849355000000003 0.000000000000000 a
30.069689000000000 120.782837000000001 0.000000000000000 a
30.072778000000000 120.729241000000002 0.000000000000000 a
30.075755999999998 120.712856000000002 0.000000000000000 a
30.080355999999998 120.700536000000000 0.000000000000000 a
30.101910000000000 120.638942999999998 0.000000000000000 a
30.109600000000000 120.615868000000006 0.000000000000000 a
30.134378999999999 120.547819000000004 0.000000000000000 a
30.144024000000002 120.528244000000001 0.000000000000000 a
30.288098000000002 120.124416999999994 0.000000000000000 a
24.513594999999999 118.178843000000001 16.814710999999999 a
24.574808000000001 118.231286999999995 102.205764000000002 a
24.575945000000001 118.232102999999995 113.271879999999996 a
24.577299000000000 118.233036999999996 114.898280999999997 a
24.578645000000002 118.233864999999994 111.476982000000007 a
24.579449000000000 118.234275999999994 103.616709000000000 a
24.589108000000000 118.235850999999997 133.627368999999987 a
24.626026000000000 118.234770999999995 81.468204999999998 a
24.629403000000000 118.234273000000002 82.360095000000001 a
24.629698000000001 118.234353999999996 84.018888000000004 a
24.629795999999999 118.234391000000002 83.166725999999997 a
24.632434000000000 118.234086000000005 122.633106999999995 a
24.727557999999998 118.162242000000006 48.875925000000002 a
24.733173000000001 118.156351999999998 56.355826999999998 a
24.734729000000002 118.154809000000000 41.542566000000001 a
24.739038000000001 118.151662999999999 34.442110000000000 a
24.739296000000000 118.147476999999995 82.511443999999997 a
24.739227000000000 118.147345999999999 80.876492999999996 a
24.739173000000001 118.147212999999994 81.520731999999995 a
24.738727000000001 118.145094000000000 84.559477999999999 a
24.738620999999998 118.143002999999993 79.512407999999994 a
24.738620000000001 118.143004000000005 79.585166999999998 a
24.737839000000001 118.138824000000000 78.040413000000001 a
24.738098999999998 118.138496000000004 104.520797000000002 a
22.338600000000000 114.261983000000001 400.262467000000015 a
22.338166999999999 114.262517000000003 423.228345999999988 a
22.338283000000001 114.262249999999995 475.721785000000011 a
22.338916999999999 114.262017000000000 475.721785000000011 a
22.339182999999998 114.261432999999997 406.824146999999982 a
36.431873000000003 114.356194000000002 137.000000000000000 a
36.429056000000003 114.353380999999999 138.000000000000000 a
33.499533999999997 114.029377999999994 191.000000000000000 a
32.018523000000002 114.082797999999997 291.000000000000000 a
31.444917000000000 113.971878000000004 218.000000000000000 a
31.155711000000000 113.934053000000006 245.000000000000000 a
31.145112999999998 113.931128000000001 231.000000000000000 a
31.102519000000001 113.928916000000001 336.000000000000000 a
30.964096999999999 113.918991000000005 382.000000000000000 a
30.956529000000000 113.924696999999995 409.000000000000000 a
30.097363999999999 114.348090999999997 134.000000000000000 a
30.008474000000000 114.362362000000005 221.000000000000000 a
29.941013000000002 114.362318999999999 122.000000000000000 a
29.939499999999999 114.361816000000005 129.000000000000000 a
29.938634000000000 114.361334999999997 136.000000000000000 a
29.937821000000000 114.360759000000002 139.000000000000000 a
29.909887999999999 114.328621999999996 186.000000000000000 a
29.844037000000000 114.220085999999995 78.000000000000000 a
29.784668000000000 114.102939000000006 434.000000000000000 a
29.783359999999998 114.098793999999998 462.000000000000000 a
29.742850000000001 113.983251999999993 364.000000000000000 a
29.670987000000000 113.853010999999995 91.000000000000000 a
29.576858999999999 113.732163000000000 275.000000000000000 a
29.506785000000001 113.302454999999995 108.000000000000000 a
29.503679999999999 113.294499999999999 97.000000000000000 a
29.502300000000002 113.291539999999998 90.000000000000000 a
29.377226000000000 113.096787000000006 190.000000000000000 a
29.375267000000001 113.094869000000003 169.000000000000000 a
29.374745999999998 113.094555999999997 164.000000000000000 a
29.358999000000001 113.084733999999997 143.000000000000000 a
29.329974000000000 113.076177999999999 236.000000000000000 a
29.328804999999999 113.076160999999999 241.000000000000000 a
29.324715999999999 113.077731000000000 229.000000000000000 a
29.266611999999999 113.093003999999993 211.000000000000000 a
29.152000000000001 113.118328000000005 248.000000000000000 a
28.679310000000001 113.037937999999997 300.000000000000000 a
28.578037999999999 113.032014000000004 323.000000000000000 a
28.494502000000001 112.985140999999999 322.000000000000000 a
28.474136000000001 112.973916000000003 366.000000000000000 a
28.418445999999999 112.943453000000005 330.000000000000000 a
28.391438000000001 112.928759999999997 304.000000000000000 a
28.388262999999998 112.927093999999997 298.000000000000000 a
28.372040999999999 112.922444999999996 307.000000000000000 a
28.365680000000001 112.921329999999998 345.000000000000000 a
28.365355000000001 112.921368999999999 344.000000000000000 a
28.363530999999998 112.922009000000003 309.000000000000000 a
28.360475000000001 112.923761999999996 335.000000000000000 a
28.127613000000000 112.955192999999994 10.000000000000000 a
28.078091000000001 112.951408000000001 195.000000000000000 a
28.043688000000000 112.958391000000006 268.000000000000000 a
28.021609999999999 112.967945000000000 267.000000000000000 a
27.120702000000001 112.847949999999997 163.000000000000000 a
27.016484999999999 112.789338999999998 278.000000000000000 a
26.842995999999999 112.318500000000000 250.000000000000000 a
26.775791999999999 112.168546000000006 384.000000000000000 a
26.786187000000002 112.113348999999999 390.000000000000000 a
26.797965999999999 111.992490000000004 445.000000000000000 a
26.742889999999999 111.835645000000000 310.000000000000000 a
26.729082999999999 111.823902000000004 260.000000000000000 a
26.663747000000001 111.757202000000007 443.000000000000000 a
26.644151999999998 111.693360999999996 319.000000000000000 a
26.643616000000002 111.692537000000002 313.000000000000000 a
26.642773999999999 111.691750999999996 285.000000000000000 a
26.530875999999999 111.680575000000005 232.000000000000000 a
26.516919000000001 111.641813999999997 212.000000000000000 a
26.389085000000001 111.620607000000007 293.000000000000000 a
26.389084000000000 111.620599999999996 293.000000000000000 a
26.388915000000001 111.620465999999993 218.000000000000000 a
26.388922999999998 111.620296999999994 402.000000000000000 a
26.388921000000000 111.620372000000003 346.000000000000000 a
39.369385000000001 116.299058000000002 67.202269999999999 a
35.805919000000003 115.931728000000007 229.683821999999992 a
35.686537000000001 115.923090000000002 199.894856000000004 a
35.589776000000001 115.888255999999998 148.545324999999991 a
35.447431000000002 115.697738999999999 402.931578000000002 a
35.418770000000002 115.659865999999994 260.948670999999990 a
34.653190000000002 115.593329999999995 206.686066000000011 a
34.280513999999997 115.736768999999995 211.786762000000010 a
34.193652000000000 115.753553999999994 93.525456000000005 a
32.336151000000001 115.320196999999993 249.996686000000011 a
32.111848000000002 115.096485999999999 184.321627000000007 a
31.658581999999999 114.886899000000000 203.779937999999987 a
30.155080000000002 115.456352999999993 -15.777680000000000 a
29.831406000000001 116.002247999999994 165.734741000000014 a
28.150289000000001 115.933412000000004 62.446607999999998 a
28.123736000000001 115.892544000000001 -8.407867000000000 a
28.098210999999999 115.832626000000005 99.074701000000005 a
27.486042000000001 115.302368000000001 237.535942000000006 a
42.408783000000000 123.678799999999995 246.062992000000008 a
42.437866999999997 123.607883000000001 295.275591000000020 a
42.455233000000000 123.570482999999996 321.522310000000004 a
42.456533000000000 123.549267000000000 318.241469999999993 a
28.347137000000000 115.678455000000000 3385.800000000000182 a
28.333562000000001 115.665711999999999 3385.800000000000182 a
28.328596999999998 115.661248000000001 3385.800000000000182 a
28.284680000000002 115.634952999999996 3385.800000000000182 a
28.230387000000000 115.598988000000006 3310.400000000000091 a
28.132497000000001 115.473877999999999 134.500000000000000 a
28.130676999999999 115.461408000000006 114.799999999999997 a
28.084485000000001 115.392662000000001 177.199999999999989 a
28.053922000000000 115.359067999999994 164.000000000000000 a
28.043583000000002 115.348910000000004 154.199999999999989 a
28.038057999999999 115.345397000000006 180.400000000000006 a
27.982106999999999 115.301698000000002 160.800000000000011 a
27.976043000000001 115.296028000000007 173.900000000000006 a
27.912991999999999 115.283762999999993 150.900000000000006 a
27.904330000000002 115.282837000000001 154.199999999999989 a
27.750157999999999 115.179936999999995 262.500000000000000 a
27.737117999999999 115.168070000000000 324.800000000000011 a
27.734649999999998 115.166683000000006 337.899999999999977 a
27.702456999999999 115.151290000000003 318.199999999999989 a
27.678021999999999 115.141706999999997 265.699999999999989 a
27.621665000000000 115.124745000000004 -65.599999999999994 a
27.511600000000001 115.072447999999994 203.400000000000006 a
27.469142999999999 115.035101999999995 75.500000000000000 a
27.433973000000002 115.017047000000005 196.900000000000006 a
27.274258000000000 115.002297999999996 308.399999999999977 a
27.211842999999998 114.971407999999997 147.599999999999994 a
27.244206999999999 115.138086999999999 236.199999999999989 a
29.627745000000001 115.871269999999996 72.200000000000003 a
29.958349999999999 115.640506999999999 121.400000000000006 a
30.061377000000000 115.513964999999999 170.599999999999994 a
30.323660000000000 115.332347999999996 183.699999999999989 a
32.725563000000001 115.652602000000002 236.199999999999989 a
33.004171999999997 115.861099999999993 137.800000000000011 a
33.199258000000000 115.831407999999996 170.599999999999994 a
33.354255000000002 115.814070000000001 160.800000000000011 a
33.451307000000000 115.806489999999997 173.900000000000006 a
33.586106999999998 115.802251999999996 190.300000000000011 a
42.213616999999999 123.434472999999997 200.099999999999994 a
42.221344999999999 123.425865000000002 200.099999999999994 a
42.229573000000002 123.416157999999996 196.900000000000006 a
42.244371999999998 123.441460000000006 242.800000000000011 a
42.245244999999997 123.442509999999999 249.300000000000011 a
42.249073000000003 123.446181999999993 239.500000000000000 a
42.345792000000003 123.495436999999995 357.600000000000023 a
42.349742999999997 123.498104999999995 370.699999999999989 a
42.395631999999999 123.522917000000007 364.199999999999989 a
42.426524999999998 123.539557000000002 364.199999999999989 a
42.427349999999997 123.539473000000001 347.800000000000011 a
42.427352999999997 123.539451999999997 347.800000000000011 a
42.427352999999997 123.539451999999997 347.800000000000011 a
42.427363000000000 123.539597000000001 347.800000000000011 a
42.427126999999999 123.540836999999996 347.800000000000011 a
40.031153000000003 116.765900000000002 85.299999999999997 a
40.062963000000003 116.930120000000002 101.700000000000003 a
40.192118000000001 117.046312999999998 101.700000000000003 a
40.611556999999998 115.123232999999999 0.000000000000000 a
40.628425000000000 115.059991999999994 0.000000000000000 a
40.716777000000000 114.799345000000002 0.000000000000000 a
40.719065000000001 114.794235000000000 0.000000000000000 a
41.378390000000003 114.926749999999998 0.000000000000000 a
41.407024999999997 114.938575000000000 0.000000000000000 a
41.438322999999997 114.951333000000005 0.000000000000000 a
41.487960000000001 114.965748000000005 0.000000000000000 a
41.517344999999999 114.974732000000003 0.000000000000000 a
41.594327000000000 114.997065000000006 0.000000000000000 a
41.602877999999997 115.000230000000002 0.000000000000000 a
41.628245000000000 115.012709999999998 0.000000000000000 a
41.637922000000003 115.020281999999995 0.000000000000000 a
41.641350000000003 115.023448000000002 0.000000000000000 a
41.642862000000001 115.025126999999998 0.000000000000000 a
41.658073000000002 115.055781999999994 0.000000000000000 a
41.676121999999999 115.094960000000000 0.000000000000000 a
41.755052999999997 115.170621999999995 0.000000000000000 a
41.756912000000000 115.172077999999999 0.000000000000000 a
41.757886999999997 115.173152999999999 0.000000000000000 a
41.775598000000002 115.201341999999997 0.000000000000000 a
41.915928000000001 115.272369999999995 0.000000000000000 a
41.979795000000003 115.278206999999995 0.000000000000000 a
41.980986999999999 115.278142000000003 0.000000000000000 a
41.999442999999999 115.285437999999999 0.000000000000000 a
42.000152999999997 115.286387000000005 0.000000000000000 a
42.026876999999999 115.302115000000001 0.000000000000000 a
42.028582999999998 115.302976999999998 0.000000000000000 a
42.051727000000000 115.331512000000004 0.000000000000000 a
42.064672999999999 115.349068000000003 0.000000000000000 a
42.069910000000000 115.357822999999996 0.000000000000000 a
42.090091999999999 115.407127000000003 0.000000000000000 a
42.091786999999997 115.412566999999996 0.000000000000000 a
42.100414999999998 115.442935000000006 0.000000000000000 a
42.190928000000000 115.565496999999993 0.000000000000000 a
42.199938000000003 115.571787000000000 0.000000000000000 a
42.209473000000003 115.582117999999994 0.000000000000000 a
42.229798000000002 115.610887000000005 0.000000000000000 a
42.244705000000003 115.633915000000002 0.000000000000000 a
42.321472000000000 115.698234999999997 0.000000000000000 a
42.350667999999999 115.715892999999994 0.000000000000000 a
42.354785000000000 115.720510000000004 0.000000000000000 a
42.385258000000000 115.758223000000001 0.000000000000000 a
42.413978000000000 115.791392999999999 0.000000000000000 a
42.479436999999997 115.824443000000002 0.000000000000000 a
42.486387000000001 115.829463000000004 0.000000000000000 a
42.491354999999999 115.837800000000001 0.000000000000000 a
42.540481999999997 115.880048000000002 0.000000000000000 a
42.585870000000000 115.901472999999996 0.000000000000000 a
42.646993000000002 115.926713000000007 0.000000000000000 a
42.648432999999997 115.926717999999994 0.000000000000000 a
42.648927999999998 115.927161999999996 0.000000000000000 a
42.652577000000001 115.931359999999998 0.000000000000000 a
42.704945000000002 116.039327999999998 0.000000000000000 a
42.738112999999998 116.112285000000000 0.000000000000000 a
42.788918000000002 116.256131999999994 0.000000000000000 a
42.831246999999998 116.360997999999995 0.000000000000000 a
42.853098000000003 116.412733000000003 0.000000000000000 a
42.874645000000001 116.489667999999995 0.000000000000000 a
42.900132999999997 116.600947000000005 0.000000000000000 a
42.916015000000002 116.705205000000007 0.000000000000000 a
42.947369999999999 116.758745000000005 0.000000000000000 a
42.977975000000001 116.819350000000000 0.000000000000000 a
43.008884999999999 116.937527000000003 0.000000000000000 a
43.046208000000000 117.016445000000004 0.000000000000000 a
43.074016999999998 117.097797000000000 0.000000000000000 a
43.161006999999998 117.263392999999994 0.000000000000000 a
43.334009999999999 117.585110000000000 0.000000000000000 a
43.403972000000003 117.659525000000002 0.000000000000000 a
43.458773000000001 117.727211999999994 0.000000000000000 a
43.459155000000003 117.728004999999996 0.000000000000000 a
43.459767999999997 117.729343000000000 0.000000000000000 a
43.460120000000003 117.730172999999994 0.000000000000000 a
43.460225000000001 117.730558000000002 0.000000000000000 a
43.460217999999998 117.730604999999997 0.000000000000000 a
43.458928000000000 117.731385000000003 0.000000000000000 a
43.458545000000001 117.731740000000002 0.000000000000000 a
43.458373000000002 117.731234999999998 0.000000000000000 a
43.457658000000002 117.729478000000000 0.000000000000000 a
43.457338000000000 117.728598000000005 0.000000000000000 a
43.456845000000001 117.727322000000001 0.000000000000000 a
43.456721999999999 117.726977000000005 0.000000000000000 a
44.000430000000001 117.418267999999998 0.000000000000000 a
43.996822999999999 117.428030000000007 0.000000000000000 a
43.972070000000002 117.552014999999997 0.000000000000000 a
43.972237999999997 117.552175000000005 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972257999999997 117.552148000000003 0.000000000000000 a
43.972278000000003 117.552161999999996 0.000000000000000 a
43.998623000000002 117.422785000000005 0.000000000000000 a
44.000473000000000 117.418238000000002 0.000000000000000 a
44.000805000000000 117.415073000000007 0.000000000000000 a
44.000402999999999 117.413527999999999 0.000000000000000 a
43.997656999999997 117.412059999999997 0.000000000000000 a
43.944822000000002 117.291363000000004 0.000000000000000 a
43.928682999999999 117.207417000000007 0.000000000000000 a
43.927415000000003 117.192442000000000 0.000000000000000 a
43.926915000000001 117.190591999999995 0.000000000000000 a
43.921374999999998 117.181337999999997 0.000000000000000 a
43.920717000000003 117.180717999999999 0.000000000000000 a
43.919424999999997 117.179537999999994 0.000000000000000 a
43.919212000000002 117.179366999999999 0.000000000000000 a
43.916200000000003 117.178565000000006 0.000000000000000 a
43.613346999999997 117.206114999999997 0.000000000000000 a
43.471415000000000 117.142037999999999 0.000000000000000 a
43.235432000000003 116.707031999999998 0.000000000000000 a
43.577978000000002 116.672084999999996 0.000000000000000 a
43.677064999999999 116.639042000000003 0.000000000000000 a
43.741678000000000 116.604624999999999 0.000000000000000 a
43.767359999999996 116.588260000000005 0.000000000000000 a
43.783965000000002 116.572440000000000 0.000000000000000 a
43.808055000000003 116.544392000000002 0.000000000000000 a
43.809932000000003 116.542064999999994 0.000000000000000 a
43.824320000000000 116.502222000000003 0.000000000000000 a
43.868882999999997 116.397797999999995 0.000000000000000 a
43.885240000000003 116.364879999999999 0.000000000000000 a
43.903466999999999 116.327763000000004 0.000000000000000 a
43.913950000000000 116.301218000000006 0.000000000000000 a
43.927453000000000 116.271339999999995 0.000000000000000 a
43.745686999999997 116.100178000000000 0.000000000000000 a
43.521495000000002 116.115939999999995 0.000000000000000 a
43.478028000000002 116.105802999999995 0.000000000000000 a
43.417003000000001 116.090886999999995 0.000000000000000 a
43.410722000000000 116.089349999999996 0.000000000000000 a
43.328164999999998 116.099947000000000 0.000000000000000 a
43.286667000000001 116.111367999999999 0.000000000000000 a
43.111530000000002 116.058287000000007 0.000000000000000 a
43.092747000000003 116.044128000000001 0.000000000000000 a
43.092680000000001 116.043880000000001 0.000000000000000 a
43.059182999999997 116.016282000000004 0.000000000000000 a
43.058923000000000 116.016063000000003 0.000000000000000 a
43.057405000000003 116.014678000000004 0.000000000000000 a
43.044902000000000 116.003528000000003 0.000000000000000 a
43.047910000000002 116.009707000000006 0.000000000000000 a
43.052557999999998 116.023312000000004 0.000000000000000 a
43.917793000000003 116.025013000000001 0.000000000000000 a
43.918222999999998 116.024572000000006 0.000000000000000 a
43.918762999999998 116.024360000000001 0.000000000000000 a
44.014285000000001 115.963314999999994 0.000000000000000 a
44.071097999999999 115.914247000000003 0.000000000000000 a
44.082946999999997 115.908272999999994 0.000000000000000 a
44.119101999999998 115.890671999999995 0.000000000000000 a
44.129973000000000 115.885502000000002 0.000000000000000 a
44.132027999999998 115.884883000000002 0.000000000000000 a
44.152920000000002 115.889302999999998 0.000000000000000 a
44.398474999999998 115.929838000000004 0.000000000000000 a
44.475625000000001 115.919006999999993 0.000000000000000 a
44.479407000000002 115.916601999999997 0.000000000000000 a
44.541660000000000 115.892574999999994 0.000000000000000 a
44.541912000000004 115.891468000000003 0.000000000000000 a
44.542540000000002 115.888557000000006 0.000000000000000 a
44.548112000000003 115.870850000000004 0.000000000000000 a
44.548741999999997 115.867902000000001 0.000000000000000 a
44.548805000000002 115.866281999999998 0.000000000000000 a
44.549774999999997 115.757912000000005 0.000000000000000 a
44.549774999999997 115.757912000000005 0.000000000000000 a
44.549778000000003 115.757914999999997 0.000000000000000 a
44.549787000000002 115.757921999999994 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757923000000005 0.000000000000000 a
44.549791999999997 115.757923000000005 0.000000000000000 a
44.552002999999999 115.760007000000002 0.000000000000000 a
44.552301999999997 115.760009999999994 0.000000000000000 a
44.552602999999998 115.760087999999996 0.000000000000000 a
44.552750000000003 115.760137000000000 0.000000000000000 a
44.552767000000003 115.760142999999999 0.000000000000000 a
44.552531999999999 115.760036999999997 0.000000000000000 a
44.552436999999998 115.760017000000005 0.000000000000000 a
44.552055000000003 115.759929999999997 0.000000000000000 a
44.542363000000002 115.888963000000004 0.000000000000000 a
44.541527000000002 115.892623000000000 0.000000000000000 a
44.541452999999997 115.892797000000002 0.000000000000000 a
44.540982000000000 115.892769999999999 0.000000000000000 a
44.359789999999997 115.930597000000006 0.000000000000000 a
44.323255000000003 115.933458000000002 0.000000000000000 a
44.279857999999997 115.944737000000003 0.000000000000000 a
44.136308000000000 115.885172999999995 0.000000000000000 a
44.071848000000003 115.913692999999995 0.000000000000000 a
44.010446999999999 115.966745000000003 0.000000000000000 a
43.693730000000002 116.112148000000005 0.000000000000000 a
43.676366999999999 116.116398000000004 0.000000000000000 a
43.542157000000003 116.122110000000006 0.000000000000000 a
43.395543000000004 116.088397999999998 0.000000000000000 a
43.387751999999999 116.088543000000001 0.000000000000000 a
43.414324999999998 116.631979999999999 0.000000000000000 a
43.340260000000001 116.772846999999999 0.000000000000000 a
43.377958000000000 116.918407000000002 0.000000000000000 a
43.362231999999999 116.993712000000002 0.000000000000000 a
43.142871999999997 117.577645000000004 0.000000000000000 a
43.139004999999997 117.577955000000003 0.000000000000000 a
43.117384999999999 117.573432999999994 0.000000000000000 a
43.001010000000001 117.588690000000000 0.000000000000000 a
42.983812999999998 117.592442000000005 0.000000000000000 a
42.969302999999996 117.592699999999994 0.000000000000000 a
42.846421999999997 117.625150000000005 0.000000000000000 a
42.842762000000000 117.625422999999998 0.000000000000000 a
42.841096999999998 117.625967000000003 0.000000000000000 a
42.795726999999999 117.626926999999995 0.000000000000000 a
42.795214999999999 117.627236999999994 0.000000000000000 a
42.794285000000002 117.628173000000004 0.000000000000000 a
42.779204999999997 117.615257999999997 0.000000000000000 a
42.699334999999998 117.553088000000002 0.000000000000000 a
42.689526999999998 117.540701999999996 0.000000000000000 a
42.584162999999997 117.356108000000006 0.000000000000000 a
41.235411999999997 117.897937999999996 0.000000000000000 a
41.174644999999998 117.971422000000004 0.000000000000000 a
41.174532999999997 117.971521999999993 0.000000000000000 a
41.170572999999997 117.974537999999995 0.000000000000000 a
41.168509999999998 117.974630000000005 0.000000000000000 a
41.129947000000001 117.983930000000001 0.000000000000000 a
41.101385000000001 117.990908000000005 0.000000000000000 a
41.088363000000001 117.995508000000001 0.000000000000000 a
41.053812999999998 117.988249999999994 0.000000000000000 a
37.498848000000002 127.401385000000005 0.000000000000000 a
37.443382000000000 127.433177000000001 0.000000000000000 a
37.439534999999999 127.433638000000002 0.000000000000000 a
37.145859999999999 126.832368000000002 0.000000000000000 a
37.448934999999999 126.438472000000004 0.000000000000000 a
37.450389999999999 126.444620000000000 0.000000000000000 a
40.237189999999998 115.972905999999995 1293.000000000000000 a
39.797100999999998 115.980840000000001 304.000000000000000 a
39.811244000000002 115.818690000000004 757.000000000000000 a
40.091168000000003 115.748244999999997 1128.599999999999909 a
34.755000000000003 112.961900000000000 429.790026000000012 a
34.570467000000001 112.471582999999995 544.619422999999983 a
34.562550000000002 112.479399999999998 557.742782000000034 a
34.512400000000000 112.493016999999995 662.729658999999970 a
34.423966999999998 112.475916999999995 780.839894999999956 a
34.406832999999999 112.496250000000003 849.737532999999985 a
34.381749999999997 112.547250000000005 921.916010000000028 a
34.375950000000003 112.567932999999996 974.409448999999995 a
34.369067000000001 112.571782999999996 971.128608999999983 a
34.207082999999997 112.739082999999994 859.580052000000023 a
34.135883000000000 112.815617000000003 708.661417000000029 a
33.855950000000000 113.042117000000005 580.708661000000006 a
33.780082999999998 112.972350000000006 485.564303999999993 a
33.741700000000002 112.879632999999998 475.721785000000011 a
33.733882999999999 112.874849999999995 482.283464999999978 a
33.681150000000002 112.789699999999996 580.708661000000006 a
33.531350000000003 112.778882999999993 810.367453999999952 a
33.502017000000002 112.759399999999999 784.120734999999968 a
33.500166999999998 112.759567000000004 780.839894999999956 a
33.496917000000003 112.760616999999996 784.120734999999968 a
33.445883000000002 112.737949999999998 629.921259999999961 a
33.418083000000003 112.687282999999994 633.202099999999973 a
33.375917000000001 112.668582999999998 672.572178000000008 a
33.365566999999999 112.665566999999996 662.729658999999970 a
33.348050000000001 112.654366999999993 643.044619000000012 a
33.268149999999999 112.654416999999995 505.249344000000008 a
33.008017000000002 112.510949999999994 479.002625000000023 a
33.002150000000000 112.506933000000004 479.002625000000023 a
32.988366999999997 112.495850000000004 479.002625000000023 a
32.079833000000001 112.165800000000004 246.062992000000008 a
32.073749999999997 112.160916999999998 236.220472000000001 a
32.060200000000002 112.151283000000006 255.905511999999987 a
32.050516999999999 112.143782999999999 255.905511999999987 a
31.659932999999999 112.154267000000004 272.309710999999993 a
31.397532999999999 112.324382999999997 288.713910999999996 a
31.280217000000000 112.313800000000001 229.658793000000003 a
31.278483000000001 112.301117000000005 229.658793000000003 a
31.221966999999999 112.267832999999996 249.343831999999992 a
31.118766999999998 112.216333000000006 305.118110000000001 a
31.075067000000001 112.204132999999999 324.803150000000016 a
30.506216999999999 111.578833000000003 255.905511999999987 a
30.299567000000000 111.549149999999997 262.467192000000011 a
30.253132999999998 111.496750000000006 127.952755999999994 a
30.233816999999998 111.559899999999999 331.364828999999986 a
30.187733000000001 111.601249999999993 433.070866000000024 a
29.985382999999999 111.637950000000004 259.186351999999999 a
29.575800000000001 111.265632999999994 305.118110000000001 a
29.515782999999999 111.202133000000003 456.036744999999996 a
29.491350000000001 111.191182999999995 423.228345999999988 a
29.438167000000000 111.157382999999996 423.228345999999988 a
29.437532999999998 111.157032999999998 410.104986999999994 a
29.427416999999998 111.140017000000000 410.104986999999994 a
29.419083000000001 111.114283000000000 393.700786999999991 a
29.379200000000001 111.019166999999996 393.700786999999991 a
29.367599999999999 111.004599999999996 393.700786999999991 a
29.366467000000000 110.995333000000002 393.700786999999991 a
29.106600000000000 110.481032999999996 187.007873999999987 a
29.107267000000000 110.480383000000003 193.569554000000011 a
29.345566999999999 110.538849999999996 1161.417322999999897 a
29.310766999999998 110.501266999999999 1594.488188999999920 a
29.269500000000001 110.463767000000004 1532.152231000000029 a
29.233000000000001 110.442017000000007 912.073490999999990 a
29.232267000000000 110.441850000000002 898.950131000000056 a
29.209133000000001 110.444249999999997 774.278215000000046 a
29.194983000000001 110.452832999999998 744.750656000000049 a
29.180000000000000 110.456549999999993 695.538057999999978 a
29.178933000000001 110.457350000000005 688.976377999999954 a
29.138366999999999 110.450017000000003 587.270341000000030 a
29.135800000000000 110.450232999999997 583.989501000000018 a
29.126083000000001 110.462716999999998 593.832021000000054 a
29.127917000000000 110.460466999999994 629.921259999999961 a
29.121549999999999 110.425916999999998 580.708661000000006 a
29.113900000000001 110.412717000000001 580.708661000000006 a
29.100000000000001 110.401882999999998 629.921259999999961 a
29.066566999999999 110.311516999999995 869.422571999999946 a
29.063333000000000 110.295649999999995 1040.026247000000012 a
29.058050000000001 110.271933000000004 1158.136482999999998 a
29.035499999999999 110.231166999999999 1466.535433000000012 a
29.027532999999998 110.214167000000003 1581.364829000000100 a
29.035467000000001 110.199066999999999 1266.404199000000062 a
29.036232999999999 110.193083000000001 1167.979002999999921 a
29.045983000000000 110.167933000000005 1604.330709000000070 a
29.030899999999999 110.139099999999999 1768.372703000000001 a
29.020517000000002 110.125632999999993 1732.283464999999978 a
29.008282999999999 110.108632999999998 1758.530183999999963 a
28.947067000000001 110.040450000000007 1646.981626999999889 a
28.922633000000001 110.014416999999995 1768.372703000000001 a
28.903400000000001 110.001917000000006 1883.202099999999973 a
28.880067000000000 109.991100000000003 2066.929133999999976 a
28.838950000000001 109.971582999999995 1794.619423000000097 a
28.818166999999999 109.951166999999998 1568.241469999999936 a
28.816683000000001 109.951750000000004 1564.960630000000037 a
28.806149999999999 109.955299999999994 1637.139108000000078 a
28.803567000000001 109.954466999999994 1610.892387999999983 a
28.737532999999999 109.941083000000006 741.469816000000037 a
28.736166999999998 109.944599999999994 715.223097000000053 a
28.710217000000000 109.962699999999998 659.448818999999958 a
28.658332999999999 109.980333000000002 725.065616999999975 a
28.600567000000002 109.933017000000007 961.286088999999947 a
28.559799999999999 109.884316999999996 1246.719160000000102 a
28.543866999999999 109.866716999999994 1663.385827000000063 a
28.519133000000000 109.843316999999999 1482.939632999999958 a
28.511150000000001 109.836950000000002 1368.110235999999986 a
28.498716999999999 109.841932999999997 1040.026247000000012 a
28.450050000000001 109.825917000000004 1190.944882000000007 a
28.411383000000001 109.805132999999998 803.805774000000042 a
28.372399999999999 109.775632999999999 810.367453999999952 a
28.326599999999999 109.731499999999997 669.291338999999994 a
28.323416999999999 109.733182999999997 675.853018000000020 a
28.296482999999998 109.722317000000004 692.257217999999966 a
28.233782999999999 109.675332999999995 682.414698000000044 a
28.209667000000000 109.652933000000004 692.257217999999966 a
28.207417000000000 109.652716999999996 669.291338999999994 a
28.188932999999999 109.648083000000000 725.065616999999975 a
28.133566999999999 109.618817000000007 980.971129000000019 a
28.080050000000000 109.595849999999999 1079.396324999999933 a
28.065950000000001 109.588683000000003 1138.451444000000038 a
28.060016999999998 109.587733000000000 1145.013122999999950 a
28.056467000000001 109.587867000000003 1161.417322999999897 a
28.044350000000001 109.583150000000003 1259.842519999999922 a
28.005167000000000 109.585283000000004 1463.254593000000114 a
28.003100000000000 109.585250000000002 1427.165353999999979 a
27.979817000000001 109.590999999999994 1309.055117999999993 a
27.972033000000000 109.585599999999999 1292.650918999999931 a
27.960232999999999 109.586033000000000 1171.259843000000046 a
27.959800000000001 109.586583000000005 1154.855643000000100 a
27.953016999999999 109.593383000000003 1030.183727000000090 a
27.954149999999998 109.594750000000005 1059.711285999999973 a
27.954982999999999 109.595567000000003 1013.779528000000028 a
27.953116999999999 109.598117000000002 1138.451444000000038 a
27.869467000000000 109.728633000000002 1000.656167999999980 a
27.856332999999999 109.740399999999994 544.619422999999983 a
27.847816999999999 109.751467000000005 541.338582999999971 a
27.758282999999999 109.866249999999994 862.860892000000035 a
27.707950000000000 109.910567000000000 711.942257000000041 a
27.646249999999998 109.951016999999993 902.230970999999954 a
27.618967000000001 109.942250000000001 879.265091999999981 a
27.619150000000001 109.949066999999999 902.230970999999954 a
27.616682999999998 109.953400000000002 954.724409000000037 a
27.615950000000002 109.952583000000004 974.409448999999995 a
27.614117000000000 109.951832999999993 990.813647999999944 a
27.612583000000001 109.952267000000006 1007.217848000000004 a
27.596283000000000 109.954217000000000 843.175852999999961 a
27.595800000000001 109.967282999999995 820.209973999999988 a
27.581800000000001 109.972149999999999 843.175852999999961 a
27.581600000000002 109.972233000000003 853.018372999999997 a
27.581299999999999 109.972350000000006 869.422571999999946 a
27.560817000000000 109.958749999999995 836.614173000000051 a
27.691817000000000 110.156367000000003 751.312335999999959 a
27.715733000000000 110.154983000000001 669.291338999999994 a
27.730499999999999 110.168683000000001 652.887139000000047 a
27.738900000000001 110.168283000000002 666.010498999999982 a
27.754033000000000 110.156982999999997 718.503936999999951 a
27.788450000000001 110.166250000000005 718.503936999999951 a
27.908366999999998 110.298383000000001 583.989501000000018 a
27.903849999999998 110.300399999999996 524.934383000000025 a
27.910616999999998 110.326717000000002 567.585301999999956 a
27.871050000000000 110.351732999999996 495.406823999999972 a
27.840733000000000 110.512917000000002 547.900261999999998 a
27.867400000000000 110.540683000000001 567.585301999999956 a
27.897683000000001 110.564082999999997 551.181102000000010 a
27.922733000000001 110.567783000000006 626.640419999999949 a
28.083182999999998 110.747883000000002 698.818897999999990 a
28.109317000000001 110.803550000000001 921.916010000000028 a
28.148382999999999 110.861333000000002 882.545931999999993 a
28.146132999999999 110.869649999999993 882.545931999999993 a
28.127500000000001 110.883600000000001 738.188976000000025 a
28.145917000000001 110.910600000000002 652.887139000000047 a
28.135916999999999 110.933800000000005 741.469816000000037 a
28.039632999999998 111.093017000000003 721.784776999999963 a
27.840750000000000 111.161983000000006 692.257217999999966 a
27.784900000000000 111.192916999999994 666.010498999999982 a
27.769349999999999 111.197766999999999 649.606299000000035 a
27.750200000000000 111.263582999999997 610.236220000000003 a
27.741267000000001 111.296049999999994 606.955380999999988 a
27.739567000000001 111.297282999999993 606.955380999999988 a
27.729932999999999 111.297583000000003 636.482939999999985 a
27.723199999999999 111.297167000000002 597.112860999999953 a
27.719232999999999 111.297133000000002 600.393700999999965 a
27.717732999999999 111.297782999999995 600.393700999999965 a
27.708649999999999 111.326482999999996 606.955380999999988 a
27.697133000000001 111.352367000000001 656.167978999999946 a
27.591483000000000 111.509133000000006 688.976377999999954 a
27.861066999999998 112.941033000000004 685.695538000000056 a
32.276466999999997 120.825532999999993 15623.359580000000278 a
31.427833000000000 121.325282999999999 3251.312335999999959 a
34.868082999999999 117.782482999999999 31797.900261999999202 a
29.487449999999999 115.819682999999998 173.884513999999996 a
25.622733000000000 114.772482999999994 544.619422999999983 a
25.612050000000000 114.764533000000000 561.023622000000046 a
25.507632999999998 114.785283000000007 561.023622000000046 a
25.452249999999999 114.816850000000002 616.797900000000027 a
25.366299999999999 114.919766999999993 554.461942000000022 a
25.234067000000000 114.916349999999994 610.236220000000003 a
25.190600000000000 114.920450000000002 587.270341000000030 a
25.167166999999999 114.913432999999998 570.866141999999968 a
25.026116999999999 114.913782999999995 879.265091999999981 a
25.013332999999999 114.879400000000004 895.669291000000044 a
25.004733000000002 114.877416999999994 980.971129000000019 a
24.931683000000000 114.858932999999993 928.477690000000052 a
24.831932999999999 114.937150000000003 984.251969000000031 a
24.682983000000000 114.995216999999997 974.409448999999995 a
24.673133000000000 114.990583000000001 980.971129000000019 a
24.547667000000001 114.973650000000006 1131.889764000000014 a
24.385033000000000 114.990382999999994 744.750656000000049 a
24.313016999999999 115.039582999999993 557.742782000000034 a
24.307433000000000 115.068366999999995 518.372703000000001 a
24.276183000000000 115.143500000000003 400.262467000000015 a
24.225283000000001 115.183750000000003 364.173227999999995 a
24.211600000000001 115.236582999999996 347.769028999999989 a
24.209367000000000 115.237717000000004 351.049869000000001 a
24.118566999999999 115.236317000000000 337.926509000000010 a
24.115366999999999 115.232633000000007 331.364828999999986 a
24.115117000000001 115.232332999999997 314.960629999999981 a
24.114249999999998 115.231300000000005 308.398950000000013 a
24.105899999999998 115.222633000000002 269.028870999999981 a
24.080916999999999 115.181882999999999 305.118110000000001 a
24.056667000000001 115.169933000000000 288.713910999999996 a
24.036799999999999 115.136832999999996 285.433070999999984 a
24.026667000000000 115.101232999999993 282.152230999999972 a
23.997233000000001 115.082082999999997 334.645668999999998 a
23.962883000000001 115.063732999999999 282.152230999999972 a
23.940417000000000 115.047849999999997 288.713910999999996 a
23.886766999999999 114.931083000000001 262.467192000000011 a
23.849032999999999 114.840282999999999 262.467192000000011 a
23.841032999999999 114.802482999999995 265.748031000000026 a
23.812332999999999 114.756649999999993 206.692913000000004 a
23.773482999999999 114.687717000000006 216.535433000000012 a
23.730633000000001 114.678650000000005 187.007873999999987 a
23.725500000000000 114.678633000000005 193.569554000000011 a
23.266466999999999 114.446299999999994 150.918634999999995 a
22.749517000000001 113.482183000000006 29.527559000000000 a
22.524933000000001 113.450582999999995 36.089238999999999 a
22.375717000000002 113.557917000000003 29.527559000000000 a
22.383917000000000 113.543066999999994 55.774278000000002 a
22.520966999999999 113.458432999999999 32.808399000000001 a
39.551367999999997 119.268495000000001 13.100000000000000 a
39.550911999999997 119.268297000000004 9.800000000000001 a
39.550854999999999 119.268271999999996 9.800000000000001 a
39.552501999999997 119.269058000000001 16.399999999999999 a
39.553635000000000 119.269537999999997 23.000000000000000 a
39.564346999999998 119.276700000000005 16.399999999999999 a
39.568308000000002 119.279152999999994 13.100000000000000 a
40.122442999999997 119.502600000000001 462.600000000000023 a
40.124262999999999 119.501917000000006 459.300000000000011 a
40.124724999999998 119.496731999999994 534.799999999999955 a
40.124600000000001 119.496342999999996 534.799999999999955 a
40.123669999999997 119.502413000000004 600.399999999999977 a
40.121699999999997 119.502956999999995 547.899999999999977 a
40.122287000000000 119.510999999999996 505.199999999999989 a
40.120987999999997 119.515028000000001 475.699999999999989 a
39.935291999999997 119.296379999999999 134.500000000000000 a
41.065162000000001 121.291188000000005 52.500000000000000 a
40.466498000000001 116.653166999999996 997.399999999999977 a
40.071482000000003 115.570797999999996 144.400000000000006 a
40.066270000000003 115.529612000000000 144.400000000000006 a
40.111516999999999 114.985129999999998 35580.699999999997090 a
40.109520000000003 114.635013000000001 36325.500000000000000 a
40.109262000000001 114.613932000000005 36312.300000000002910 a
40.088157000000002 114.514362000000006 36273.000000000000000 a
40.076597999999997 114.498407999999998 36286.099999999998545 a
39.527830000000002 114.266796999999997 36295.900000000001455 a
39.391195000000003 114.212467000000004 36437.000000000000000 a
39.244171999999999 114.153923000000006 36610.900000000001455 a
39.106971999999999 114.099711999999997 36555.099999999998545 a
39.033422000000002 114.071091999999993 36528.900000000001455 a
38.900742999999999 114.019108000000003 36578.099999999998545 a
38.758249999999997 113.963722000000004 36561.699999999997090 a
38.644883000000000 113.883008000000004 36410.800000000002910 a
38.615493000000001 113.840306999999996 36479.699999999997090 a
38.562327000000003 113.763987999999998 36522.300000000002910 a
38.538671999999998 113.729896999999994 36578.099999999998545 a
38.526775000000001 113.712855000000005 36581.400000000001455 a
38.490974999999999 113.661623000000006 36597.800000000002910 a
38.370995000000001 113.490335000000002 36614.199999999997090 a
38.352843000000000 113.464502999999993 36633.900000000001455 a
38.328631999999999 113.430036999999999 36607.599999999998545 a
38.316515000000003 113.412746999999996 36604.300000000002910 a
38.261882999999997 113.334892999999994 36620.699999999997090 a
38.207144999999997 113.257589999999993 36643.699999999997090 a
38.110007000000003 113.120410000000007 36679.800000000002910 a
37.965307000000003 112.917450000000002 36692.900000000001455 a
37.935695000000003 112.875915000000006 36702.800000000002910 a
37.123699999999999 111.569462000000001 36752.000000000000000 a
37.117848000000002 111.560743000000002 36748.699999999997090 a
37.111998000000000 111.552021999999994 36752.000000000000000 a
37.094462000000000 111.525835000000001 36758.500000000000000 a
37.006515000000000 111.395027999999996 36774.900000000001455 a
36.849445000000003 111.162113000000005 36761.800000000002910 a
36.809012000000003 111.102570000000000 36761.800000000002910 a
36.785921999999999 111.068629999999999 36768.400000000001455 a
36.722402000000002 110.975453000000002 36768.400000000001455 a
36.693576999999998 110.933097000000004 36768.400000000001455 a
36.618411999999999 110.823217000000000 36781.500000000000000 a
36.548696999999997 110.721632000000000 36784.800000000002910 a
36.490451999999998 110.637065000000007 36811.000000000000000 a
36.402963000000000 110.510144999999994 36814.300000000002910 a
36.391261999999998 110.493272000000005 36817.599999999998545 a
36.281796999999997 110.331541999999999 36834.000000000000000 a
36.264651999999998 110.305854999999994 36840.599999999998545 a
36.230336999999999 110.254502000000002 36847.099999999998545 a
36.224604999999997 110.245945000000006 36847.099999999998545 a
36.075777000000002 110.025570000000002 36866.800000000002910 a
36.064408000000000 110.008773000000005 36870.099999999998545 a
35.984746999999999 109.891655000000000 36889.800000000002910 a
35.877172999999999 109.733277000000001 36916.000000000000000 a
35.871502999999997 109.724971999999994 36912.699999999997090 a
35.826098000000002 109.658595000000005 36922.599999999998545 a
35.809068000000003 109.633691999999996 36919.300000000002910 a
35.769222999999997 109.575755000000001 36912.699999999997090 a
35.690032000000002 109.459770000000006 36922.599999999998545 a
35.672984999999997 109.435022000000004 36925.900000000001455 a
35.633158000000002 109.377386999999999 36922.599999999998545 a
35.610394999999997 109.344537000000003 36925.900000000001455 a
35.490344999999998 109.170963000000000 36945.500000000000000 a
35.445010000000003 109.105602000000005 36958.699999999997090 a
35.390728000000003 109.050302000000002 36939.000000000000000 a
35.363836999999997 109.039906999999999 36925.900000000001455 a
35.297927000000001 109.023902000000007 36948.800000000002910 a
35.128098000000001 108.982721999999995 36978.300000000002910 a
34.948363000000001 108.939314999999993 36998.000000000000000 a
34.882190000000001 108.923280000000005 37001.300000000002910 a
34.844372999999997 108.914157000000003 37014.400000000001455 a
34.778222999999997 108.898146999999994 37024.300000000002910 a
34.768777999999998 108.895858000000004 37027.599999999998545 a
34.730995000000000 108.886786999999998 37030.800000000002910 a
34.107745000000001 108.716812000000004 37103.000000000000000 a
34.012033000000002 108.659244999999999 37129.300000000002910 a
33.918134999999999 108.602540000000005 37135.800000000002910 a
33.763482000000003 108.509711999999993 37158.800000000002910 a
33.679116999999998 108.459339999999997 37171.900000000001455 a
33.656236999999997 108.445661999999999 37171.900000000001455 a
33.641002999999998 108.436565000000002 37175.199999999997090 a
33.580278000000000 108.400400000000005 37185.000000000000000 a
33.542586999999997 108.377979999999994 37198.199999999997090 a
33.520026999999999 108.364613000000006 37198.199999999997090 a
33.415543000000000 108.302558000000005 37191.599999999998545 a
33.371118000000003 108.276056999999994 37191.599999999998545 a
33.141866999999998 108.163309999999996 37224.400000000001455 a
33.111286999999997 108.148825000000002 37227.699999999997090 a
33.103647000000002 108.145202999999995 37227.699999999997090 a
33.011920000000003 108.101827000000000 37244.099999999998545 a
32.919980000000002 108.058418000000003 37253.900000000001455 a
32.866377999999997 108.032887000000002 37253.900000000001455 a
32.797075000000000 108.000307000000006 37283.500000000000000 a
32.781635000000001 107.993088000000000 37286.699999999997090 a
32.758450000000003 107.982236999999998 37283.500000000000000 a
32.750717000000002 107.978615000000005 37283.500000000000000 a
32.627102999999998 107.920482000000007 37286.699999999997090 a
32.580739999999999 107.898820000000001 37293.300000000002910 a
32.557557000000003 107.887981999999994 37299.900000000001455 a
32.254095000000000 107.746539999999996 37362.199999999997090 a
32.158679999999997 107.701947000000004 37378.599999999998545 a
32.134906999999998 107.690466999999998 37375.300000000002910 a
32.126983000000003 107.686637000000005 37375.300000000002910 a
32.111139999999999 107.678970000000007 37375.300000000002910 a
32.039946999999998 107.644827000000006 37388.500000000000000 a
32.024147999999997 107.637242999999998 37388.500000000000000 a
31.976946999999999 107.614762999999996 37378.599999999998545 a
31.825842000000002 107.547034999999994 36433.699999999997090 a
31.726613000000000 107.503748000000002 35173.900000000001455 a
31.498432999999999 107.403324999999995 31843.799999999999272 a
31.348880000000001 107.337796999999995 27696.900000000001455 a
31.339964999999999 107.333967000000001 27424.500000000000000 a
31.197624999999999 107.272786999999994 25790.700000000000728 a
30.986818000000000 107.181309999999996 19478.299999999999272 a
30.952887000000000 107.166737999999995 18444.900000000001455 a
30.790447000000000 107.096874999999997 13976.399999999999636 a
30.759000000000000 107.083528000000001 13346.500000000000000 a
30.643225000000001 107.033803000000006 12194.899999999999636 a
30.573922000000000 107.003991999999997 12221.100000000000364 a
30.379833000000001 106.921395000000004 11558.399999999999636 a
30.356963000000000 106.911722999999995 11253.299999999999272 a
30.292845000000000 106.884483000000003 10538.100000000000364 a
30.260121999999999 106.870604999999998 10147.600000000000364 a
30.247392000000001 106.865207999999996 9921.299999999999272 a
30.241092999999999 106.862530000000007 9826.100000000000364 a
30.198824999999999 106.844480000000004 9245.399999999999636 a
30.192959999999999 106.841863000000004 9124.000000000000000 a
30.169782000000001 106.831242000000003 8641.700000000000728 a
30.129753000000001 106.812501999999995 7762.500000000000000 a
30.124082000000001 106.809820000000002 7634.500000000000000 a
30.084548000000002 106.791231999999994 7027.600000000000364 a
29.919135000000001 106.710682000000006 5210.000000000000000 a
29.568978000000001 106.441424999999995 715.200000000000045 a
29.553294999999999 106.566249999999997 731.600000000000023 a
29.523579999999999 106.503195000000005 925.200000000000045 a
29.523721999999999 106.502655000000004 912.100000000000023 a
29.517496999999999 106.465947000000000 1010.500000000000000 a
29.516487000000001 106.463873000000007 1030.200000000000045 a
29.516977000000001 106.456067000000004 1066.299999999999955 a
29.516850000000002 106.455416999999997 1059.700000000000045 a
29.516855000000000 106.455327999999994 1063.000000000000000 a
29.516715000000001 106.453720000000004 1072.799999999999955 a
29.516332999999999 106.450067000000004 1069.599999999999909 a
29.515844999999999 106.445008000000001 1046.599999999999909 a
29.516047000000000 106.440363000000005 1046.599999999999909 a
29.518780000000000 106.427643000000003 1036.700000000000045 a
29.428554999999999 105.746938000000000 1302.500000000000000 a
29.443909999999999 105.749021999999997 1378.000000000000000 a
29.450160000000000 105.751700000000000 1332.000000000000000 a
29.451036999999999 105.751925000000000 1325.500000000000000 a
29.460182000000000 105.749763000000002 1312.299999999999955 a
29.476894999999999 105.755227000000005 1302.500000000000000 a
29.476917000000000 105.755255000000005 1302.500000000000000 a
29.478937999999999 105.756654999999995 1259.799999999999955 a
29.493323000000000 105.759552999999997 1276.200000000000045 a
29.512398000000001 105.765782999999999 1236.900000000000091 a
29.520185000000001 105.767782999999994 1240.200000000000045 a
29.535609999999998 105.769234999999995 1230.299999999999955 a
29.542157000000000 105.768186999999998 1236.900000000000091 a
29.544587000000000 105.767004999999997 1230.299999999999955 a
29.545546999999999 105.766647000000006 1227.000000000000000 a
29.561586999999999 105.756258000000003 1190.900000000000091 a
29.569994999999999 105.750493000000006 1204.099999999999909 a
29.577642999999998 105.749116999999998 1217.200000000000045 a
29.655027000000000 105.727637000000001 1253.299999999999955 a
29.659275000000001 105.727483000000007 1273.000000000000000 a
29.682580000000002 105.726703000000001 1243.400000000000091 a
29.688330000000001 105.726806999999994 1259.799999999999955 a
29.697613000000000 105.729232999999994 1217.200000000000045 a
29.698172000000000 105.729354999999998 1217.200000000000045 a
29.736319999999999 105.753928000000002 1273.000000000000000 a
29.742137000000000 105.754864999999995 1276.200000000000045 a
29.745770000000000 105.754765000000006 1279.500000000000000 a
29.749023000000001 105.759580000000000 1282.799999999999955 a
29.746666999999999 105.767633000000004 1371.400000000000091 a
29.755676999999999 105.793972999999994 1624.000000000000000 a
29.755707999999998 105.793773000000002 1624.000000000000000 a
29.755427999999998 105.794972999999999 1633.900000000000091 a
29.755496999999998 105.795055000000005 1633.900000000000091 a
29.755458000000001 105.793687000000006 1148.299999999999955 a
37.790284999999997 113.146698000000001 31532.200000000000728 a
37.824337999999997 113.210882999999995 30685.700000000000728 a
37.898268000000002 113.350972999999996 28766.400000000001455 a
38.068072999999998 113.674197000000007 26742.099999999998545 a
38.193506999999997 113.915025000000000 26738.799999999999272 a
38.306562000000000 114.152839999999998 26725.700000000000728 a
38.312404999999998 114.297139999999999 26755.200000000000728 a
38.347445000000000 114.418122999999994 26755.200000000000728 a
38.427306999999999 114.641767999999999 26420.599999999998545 a
38.657961999999998 115.270911999999996 21640.400000000001455 a
38.826597000000000 115.676105000000007 18376.000000000000000 a
38.851644999999998 115.736199999999997 17893.700000000000728 a
38.913052999999998 115.884330000000006 16601.000000000000000 a
38.972591999999999 116.028982999999997 15374.000000000000000 a
35.560820000000000 114.792375000000007 38766.400000000001455 a
34.745460000000001 114.709909999999994 39005.900000000001455 a
34.384002000000002 114.673372999999998 38933.699999999997090 a
34.320563000000000 114.666995000000000 38946.900000000001455 a
34.183031999999997 114.653116999999995 38923.900000000001455 a
34.161828000000000 114.650993000000000 38930.400000000001455 a
30.630443000000000 114.022592000000003 39425.900000000001455 a
30.611633000000001 114.012842000000006 39422.599999999998545 a
30.414932000000000 113.911173000000005 39507.900000000001455 a
30.396270000000001 113.901562999999996 39534.099999999998545 a
30.275241999999999 113.839147999999994 39612.900000000001455 a
30.088795000000001 113.743403000000001 39685.000000000000000 a
30.051642000000001 113.724041999999997 39550.500000000000000 a
29.903898000000002 113.666377999999995 39537.400000000001455 a
29.840046999999998 113.654612000000000 39524.300000000002910 a
29.807347000000000 113.651516999999998 39534.099999999998545 a
29.720122000000000 113.644103000000001 39517.699999999997090 a
29.632926999999999 113.636939999999996 39566.900000000001455 a
27.860073000000000 113.600007000000005 39776.900000000001455 a
27.805727999999998 113.612103000000005 39770.300000000002910 a
27.783982999999999 113.616906999999998 39757.199999999997090 a
27.751373000000001 113.624097000000006 39744.099999999998545 a
27.740507999999998 113.626495000000006 39740.800000000002910 a
27.588463000000001 113.660132000000004 39750.699999999997090 a
27.131502000000001 113.760553000000002 39839.199999999997090 a
27.034243000000000 113.781873000000004 39849.099999999998545 a
26.980226999999999 113.793633000000000 39888.500000000000000 a
26.947768000000000 113.800692999999995 39898.300000000002910 a
26.936958000000001 113.803047000000007 39901.599999999998545 a
26.926162000000001 113.805414999999996 39901.599999999998545 a
26.643473000000000 113.866887000000006 39947.500000000000000 a
26.567080000000001 113.883556999999996 39980.300000000002910 a
26.436543000000000 113.911867000000001 40006.599999999998545 a
26.295500000000001 113.942228000000000 39990.199999999997090 a
26.198087999999998 113.963120000000004 40049.199999999997090 a
26.111825000000000 113.981797999999998 40131.199999999997090 a
26.057950000000002 113.993307999999999 40206.699999999997090 a
25.940245000000001 114.024563000000001 40298.599999999998545 a
25.790620000000001 114.069382000000004 40249.300000000002910 a
25.769278000000000 114.075620000000001 40196.900000000001455 a
25.705207000000001 114.094390000000004 40200.099999999998545 a
25.662433000000000 114.106998000000004 40200.099999999998545 a
25.630327000000001 114.116455000000002 40200.099999999998545 a
24.577259999999999 114.017187000000007 22608.299999999999272 a
24.539373000000001 114.011099999999999 21814.299999999999272 a
24.530024999999998 114.009694999999994 21660.099999999998545 a
24.376359999999998 113.987444999999994 19081.400000000001455 a
24.358633000000001 113.984686999999994 18766.400000000001455 a
24.315507000000000 113.977817999999999 18349.700000000000728 a
24.155027000000000 113.953312999999994 18080.700000000000728 a
24.146857000000001 113.952112000000000 18084.000000000000000 a
24.098745000000001 113.940164999999993 18208.700000000000728 a
24.057122000000000 113.911393000000004 18346.500000000000000 a
24.015868000000001 113.882248000000004 18481.000000000000000 a
23.960747000000001 113.843687000000003 18589.200000000000728 a
23.769690000000001 113.710881999999998 18727.000000000000000 a
22.644465000000000 113.533512999999999 10495.399999999999636 a
22.611070000000002 113.544335000000004 10492.100000000000364 a
22.583105000000000 113.553303000000000 10495.399999999999636 a
22.598161999999999 114.304157000000004 45.899999999999999 a
22.586729999999999 114.301197000000002 111.500000000000000 a
22.584978000000000 114.300192999999993 141.099999999999994 a
22.864913000000001 113.910794999999993 9071.500000000000000 a
23.639675000000000 113.395052000000007 25685.700000000000728 a
23.688289999999999 113.390517000000003 25895.700000000000728 a
23.708131999999999 113.390197000000001 26063.000000000000000 a
23.871282999999998 113.397563000000005 27355.599999999998545 a
23.902155000000000 113.398707999999999 27736.200000000000728 a
24.015553000000001 113.402910000000006 28966.500000000000000 a
24.182592000000000 113.409087999999997 30236.200000000000728 a
24.257458000000000 113.411828000000000 30711.900000000001455 a
24.564679999999999 113.422503000000006 33061.000000000000000 a
25.135905000000001 113.441582999999994 39580.099999999998545 a
25.199413000000000 113.444221999999996 39468.500000000000000 a
26.591581999999999 113.492121999999995 39209.300000000002910 a
27.174035000000000 113.511435000000006 39169.900000000001455 a
27.247253000000001 113.513913000000002 39140.400000000001455 a
27.373232000000002 113.518096999999997 39104.300000000002910 a
28.357323000000001 113.580520000000007 38999.300000000002910 a
28.631287000000000 113.600930000000005 38914.000000000000000 a
29.189907000000002 113.641885000000002 38861.500000000000000 a
30.286317000000000 113.886728000000005 38595.800000000002910 a
32.650222999999997 114.591783000000007 38034.800000000002910 a
32.957763000000000 114.618471999999997 37946.199999999997090 a
33.141044999999998 114.634884999999997 37844.500000000000000 a
33.232877999999999 114.643101999999999 37815.000000000000000 a
33.243102000000000 114.644012000000004 37818.199999999997090 a
33.458891999999999 114.663385000000005 37815.000000000000000 a
33.469200000000001 114.664337000000003 37808.400000000001455 a
33.572187000000000 114.673585000000003 37831.400000000001455 a
33.877617000000001 114.703378000000001 37700.099999999998545 a
33.958170000000003 114.711487000000005 37650.900000000001455 a
33.968212999999999 114.712502000000001 37660.800000000002910 a
34.028374999999997 114.718599999999995 37634.500000000000000 a
34.078338000000002 114.723591999999996 37660.800000000002910 a
34.157969999999999 114.731503000000004 37696.900000000001455 a
34.306983000000002 114.746485000000007 37657.500000000000000 a
34.920768000000002 114.808767000000003 37477.000000000000000 a
35.211134999999999 114.838391999999999 37460.599999999998545 a
35.352376999999997 114.852864999999994 37421.300000000002910 a
35.443610000000000 114.862232000000006 37424.500000000000000 a
35.494343000000001 114.867490000000004 37381.900000000001455 a
35.565171999999997 114.874812000000006 37339.199999999997090 a
36.000027000000003 114.920000000000002 37306.400000000001455 a
36.132772000000003 114.933847999999998 37349.099999999998545 a
36.173763000000001 114.938207000000006 37326.099999999998545 a
36.194232999999997 114.940380000000005 37326.099999999998545 a
36.286717000000003 114.951738000000006 37234.300000000002910 a
36.369382999999999 114.975085000000007 37198.199999999997090 a
36.420591999999999 114.996727000000007 37162.099999999998545 a
36.471063000000001 115.027407999999994 37149.000000000000000 a
36.530197999999999 115.074183000000005 37185.000000000000000 a
36.591498000000001 115.115150000000000 37194.900000000001455 a
36.663848000000002 115.158141999999998 37171.900000000001455 a
36.746617000000001 115.205979999999997 37168.599999999998545 a
36.787987000000001 115.229768000000007 37122.699999999997090 a
36.943660000000001 115.320251999999996 37116.099999999998545 a
37.964883000000000 115.903405000000006 26594.500000000000000 a
38.057560000000002 115.953142999999997 25328.099999999998545 a
38.156097000000003 116.006017999999997 24563.599999999998545 a
38.242108000000002 116.052282000000005 23677.799999999999272 a
38.442816999999998 116.160782999999995 21571.500000000000000 a
38.939754999999998 116.432389999999998 20538.099999999998545 a
39.212347000000001 116.589564999999993 14967.200000000000728 a
40.037840000000003 115.871747999999997 807.100000000000023 a
38.844830000000002 116.977554999999995 34721.099999999998545 a
38.568584999999999 116.963722000000004 34753.900000000001455 a
38.536687000000001 116.962247000000005 34750.699999999997090 a
38.133949999999999 116.942563000000007 34763.800000000002910 a
38.112744999999997 116.941568000000004 34767.099999999998545 a
37.772812000000002 116.925179999999997 34793.300000000002910 a
37.004441999999997 116.916888000000000 34885.199999999997090 a
36.887017000000000 116.953277000000000 34957.300000000002910 a
36.855058000000000 116.963686999999993 34957.300000000002910 a
36.485841999999998 117.113020000000006 34963.900000000001455 a
36.464866999999998 117.122168000000002 34963.900000000001455 a
36.412455000000001 117.145002000000005 34963.900000000001455 a
35.850802000000002 117.352885000000001 34291.300000000002910 a
35.777143000000002 117.380645000000001 33818.900000000001455 a
35.518605000000001 117.476114999999993 33044.599999999998545 a
35.477469999999997 117.491332000000000 33051.199999999997090 a
35.394893000000003 117.521934999999999 33067.599999999998545 a
35.280774999999998 117.563852999999995 33080.699999999997090 a
35.155807000000003 117.609817000000007 33087.300000000002910 a
34.800550000000001 117.739300000000000 33120.099999999998545 a
34.706622000000003 117.773852000000005 33123.400000000001455 a
34.570594999999997 117.823773000000003 33139.800000000002910 a
34.141817000000003 118.059742999999997 33202.099999999998545 a
34.042202000000003 118.148966999999999 33074.099999999998545 a
33.898978000000000 118.276087000000004 32178.500000000000000 a
33.845877999999999 118.322945000000004 31755.200000000000728 a
33.732036999999998 118.423244999999994 30597.099999999998545 a
33.706119999999999 118.446136999999993 30019.700000000000728 a
33.697510000000001 118.453779999999995 29875.299999999999272 a
33.536898000000001 118.594925000000003 26948.799999999999272 a
33.528644999999997 118.602137999999997 26850.400000000001455 a
33.503908000000003 118.623795000000001 26719.200000000000728 a
33.346735000000002 118.761273000000003 26732.299999999999272 a
33.222614999999998 118.869389999999996 26781.500000000000000 a
33.197823000000000 118.890957999999998 26781.500000000000000 a
33.106793000000003 118.969757999999999 26791.299999999999272 a
33.032398000000001 119.034172999999996 26794.599999999998545 a
33.015867000000000 119.048451999999997 26794.599999999998545 a
32.941431999999999 119.112617000000000 26797.900000000001455 a
32.716987000000003 119.305547000000004 26807.700000000000728 a
32.585082000000000 119.418357999999998 26797.900000000001455 a
32.535654999999998 119.460582000000002 26801.200000000000728 a
32.453249999999997 119.530709999999999 26811.000000000000000 a
32.420310000000001 119.558660000000003 26817.599999999998545 a
32.288711999999997 119.670199999999994 26804.500000000000000 a
31.355637999999999 121.166006999999993 2352.400000000000091 a
31.302579999999999 121.329877999999994 1443.599999999999909 a
39.275117000000002 116.906036999999998 13628.600000000000364 a
39.599642000000003 116.972800000000007 8572.799999999999272 a
39.668796999999998 116.833776999999998 6637.100000000000364 a
39.855145000000000 118.330622000000005 190.300000000000011 a
40.184877999999998 120.050210000000007 246.099999999999994 a
40.235064999999999 120.136582000000004 187.000000000000000 a
40.496845000000000 120.531768000000000 118.099999999999994 a
40.629210000000000 120.628647999999998 144.400000000000006 a
40.660082000000003 120.653837999999993 167.300000000000011 a
40.674782000000000 120.671486999999999 137.800000000000011 a
40.728572000000000 120.739463000000001 219.800000000000011 a
40.779542999999997 120.792370000000005 183.699999999999989 a
41.351050000000001 121.892048000000003 59.100000000000001 a
41.351173000000003 121.961747000000003 62.299999999999997 a
41.352870000000003 121.995712999999995 52.500000000000000 a
41.354526999999997 122.028852999999998 59.100000000000001 a
41.357191999999998 122.082817000000006 52.500000000000000 a
41.373432999999999 122.205562999999998 88.599999999999994 a
41.506022000000002 122.585482999999996 75.500000000000000 a
41.642251999999999 122.931768000000005 111.500000000000000 a
41.696756999999998 123.014067999999995 124.700000000000003 a
41.719707999999997 123.049689999999998 118.099999999999994 a
42.374744999999997 123.927982999999998 288.699999999999989 a
42.466481999999999 124.029987000000006 318.199999999999989 a
42.474542999999997 124.033285000000006 315.000000000000000 a
42.632339999999999 123.995525000000001 357.600000000000023 a
42.731057999999997 124.042748000000003 479.000000000000000 a
42.824511999999999 124.151332999999994 652.899999999999977 a
42.971269999999997 124.216229999999996 620.100000000000023 a
43.047082000000003 124.291832999999997 607.000000000000000 a
43.066388000000003 124.310936999999996 669.299999999999955 a
43.140419999999999 124.351877999999999 643.000000000000000 a
43.155318000000001 124.361112000000006 659.399999999999977 a
43.214039999999997 124.418256999999997 672.600000000000023 a
43.390594999999998 124.639544999999998 751.299999999999955 a
43.496817000000000 124.784040000000005 738.200000000000045 a
43.504682000000003 124.799132999999998 738.200000000000045 a
43.546382999999999 124.869777999999997 767.700000000000045 a
43.589751999999997 124.920282000000000 725.100000000000023 a
43.709871999999997 125.065408000000005 780.799999999999955 a
44.111747000000001 126.036330000000007 846.500000000000000 a
43.864863000000000 126.571713000000003 659.399999999999977 a
43.862447000000003 126.571387000000001 649.600000000000023 a
43.861262000000004 126.571177000000006 646.299999999999955 a
43.869475000000001 126.562510000000003 580.700000000000045 a
44.100223000000000 126.415333000000004 547.899999999999977 a
44.100248000000001 126.415513000000004 557.700000000000045 a
44.100754999999999 126.414659999999998 524.899999999999977 a
44.100727999999997 126.414692000000002 524.899999999999977 a
44.100695000000002 126.414632999999995 524.899999999999977 a
43.102986999999999 128.903725000000009 577.399999999999977 a
43.102997000000002 128.903967999999992 577.399999999999977 a
43.102986999999999 128.903967999999992 577.399999999999977 a
43.102870000000003 128.904107000000010 580.700000000000045 a
43.102870000000003 128.904104999999987 580.700000000000045 a
43.102440000000001 128.905157000000003 580.700000000000045 a
43.790562000000001 125.172448000000003 823.500000000000000 a
43.662827999999998 125.003572000000005 843.200000000000045 a
43.516415000000002 124.825097000000000 708.700000000000045 a
43.487287000000002 124.768317999999994 643.000000000000000 a
43.404130000000002 124.656784999999999 656.200000000000045 a
43.371678000000003 124.615885000000006 738.200000000000045 a
43.281165000000001 124.514156999999997 626.600000000000023 a
43.255932999999999 124.488877000000002 656.200000000000045 a
41.850932999999998 123.278357999999997 239.500000000000000 a
41.814360000000001 123.209024999999997 196.900000000000006 a
41.801319999999997 123.178363000000004 187.000000000000000 a
41.774312000000002 123.136273000000003 265.699999999999989 a
41.762217000000000 123.113934999999998 255.900000000000006 a
41.752082000000001 123.095427999999998 272.300000000000011 a
41.707152000000001 123.029070000000004 154.199999999999989 a
41.679372999999998 122.987882999999997 183.699999999999989 a
41.666741999999999 122.969386999999998 216.500000000000000 a
41.614882000000001 122.884167000000005 150.900000000000006 a
41.584470000000003 122.818723000000006 62.299999999999997 a
41.531582000000000 122.701251999999997 154.199999999999989 a
41.520563000000003 122.676753000000005 118.099999999999994 a
41.508775000000000 122.601096999999996 121.400000000000006 a
41.501033000000000 122.571083000000002 68.900000000000006 a
41.458153000000003 122.463953000000004 -6.600000000000000 a
41.443558000000003 122.422218000000001 -380.600000000000023 a
41.434612999999999 122.397210000000001 32.799999999999997 a
41.418520000000001 122.345962999999998 154.199999999999989 a
41.403877000000001 122.307010000000005 65.599999999999994 a
41.394868000000002 122.279730000000001 62.299999999999997 a
41.383617000000001 122.241332000000000 52.500000000000000 a
41.359186999999999 122.118662999999998 108.299999999999997 a
40.832785000000001 120.864846999999997 196.900000000000006 a
40.809227999999997 120.823053000000002 177.199999999999989 a
40.551912999999999 120.583146999999997 177.199999999999989 a
40.532536999999998 120.566343000000003 91.900000000000006 a
40.513801999999998 120.546239999999997 111.500000000000000 a
40.370274999999999 120.365217999999999 108.299999999999997 a
40.340679999999999 120.305334999999999 118.099999999999994 a
40.283631999999997 120.224852999999996 177.199999999999989 a
40.198704999999997 120.075249999999997 203.400000000000006 a
40.159185000000001 120.004468000000003 147.599999999999994 a
39.849379999999996 117.877977999999999 85.299999999999997 a
38.743752000000001 115.476249999999993 42.700000000000003 a
38.456719999999997 114.973583000000005 154.199999999999989 a
38.005952999999998 114.250709999999998 1076.099999999999909 a
37.968758000000001 114.156305000000003 1227.000000000000000 a
37.857700000000001 113.866410000000002 2598.400000000000091 a
37.775607999999998 113.619496999999996 2326.099999999999909 a
37.771548000000003 113.558634999999995 2542.699999999999818 a
37.853302999999997 113.414810000000003 2785.400000000000091 a
37.867775000000002 113.250303000000002 3536.699999999999818 a
37.912737000000000 113.083669999999998 3490.800000000000182 a
37.912215000000003 113.074372999999994 3444.900000000000091 a
36.848768000000000 111.762510000000006 2332.699999999999818 a
36.848035000000003 111.763897999999998 2319.599999999999909 a
36.847872000000002 111.764557999999994 2322.800000000000182 a
36.848117000000002 111.762692000000001 2345.800000000000182 a
36.846767000000000 111.764214999999993 2313.000000000000000 a
36.847968000000002 111.762304999999998 2411.400000000000091 a
36.847960000000000 111.762316999999996 2404.900000000000091 a
37.111499999999999 112.080552999999995 2529.500000000000000 a
37.149270000000001 112.152694999999994 2608.300000000000182 a
37.156582999999998 112.165764999999993 2555.800000000000182 a
37.193562000000000 112.223097999999993 2562.300000000000182 a
37.219503000000003 112.244316999999995 2513.099999999999909 a
37.227359999999997 112.248671999999999 2509.800000000000182 a
37.915495000000000 112.136681999999993 3261.199999999999818 a
37.851050000000001 112.032387999999997 3687.699999999999818 a
37.873092999999997 112.062263000000002 3690.900000000000091 a
37.891897999999998 112.091395000000006 3395.699999999999818 a
37.915258000000001 112.136448000000001 3267.699999999999818 a
37.915579999999999 112.138417000000004 3261.199999999999818 a
37.914282000000000 112.134159999999994 3254.599999999999909 a
37.851109999999998 112.032342000000000 3668.000000000000000 a
37.849134999999997 112.030263000000005 3681.099999999999909 a
37.848917000000000 112.030000000000001 3681.099999999999909 a
37.848725000000002 112.029835000000006 3684.400000000000091 a
37.848247999999998 112.029494999999997 3671.300000000000182 a
37.848242999999997 112.029477000000000 3668.000000000000000 a
37.881332999999998 112.074072000000001 3503.900000000000091 a
37.920475000000003 112.224985000000004 3231.599999999999909 a
37.920667000000002 112.225381999999996 3231.599999999999909 a
37.921532999999997 112.230441999999996 3175.900000000000091 a
37.919519999999999 112.230508000000000 3215.199999999999818 a
37.879019999999997 112.390872999999999 4343.800000000000182 a
37.878003000000000 112.399141999999998 4143.699999999999818 a
36.846977000000003 111.775028000000006 2365.500000000000000 a
36.846988000000003 111.776278000000005 2381.900000000000091 a
36.846983000000002 111.776077000000001 2378.599999999999909 a
37.886451999999998 112.504324999999994 2631.199999999999818 a
37.886544999999998 112.505875000000003 2624.699999999999818 a
37.888058000000001 112.566130000000001 2683.699999999999818 a
37.887805000000000 112.569738000000001 2673.900000000000091 a
37.881742000000003 112.605622999999994 2801.800000000000182 a
37.881728000000003 112.605672999999996 2805.099999999999909 a
37.865957000000002 113.287188000000000 3389.099999999999909 a
37.801285000000000 113.502357000000003 2923.199999999999818 a
37.772641999999998 113.589821999999998 2437.699999999999818 a
37.779122999999998 113.711582000000007 2194.900000000000091 a
37.841104999999999 113.849514999999997 2811.699999999999818 a
37.977392999999999 114.088592000000006 810.399999999999977 a
38.135168000000000 114.368399999999994 315.000000000000000 a
38.208148000000001 114.636600000000001 223.099999999999994 a
38.387656999999997 114.802192000000005 226.400000000000006 a
38.474128000000000 114.998310000000004 164.000000000000000 a
39.977645000000003 116.015838000000002 544.600000000000023 a
1.361684000000000 103.998869999999997 78.000000000000000 a
1.294937000000000 103.985862999999995 2467.000000000000000 a
1.281684000000000 103.986435000000000 2776.000000000000000 a
1.270159000000000 103.986699000000002 3047.000000000000000 a
1.266891000000000 103.986721000000003 3185.000000000000000 a
1.236797000000000 103.970108999999994 4976.000000000000000 a
1.236293000000000 103.969091000000006 5025.000000000000000 a
1.235823000000000 103.968069000000000 5071.000000000000000 a
1.233965000000000 103.962686000000005 5323.000000000000000 a
1.233399000000000 103.960463000000004 5418.000000000000000 a
1.232671000000000 103.957064000000003 5546.000000000000000 a
1.363061000000000 103.345085999999995 20547.000000000000000 a
1.393492000000000 103.308831999999995 21328.000000000000000 a
1.424479000000000 103.272285999999994 22085.000000000000000 a
1.433207000000000 103.262012999999996 22340.000000000000000 a
1.460480000000000 103.229893000000004 23081.000000000000000 a
1.479222000000000 103.207828000000006 23469.000000000000000 a
1.505543000000000 103.176755000000000 24029.000000000000000 a
1.529193000000000 103.148555999999999 24738.000000000000000 a
1.549761000000000 103.118908000000005 25472.000000000000000 a
1.579930000000000 103.066661999999994 26330.000000000000000 a
1.589566000000000 103.050162000000000 26514.000000000000000 a
1.608158000000000 103.018653999999998 26925.000000000000000 a
1.625195000000000 102.990185999999994 27275.000000000000000 a
1.647369000000000 102.952955000000003 27755.000000000000000 a
1.666590000000000 102.920354000000003 28082.000000000000000 a
1.683791000000000 102.890766999999997 28384.000000000000000 a
1.716358000000000 102.834659000000002 29111.000000000000000 a
1.735769000000000 102.801028000000002 29524.000000000000000 a
1.763204000000000 102.752966999999998 30165.000000000000000 a
1.769307000000000 102.742226000000002 30281.000000000000000 a
1.785635000000000 102.713436999999999 30558.000000000000000 a
1.808278000000000 102.673738000000000 31090.000000000000000 a
1.818617000000000 102.655653999999998 31260.000000000000000 a
1.831067000000000 102.633788999999993 31425.000000000000000 a
1.861547000000000 102.579946000000007 31607.000000000000000 a
1.874698000000000 102.557353000000006 31632.000000000000000 a
1.880829000000000 102.548248999999998 31628.000000000000000 a
1.883444000000000 102.544675999999995 31617.000000000000000 a
1.923016000000000 102.502301000000003 31639.000000000000000 a
1.951238000000000 102.476044000000002 31857.000000000000000 a
1.959544000000000 102.468288000000001 31970.000000000000000 a
1.981125000000000 102.448075000000003 32244.000000000000000 a
1.986105000000000 102.443414000000004 32308.000000000000000 a
2.011195000000000 102.420327999999998 32616.000000000000000 a
2.017987000000000 102.414323999999993 32715.000000000000000 a
2.036749000000000 102.397932999999995 33008.000000000000000 a
2.100805000000000 102.341637000000006 34018.000000000000000 a
2.179461000000000 102.272081000000000 34925.000000000000000 a
2.197829000000000 102.255803000000000 35196.000000000000000 a
2.212800000000000 102.242537999999996 35438.000000000000000 a
2.249262000000000 102.210265000000007 35978.000000000000000 a
2.267361000000000 102.194181000000000 36269.000000000000000 a
2.291968000000000 102.172425000000004 36668.000000000000000 a
2.311606000000000 102.155044000000004 36849.000000000000000 a
2.331330000000000 102.137621999999993 36944.000000000000000 a
2.357751000000000 102.114238000000000 37096.000000000000000 a
2.413796000000000 102.064586000000006 37873.000000000000000 a
2.420350000000000 102.058790000000002 37960.000000000000000 a
2.456255000000000 102.026981000000006 38171.000000000000000 a
2.487040000000000 101.999691999999996 38178.000000000000000 a
2.506473000000000 101.982453000000007 38160.000000000000000 a
2.558626000000000 101.936261999999999 38156.000000000000000 a
2.584716000000000 101.913034999999994 38156.000000000000000 a
2.609226000000000 101.891355000000004 38181.000000000000000 a
2.633759000000000 101.869600000000005 38162.000000000000000 a
2.656514000000000 101.849367999999998 38176.000000000000000 a
2.688924000000000 101.820626000000004 38155.000000000000000 a
2.719751000000000 101.797105000000002 38131.000000000000000 a
2.743593000000000 101.782591999999994 38122.000000000000000 a
2.752965000000000 101.777328999999995 38122.000000000000000 a
2.769814000000000 101.767944999999997 38141.000000000000000 a
2.812705000000000 101.743729000000002 38143.000000000000000 a
2.851786000000000 101.721537999999995 38140.000000000000000 a
2.853646000000000 101.720478000000000 38138.000000000000000 a
2.959692000000000 101.660065000000003 38134.000000000000000 a
2.970843000000000 101.653715000000005 38131.000000000000000 a
2.978287000000000 101.649480999999994 38129.000000000000000 a
2.996897000000000 101.638895000000005 38138.000000000000000 a
3.037981000000000 101.615667999999999 38114.000000000000000 a
3.069784000000000 101.597768000000002 38132.000000000000000 a
3.101630000000000 101.579807000000002 38142.000000000000000 a
3.137246000000000 101.559658999999996 38157.000000000000000 a
3.156032000000000 101.549030000000002 38158.000000000000000 a
3.218072000000000 101.513789000000003 38171.000000000000000 a
3.236900000000000 101.503051999999997 38178.000000000000000 a
3.251982000000000 101.494473999999997 38182.000000000000000 a
3.318172000000000 101.457075000000003 38178.000000000000000 a
3.339041000000000 101.445391999999998 38177.000000000000000 a
3.363750000000000 101.431657000000001 38185.000000000000000 a
3.401760000000000 101.410452000000006 38178.000000000000000 a
3.430290000000000 101.394486000000001 38168.000000000000000 a
3.475879000000000 101.368971000000002 38204.000000000000000 a
3.513815000000000 101.347724999999997 38202.000000000000000 a
3.519508000000000 101.344541000000007 38201.000000000000000 a
3.564928000000000 101.319091999999998 38193.000000000000000 a
3.597067000000000 101.301040000000000 38176.000000000000000 a
3.663230000000000 101.263845000000003 38172.000000000000000 a
3.684041000000000 101.252195999999998 38166.000000000000000 a
3.716160000000000 101.234179999999995 38157.000000000000000 a
3.740682000000000 101.220403000000005 38167.000000000000000 a
3.765210000000000 101.206619000000003 38159.000000000000000 a
3.793509000000000 101.190760999999995 38158.000000000000000 a
3.825565000000000 101.172803000000002 38159.000000000000000 a
3.863300000000000 101.151658999999995 38144.000000000000000 a
3.904804000000000 101.128407999999993 38126.000000000000000 a
3.940690000000000 101.108292000000006 38156.000000000000000 a
3.957681000000000 101.098731999999998 38141.000000000000000 a
4.004986000000000 101.072142999999997 38142.000000000000000 a
4.025815000000000 101.060490999999999 38154.000000000000000 a
4.069344000000000 101.036049000000006 38176.000000000000000 a
4.086373000000000 101.026469000000006 38179.000000000000000 a
4.128032000000000 101.003071000000006 38169.000000000000000 a
4.154559000000000 100.988212000000004 38172.000000000000000 a
4.190591000000000 100.968036999999995 38167.000000000000000 a
4.207605000000000 100.958489999999998 38173.000000000000000 a
4.252990000000000 100.932981999999996 38168.000000000000000 a
4.296410000000000 100.908580999999998 38159.000000000000000 a
4.334171000000000 100.887355999999997 38171.000000000000000 a
4.353068000000000 100.876756999999998 38172.000000000000000 a
4.377644000000000 100.862969000000007 38164.000000000000000 a
4.398426000000000 100.851270000000000 38150.000000000000000 a
4.447514000000000 100.823672999999999 38156.000000000000000 a
4.483350000000000 100.803476000000003 38140.000000000000000 a
4.502220000000000 100.792867999999999 38148.000000000000000 a
4.564508000000000 100.757874999999999 38143.000000000000000 a
4.568288000000000 100.755758999999998 38147.000000000000000 a
4.619340000000000 100.727057000000002 38134.000000000000000 a
4.628799000000000 100.721731000000005 38131.000000000000000 a
4.664732000000000 100.701480000000004 38131.000000000000000 a
4.723414000000000 100.668411000000006 38114.000000000000000 a
4.738554000000000 100.659882999999994 38111.000000000000000 a
4.772716000000000 100.640664000000001 38091.000000000000000 a
4.795493000000000 100.627841000000004 38090.000000000000000 a
4.833478000000000 100.606492000000003 38116.000000000000000 a
4.879027000000000 100.580843000000002 38121.000000000000000 a
4.888507000000000 100.575502000000000 38126.000000000000000 a
4.911267000000000 100.562684000000004 38128.000000000000000 a
4.916968000000000 100.559487000000004 38132.000000000000000 a
4.949204000000000 100.541347000000002 38151.000000000000000 a
5.077823000000000 100.468923000000004 38150.000000000000000 a
5.085384000000000 100.464653999999996 38144.000000000000000 a
5.140171000000000 100.433830999999998 38120.000000000000000 a
5.155278000000000 100.425313000000003 38111.000000000000000 a
5.159058000000000 100.423181999999997 38111.000000000000000 a
5.193061000000000 100.404016999999996 38107.000000000000000 a
5.219494000000000 100.389089999999996 38113.000000000000000 a
5.261049000000000 100.365671000000006 38132.000000000000000 a
5.289369000000000 100.349739999999997 38145.000000000000000 a
5.308223000000000 100.339088000000004 38146.000000000000000 a
5.336511000000000 100.323164000000006 38157.000000000000000 a
5.398686000000000 100.288093000000003 38136.000000000000000 a
5.436346000000000 100.266834000000003 38121.000000000000000 a
5.440114000000000 100.264707999999999 38121.000000000000000 a
5.532359000000000 100.212672999999995 38122.000000000000000 a
5.536122000000000 100.210560000000001 38129.000000000000000 a
5.577509000000000 100.187213999999997 38116.000000000000000 a
5.613297000000000 100.167027000000004 38117.000000000000000 a
5.630246000000000 100.157464000000004 38124.000000000000000 a
5.654723000000000 100.143623000000005 38127.000000000000000 a
5.701707000000000 100.117086999999998 38139.000000000000000 a
5.739271000000000 100.095791000000006 38121.000000000000000 a
5.761801000000000 100.083078000000000 38129.000000000000000 a
5.799357000000000 100.061948999999998 38126.000000000000000 a
5.840605000000000 100.038708999999997 38122.000000000000000 a
5.870585000000000 100.021755999999996 38118.000000000000000 a
5.917356000000000 99.995324999999994 38121.000000000000000 a
5.943556000000000 99.980515999999994 38119.000000000000000 a
5.969763000000000 99.965704000000002 38089.000000000000000 a
6.014781000000000 99.940241000000000 38075.000000000000000 a
6.056148000000000 99.916816999999995 38065.000000000000000 a
6.112781000000000 99.884861000000001 38098.000000000000000 a
6.118454000000000 99.881662000000006 38104.000000000000000 a
6.154393000000000 99.861333999999999 38122.000000000000000 a
6.192207000000000 99.839948000000007 38156.000000000000000 a
6.247055000000000 99.808929000000006 38145.000000000000000 a
6.282905000000000 99.788624999999996 38140.000000000000000 a
6.337201000000000 99.757095000000007 38148.000000000000000 a
6.403382000000000 99.708629999999999 38114.000000000000000 a
6.423523000000000 99.692353999999995 38106.000000000000000 a
6.453715000000000 99.667983000000007 38102.000000000000000 a
6.524418000000000 99.617797999999993 36512.000000000000000 a
6.528122000000000 99.615378000000007 36368.000000000000000 a
6.582458000000000 99.579468000000006 34850.000000000000000 a
6.626897000000000 99.550088000000002 33970.000000000000000 a
6.648906000000000 99.535545999999997 33509.000000000000000 a
6.708257000000000 99.496168999999995 31427.000000000000000 a
6.736316000000000 99.477487999999994 30669.000000000000000 a
6.773704000000000 99.452623000000003 29741.000000000000000 a
6.940490000000000 99.341712000000001 25993.000000000000000 a
6.979151000000000 99.316016000000005 25241.000000000000000 a
7.001601000000000 99.301085999999998 24832.000000000000000 a
7.044124000000000 99.272701999999995 23900.000000000000000 a
7.101271000000000 99.234782999999993 22476.000000000000000 a
7.111317000000000 99.228117999999995 22191.000000000000000 a
7.129607000000000 99.215875999999994 21758.000000000000000 a
7.141177000000000 99.208151000000001 21509.000000000000000 a
7.178931000000000 99.183035000000004 20617.000000000000000 a
7.201752000000000 99.167839999999998 20009.000000000000000 a
7.209899000000000 99.162454999999994 19805.000000000000000 a
7.214775000000000 99.159223999999995 19696.000000000000000 a
7.262863000000000 99.127178999999998 18666.000000000000000 a
7.284980000000000 99.112421999999995 18141.000000000000000 a
7.311587000000000 99.094752999999997 17500.000000000000000 a
7.327163000000000 99.084374999999994 16960.000000000000000 a
7.333405000000000 99.080184000000003 16750.000000000000000 a
7.370781000000000 99.055233999999999 15943.000000000000000 a
7.408615000000000 99.030080999999996 15217.000000000000000 a
7.416072000000000 99.025158000000005 15039.000000000000000 a
7.445717000000000 99.005448000000001 14263.000000000000000 a
7.448653000000000 99.003485999999995 14193.000000000000000 a
7.488067000000000 98.977168000000006 13236.000000000000000 a
7.518315000000000 98.957057000000006 12632.000000000000000 a
7.530939000000000 98.948595999999995 12224.000000000000000 a
7.558832000000000 98.929891999999995 11642.000000000000000 a
7.578062000000000 98.917062999999999 11291.000000000000000 a
7.611273000000000 98.894763999999995 10837.000000000000000 a
7.631592000000000 98.881185000000002 10622.000000000000000 a
7.658280000000000 98.863416999999998 10408.000000000000000 a
7.689534000000000 98.842644000000007 9841.000000000000000 a
7.736685000000000 98.811081999999999 8944.000000000000000 a
7.754268000000000 98.799344000000005 8606.000000000000000 a
7.795351000000000 98.771845999999996 7845.000000000000000 a
7.824156000000000 98.752622000000002 7410.000000000000000 a
7.864849000000000 98.725341000000000 7233.000000000000000 a
7.900578000000000 98.701530000000005 6355.000000000000000 a
7.951617000000000 98.667500000000004 5302.000000000000000 a
7.995945000000000 98.637822000000000 4201.000000000000000 a
8.018700000000001 98.622620999999995 3675.000000000000000 a
8.243793000000000 98.297594000000004 22.000000000000000 a
8.245355000000000 98.298081999999994 -15.000000000000000 a
8.246556999999999 98.299006000000006 -28.000000000000000 a
8.246956000000001 98.299505999999994 -28.000000000000000 a
8.383295000000000 98.449314000000001 -57.000000000000000 a
8.386072000000000 98.452419000000006 -41.000000000000000 a
8.387781000000000 98.454931000000002 -25.000000000000000 a
8.389403000000000 98.459530999999998 -68.000000000000000 a
8.389495000000000 98.459795999999997 -81.000000000000000 a
8.389474999999999 98.460027999999994 -66.000000000000000 a
8.389268000000000 98.462593999999996 -58.000000000000000 a
8.386711000000000 98.465655999999996 -89.000000000000000 a
8.339133000000000 98.504382000000007 -86.000000000000000 a
8.338286000000000 98.504636000000005 -82.000000000000000 a
8.336919999999999 98.504930000000002 -82.000000000000000 a
8.334237999999999 98.505399999999995 -70.000000000000000 a
8.387786999999999 98.465030999999996 -92.000000000000000 a
8.387907000000000 98.464927000000003 -92.000000000000000 a
8.388945000000000 98.463050999999993 -77.000000000000000 a
8.389445000000000 98.461190999999999 -73.000000000000000 a
8.389384000000000 98.460443999999995 -64.000000000000000 a
8.389474999999999 98.459958000000000 -76.000000000000000 a
8.389502000000000 98.459885000000000 -74.000000000000000 a
8.388475000000000 98.453520999999995 -56.000000000000000 a
8.246454999999999 98.299189999999996 -16.000000000000000 a
8.246193999999999 98.298918000000000 -27.000000000000000 a
8.243724000000000 98.297700000000006 -23.000000000000000 a
7.887310000000000 98.291348999999997 -43.000000000000000 a
7.671749000000000 98.763975000000002 -75.000000000000000 a
7.745128000000000 98.373388000000006 -49.000000000000000 a
7.745128000000000 98.373379000000000 -50.000000000000000 a
7.745064000000000 98.373575000000002 -66.000000000000000 a
7.761482000000000 98.308254000000005 100.000000000000000 a
7.762563000000000 98.305194999999998 145.000000000000000 a
7.762559000000000 98.305192000000005 145.000000000000000 a
7.762519000000000 98.305188000000001 148.000000000000000 a
7.762275000000000 98.305301999999998 160.000000000000000 a
7.762167000000000 98.305305000000004 159.000000000000000 a
7.762251000000000 98.305194999999998 163.000000000000000 a
7.762399000000000 98.305102000000005 160.000000000000000 a
7.762757000000000 98.304997000000000 164.000000000000000 a
7.762756000000000 98.304997000000000 163.000000000000000 a
7.763236000000000 98.305004999999994 125.000000000000000 a
8.100880000000000 98.239350000000002 3217.000000000000000 a
8.081302000000001 98.221945000000005 3889.000000000000000 a
8.080064000000000 98.221637999999999 3952.000000000000000 a
8.072872000000000 98.221238000000000 4334.000000000000000 a
8.057483000000000 98.222980000000007 5022.000000000000000 a
8.046438000000000 98.228869000000003 5573.000000000000000 a
8.043277000000000 98.231077999999997 5823.000000000000000 a
8.039307000000001 98.234121999999999 6113.000000000000000 a
8.036082000000000 98.237616000000003 6344.000000000000000 a
6.964510000000000 99.293796000000000 32897.000000000000000 a
6.963293000000000 99.295519999999996 32930.000000000000000 a
6.949635000000000 99.317274999999995 32920.000000000000000 a
6.920811000000000 99.362583999999998 32891.000000000000000 a
6.898800000000000 99.397069000000002 32883.000000000000000 a
6.884885000000000 99.418853999999996 32902.000000000000000 a
6.865163000000000 99.449791000000005 32888.000000000000000 a
6.831698000000000 99.502341999999999 32915.000000000000000 a
6.802706000000000 99.547869000000006 32889.000000000000000 a
6.760086000000000 99.614697000000007 32857.000000000000000 a
6.735929000000000 99.652604999999994 32868.000000000000000 a
6.699771000000000 99.709998999999996 32891.000000000000000 a
6.673924000000000 99.751937999999996 32882.000000000000000 a
6.644836000000000 99.799243000000004 32875.000000000000000 a
6.625282000000000 99.830792000000002 32879.000000000000000 a
6.606995000000000 99.860871000000003 32871.000000000000000 a
6.578880000000000 99.906986000000003 32866.000000000000000 a
6.571321000000000 99.919438000000000 32874.000000000000000 a
6.529079000000000 99.988929999999996 32894.000000000000000 a
6.507398000000000 100.024606000000006 32935.000000000000000 a
6.494473000000000 100.046055999999993 32932.000000000000000 a
6.459706000000000 100.102919000000000 32924.000000000000000 a
6.439896000000000 100.134663000000003 32940.000000000000000 a
6.423261000000000 100.161023999999998 32914.000000000000000 a
6.393026000000000 100.208273000000005 32885.000000000000000 a
6.368590000000000 100.246812000000006 32915.000000000000000 a
6.344437000000000 100.285471000000001 32902.000000000000000 a
6.326859000000000 100.313518000000002 32895.000000000000000 a
6.299441000000000 100.357192999999995 32905.000000000000000 a
6.278842000000000 100.390437000000006 32905.000000000000000 a
6.257080000000000 100.425357000000005 32877.000000000000000 a
6.240824000000000 100.451493999999997 32894.000000000000000 a
6.214029000000000 100.495018000000002 32887.000000000000000 a
6.194929000000000 100.526409000000001 32905.000000000000000 a
6.166261000000000 100.573470999999998 32879.000000000000000 a
6.153613000000000 100.594392999999997 32894.000000000000000 a
6.128385000000000 100.636033999999995 32899.000000000000000 a
6.119986000000000 100.649902999999995 32882.000000000000000 a
6.094510000000000 100.691394000000003 32859.000000000000000 a
6.073245000000000 100.726023999999995 32853.000000000000000 a
6.072182000000000 100.727761999999998 32850.000000000000000 a
6.048455000000000 100.765713000000005 32877.000000000000000 a
6.038667000000000 100.778728000000001 32878.000000000000000 a
6.007114000000000 100.813190000000006 32898.000000000000000 a
5.993771000000000 100.825609999999998 32902.000000000000000 a
5.986115000000000 100.832257999999996 32897.000000000000000 a
5.957382000000000 100.854725000000002 32926.000000000000000 a
5.952423000000000 100.858232000000001 32929.000000000000000 a
5.928294000000000 100.873183999999995 32902.000000000000000 a
5.901006000000000 100.886735999999999 32906.000000000000000 a
5.874846000000000 100.897896000000003 32895.000000000000000 a
5.843090000000000 100.911400999999998 32888.000000000000000 a
5.796619000000000 100.931526000000005 32867.000000000000000 a
5.757773000000000 100.948704000000006 32866.000000000000000 a
5.724632000000000 100.963622999999998 32874.000000000000000 a
5.684208000000000 100.982062999999997 32866.000000000000000 a
5.651053000000000 100.997067000000001 32876.000000000000000 a
5.616126000000000 101.012946999999997 32888.000000000000000 a
5.588644000000000 101.025627000000000 32894.000000000000000 a
5.546526000000000 101.045379999999994 32877.000000000000000 a
5.515362000000000 101.060104999999993 32883.000000000000000 a
5.486123000000000 101.074089999999998 32903.000000000000000 a
5.467844000000000 101.082911999999993 32902.000000000000000 a
5.451438000000000 101.090923000000004 32896.000000000000000 a
5.449613000000000 101.091820999999996 32894.000000000000000 a
5.322912000000000 101.153929000000005 32915.000000000000000 a
5.306266000000000 101.162015999999994 32911.000000000000000 a
5.284069000000000 101.172820000000002 32920.000000000000000 a
5.256316000000000 101.186352999999997 32916.000000000000000 a
5.234089000000000 101.197169000000002 32926.000000000000000 a
5.217445000000000 101.205286000000001 32944.000000000000000 a
5.163730000000000 101.231420000000000 32960.000000000000000 a
5.143352000000000 101.241298000000000 32956.000000000000000 a
5.108253000000000 101.258329000000003 32983.000000000000000 a
5.067705000000000 101.278052000000002 32969.000000000000000 a
5.012613000000000 101.304856999999998 32956.000000000000000 a
5.001649000000000 101.310199999999995 32960.000000000000000 a
4.937734000000000 101.341272000000004 32929.000000000000000 a
4.917737000000000 101.350969000000006 32955.000000000000000 a
4.881491000000000 101.368531000000004 32943.000000000000000 a
4.863405000000000 101.377364000000000 32917.000000000000000 a
4.821754000000000 101.397617999999994 32881.000000000000000 a
4.792747000000000 101.411738000000000 32896.000000000000000 a
4.756490000000000 101.429412999999997 32914.000000000000000 a
4.727432000000000 101.443522000000002 32913.000000000000000 a
4.691043000000000 101.461232999999993 32900.000000000000000 a
4.661936000000000 101.475395000000006 32910.000000000000000 a
4.612704000000000 101.499302999999998 32889.000000000000000 a
4.594393000000000 101.508185999999995 32880.000000000000000 a
4.516001000000000 101.548036999999994 32888.000000000000000 a
4.503695000000000 101.555480000000003 32909.000000000000000 a
4.459802000000000 101.582599000000002 32943.000000000000000 a
4.429626000000000 101.600725999999995 32963.000000000000000 a
4.394126000000000 101.622095999999999 32983.000000000000000 a
4.367529000000000 101.638180000000006 32991.000000000000000 a
4.339239000000000 101.655432000000005 32975.000000000000000 a
4.318041000000000 101.668373000000003 32975.000000000000000 a
4.279074000000000 101.692059000000000 32949.000000000000000 a
4.245205000000000 101.712466000000006 32945.000000000000000 a
4.200376000000000 101.739194999999995 32932.000000000000000 a
4.196749000000000 101.741270000000000 32935.000000000000000 a
4.148776000000000 101.766915999999995 32976.000000000000000 a
4.120963000000000 101.781381999999994 33002.000000000000000 a
4.074837000000000 101.805668999999995 32997.000000000000000 a
4.047235000000000 101.820265000000006 33001.000000000000000 a
4.016016000000000 101.836977000000005 32970.000000000000000 a
3.975687000000000 101.858553999999998 32990.000000000000000 a
3.942778000000000 101.876177999999996 33000.000000000000000 a
3.917285000000000 101.889833999999993 32985.000000000000000 a
3.910031000000000 101.893742000000003 32982.000000000000000 a
3.834029000000000 101.934458000000006 32946.000000000000000 a
3.805156000000000 101.949888000000001 32933.000000000000000 a
3.765443000000000 101.971082999999993 32910.000000000000000 a
3.736677000000000 101.986480000000000 32921.000000000000000 a
3.682734000000000 102.015377999999998 32948.000000000000000 a
3.659367000000000 102.027890999999997 32950.000000000000000 a
3.652165000000000 102.031739999999999 32937.000000000000000 a
3.607255000000000 102.055773000000002 32942.000000000000000 a
3.560623000000000 102.080659999999995 32962.000000000000000 a
3.537305000000000 102.093127999999993 32943.000000000000000 a
3.499592000000000 102.113343000000000 32907.000000000000000 a
3.449168000000000 102.140435999999994 32892.000000000000000 a
3.422170000000000 102.154880000000006 32926.000000000000000 a
3.391531000000000 102.171233999999998 32957.000000000000000 a
3.369860000000000 102.182747000000006 32951.000000000000000 a
3.319218000000000 102.209704000000002 32951.000000000000000 a
3.315595000000000 102.211642999999995 32951.000000000000000 a
3.245125000000000 102.249402000000003 32991.000000000000000 a
3.221654000000000 102.261962999999994 32983.000000000000000 a
3.203604000000000 102.271606000000006 32990.000000000000000 a
3.145800000000000 102.302542000000003 32952.000000000000000 a
3.091473000000000 102.331541000000001 32970.000000000000000 a
3.080611000000000 102.337355000000002 32969.000000000000000 a
3.020837000000000 102.369294999999994 32975.000000000000000 a
2.997259000000000 102.381917999999999 32965.000000000000000 a
2.946402000000000 102.409135000000006 32969.000000000000000 a
2.913693000000000 102.426636000000002 32968.000000000000000 a
2.908235000000000 102.429554999999993 32967.000000000000000 a
2.844464000000000 102.463719999999995 32949.000000000000000 a
2.807013000000000 102.483772000000002 32944.000000000000000 a
2.767907000000000 102.504650999999996 32992.000000000000000 a
2.746051000000000 102.516311000000002 32974.000000000000000 a
2.729657000000000 102.525024999999999 32983.000000000000000 a
2.595674000000000 102.596591000000004 33000.000000000000000 a
2.565067000000000 102.612915000000001 32970.000000000000000 a
2.545288000000000 102.623474000000002 32948.000000000000000 a
2.518375000000000 102.637833999999998 32938.000000000000000 a
2.491468000000000 102.652242000000001 32950.000000000000000 a
2.487883000000000 102.654188000000005 32946.000000000000000 a
2.468176000000000 102.664805000000001 32935.000000000000000 a
2.466387000000000 102.665757999999997 32934.000000000000000 a
1.898462000000000 102.969029000000006 28685.000000000000000 a
1.888287000000000 102.974314000000007 28511.000000000000000 a
1.886814000000000 102.975477999999995 28392.000000000000000 a
1.854785000000000 102.992313999999993 27798.000000000000000 a
1.148185000000000 103.428279000000003 12370.000000000000000 a
1.126726000000000 103.442487000000000 11896.000000000000000 a
1.125470000000000 103.443320000000000 11869.000000000000000 a
1.114156000000000 103.450716000000000 11612.000000000000000 a
1.107894000000000 103.454864999999998 11477.000000000000000 a
1.102892000000000 103.458160000000007 11372.000000000000000 a
1.080625000000000 103.472755000000006 10961.000000000000000 a
1.073347000000000 103.477529000000004 10899.000000000000000 a
1.054259000000000 103.494095999999999 10671.000000000000000 a
1.046754000000000 103.509957999999997 10477.000000000000000 a
1.044355000000000 103.520695000000003 10313.000000000000000 a
1.044028000000000 103.524918999999997 10184.000000000000000 a
1.046648000000000 103.542636000000002 10091.000000000000000 a
1.046867000000000 103.543993000000000 10096.000000000000000 a
1.054727000000000 103.595685000000003 9325.000000000000000 a
1.054944000000000 103.597041000000004 9307.000000000000000 a
1.066644000000000 103.666197999999994 8029.000000000000000 a
1.071310000000000 103.736362000000000 6900.000000000000000 a
1.070470000000000 103.738795999999994 7008.000000000000000 a
1.067886000000000 103.745925999999997 7320.000000000000000 a
1.066498000000000 103.749375999999998 7428.000000000000000 a
1.058725000000000 103.757739000000001 6696.000000000000000 a
1.055393000000000 103.762878999999998 6486.000000000000000 a
1.046525000000000 103.776994000000002 6403.000000000000000 a
1.045930000000000 103.777975999999995 6405.000000000000000 a
1.448537000000000 104.019771000000006 3479.000000000000000 a
1.450842000000000 104.020731999999995 3519.000000000000000 a
1.457092000000000 104.023407000000006 3632.000000000000000 a
1.489003000000000 104.036535999999998 4063.000000000000000 a
1.491040000000000 104.037120000000002 4079.000000000000000 a
1.506358000000000 104.036868999999996 4230.000000000000000 a
1.537169000000000 104.022079000000005 4936.000000000000000 a
1.571086000000000 104.004473000000004 6153.000000000000000 a
1.574498000000000 104.002699000000007 6271.000000000000000 a
1.616573000000000 103.981165000000004 7348.000000000000000 a
1.670554000000000 103.954336999999995 8052.000000000000000 a
1.703175000000000 103.938191000000003 8774.000000000000000 a
1.797242000000000 103.908494000000005 10985.000000000000000 a
1.859526000000000 103.904712000000004 12266.000000000000000 a
1.900642000000000 103.902653000000001 13071.000000000000000 a
1.914453000000000 103.901921999999999 13341.000000000000000 a
1.947405000000000 103.899916000000005 14006.000000000000000 a
1.989266000000000 103.897265000000004 14841.000000000000000 a
2.028009000000000 103.894722999999999 15541.000000000000000 a
2.033332000000000 103.894388000000006 15645.000000000000000 a
2.110223000000000 103.889368000000005 16979.000000000000000 a
2.115633000000000 103.889014000000003 17080.000000000000000 a
2.153804000000000 103.886600999999999 17627.000000000000000 a
2.177745000000000 103.884996000000001 17980.000000000000000 a
2.255815000000000 103.880002000000005 19216.000000000000000 a
2.257687000000000 103.879885000000002 19241.000000000000000 a
2.293450000000000 103.877601999999996 19786.000000000000000 a
2.346637000000000 103.874308999999997 20523.000000000000000 a
2.354325000000000 103.874212999999997 20627.000000000000000 a
2.384937000000000 103.878005999999999 21037.000000000000000 a
2.410830000000000 103.886791000000002 21372.000000000000000 a
2.423028000000000 103.893066000000005 21538.000000000000000 a
2.461680000000000 103.916931000000005 22088.000000000000000 a
2.493882000000000 103.936941000000004 22536.000000000000000 a
2.521110000000000 103.954043999999996 22965.000000000000000 a
2.548358000000000 103.971231000000003 23394.000000000000000 a
2.563754000000000 103.980874999999997 23656.000000000000000 a
2.601481000000000 104.004396000000000 24240.000000000000000 a
2.627329000000000 104.020345000000006 24642.000000000000000 a
2.635908000000000 104.025707999999995 24766.000000000000000 a
2.675596000000000 104.050394999999995 25299.000000000000000 a
2.705101000000000 104.068697000000000 25656.000000000000000 a
2.725986000000000 104.081670000000003 25916.000000000000000 a
2.731202000000000 104.084918999999999 25995.000000000000000 a
2.788796000000000 104.120919000000001 26699.000000000000000 a
2.801069000000000 104.128590000000003 26839.000000000000000 a
2.802827000000000 104.129689999999997 26861.000000000000000 a
2.806347000000000 104.131876000000005 26913.000000000000000 a
2.841585000000000 104.153718999999995 27344.000000000000000 a
2.878720000000000 104.176852999999994 27722.000000000000000 a
2.948333000000000 104.220240000000004 28381.000000000000000 a
2.953720000000000 104.223596000000001 28436.000000000000000 a
2.964503000000000 104.230311000000000 28534.000000000000000 a
2.969913000000000 104.233671000000001 28585.000000000000000 a
2.986139000000000 104.243741999999997 28730.000000000000000 a
3.013223000000000 104.260625000000005 28973.000000000000000 a
3.047659000000000 104.282131000000007 29274.000000000000000 a
3.051294000000000 104.284385999999998 29301.000000000000000 a
3.085927000000000 104.306004999999999 29605.000000000000000 a
3.107747000000000 104.319911000000005 29810.000000000000000 a
3.127788000000000 104.332678999999999 29956.000000000000000 a
3.147883000000000 104.345499000000004 30133.000000000000000 a
3.158923000000000 104.352458999999996 30231.000000000000000 a
3.201431000000000 104.378840999999994 30590.000000000000000 a
3.212571000000000 104.385740999999996 30681.000000000000000 a
3.242370000000000 104.404140999999996 30900.000000000000000 a
3.272323000000000 104.422668000000002 31114.000000000000000 a
3.304332000000000 104.442430999999999 31354.000000000000000 a
3.313762000000000 104.448277000000004 31428.000000000000000 a
3.332630000000000 104.459948999999995 31575.000000000000000 a
3.336406000000000 104.462288999999998 31606.000000000000000 a
3.376150000000000 104.486990000000006 31939.000000000000000 a
3.402734000000000 104.503527000000005 32146.000000000000000 a
3.419863000000000 104.514161000000001 32278.000000000000000 a
3.461883000000000 104.540251999999995 32571.000000000000000 a
3.465710000000000 104.542623000000006 32595.000000000000000 a
3.475297000000000 104.548578000000006 32671.000000000000000 a
3.517615000000000 104.574898000000005 32930.000000000000000 a
3.536943000000000 104.586928999999998 33042.000000000000000 a
3.558237000000000 104.600153000000006 33199.000000000000000 a
3.575716000000000 104.611031999999994 33324.000000000000000 a
3.587380000000000 104.618288000000007 33405.000000000000000 a
3.622471000000000 104.640130999999997 33634.000000000000000 a
3.636151000000000 104.648641999999995 33709.000000000000000 a
3.657698000000000 104.662075999999999 33844.000000000000000 a
3.681258000000000 104.676721000000001 34015.000000000000000 a
3.714621000000000 104.697441999999995 34029.000000000000000 a
3.726358000000000 104.704716000000005 34020.000000000000000 a
3.767232000000000 104.730108999999999 34022.000000000000000 a
3.780799000000000 104.738557000000000 34016.000000000000000 a
3.806008000000000 104.754217999999995 34013.000000000000000 a
3.829281000000000 104.768743999999998 34010.000000000000000 a
3.860419000000000 104.788090999999994 33989.000000000000000 a
3.877917000000000 104.799012000000005 33994.000000000000000 a
3.893519000000000 104.808739000000003 33997.000000000000000 a
3.924758000000000 104.828118000000003 34022.000000000000000 a
3.946219000000000 104.841510999999997 34021.000000000000000 a
3.954029000000000 104.846363999999994 34019.000000000000000 a
3.989207000000000 104.868252999999996 34009.000000000000000 a
4.004846000000000 104.877979999999994 33999.000000000000000 a
4.022461000000000 104.888908999999998 33996.000000000000000 a
4.038127000000000 104.898635999999996 34001.000000000000000 a
4.057700000000000 104.910792000000001 34016.000000000000000 a
4.102751000000000 104.938902999999996 33998.000000000000000 a
4.104712000000000 104.940126000000006 33997.000000000000000 a
4.134108000000000 104.958549000000005 33967.000000000000000 a
4.155674000000000 104.972043999999997 33974.000000000000000 a
4.185879000000000 104.993368000000004 33995.000000000000000 a
4.196557000000000 105.002210000000005 34009.000000000000000 a
4.221071000000000 105.023259999999993 33999.000000000000000 a
4.247228000000000 105.046046000000004 33996.000000000000000 a
4.268152000000000 105.064251999999996 34000.000000000000000 a
4.290839000000000 105.083991999999995 34003.000000000000000 a
4.311813000000000 105.102203000000003 33991.000000000000000 a
4.325790000000000 105.114349000000004 33987.000000000000000 a
4.338038000000000 105.124981000000005 33996.000000000000000 a
4.355551000000000 105.140181999999996 34016.000000000000000 a
4.371307000000000 105.153889000000007 34012.000000000000000 a
4.380071000000000 105.161458999999994 34022.000000000000000 a
4.392352000000000 105.172106999999997 34025.000000000000000 a
4.444886000000000 105.217703000000000 34029.000000000000000 a
4.458887000000000 105.229916000000003 34012.000000000000000 a
4.465898000000000 105.236005000000006 34009.000000000000000 a
4.478131000000000 105.246643000000006 34013.000000000000000 a
4.511348000000000 105.275521999999995 34004.000000000000000 a
4.521876000000000 105.284620000000004 34013.000000000000000 a
4.537797000000000 105.298079000000001 34006.000000000000000 a
4.544912000000000 105.304046000000000 34010.000000000000000 a
4.566269000000000 105.321877000000001 33989.000000000000000 a
4.579131000000000 105.331834999999998 33976.000000000000000 a
4.596115000000000 105.343941000000001 33959.000000000000000 a
4.640275000000000 105.373879000000002 34004.000000000000000 a
4.647960000000000 105.379050000000007 34012.000000000000000 a
4.657568000000000 105.385498999999996 34021.000000000000000 a
4.669103000000000 105.393288999999996 34029.000000000000000 a
4.678716000000000 105.399773999999994 34028.000000000000000 a
4.770831000000000 105.469896000000006 33970.000000000000000 a
4.805021000000000 105.497581999999994 33977.000000000000000 a
4.815819000000000 105.506325000000004 33973.000000000000000 a
4.841042000000000 105.526730000000001 33969.000000000000000 a
4.893162000000000 105.569096000000002 33964.000000000000000 a
4.907575000000000 105.580779000000007 33970.000000000000000 a
4.911182000000000 105.583702000000002 33967.000000000000000 a
4.931214000000000 105.599489000000005 33976.000000000000000 a
4.940714000000000 105.606126000000003 33974.000000000000000 a
4.946589000000000 105.609888999999995 33973.000000000000000 a
4.985807000000000 105.630155999999999 33981.000000000000000 a
4.994266000000000 105.633989000000000 33977.000000000000000 a
5.013402000000000 105.642471999999998 33995.000000000000000 a
5.087794000000000 105.675582000000006 33993.000000000000000 a
5.109029000000000 105.685040999999998 33988.000000000000000 a
5.113281000000000 105.686946000000006 33991.000000000000000 a
5.123911000000000 105.691685000000007 33988.000000000000000 a
5.134531000000000 105.696438999999998 33983.000000000000000 a
5.140914000000000 105.699292000000000 33984.000000000000000 a
5.172784000000000 105.713507000000007 33977.000000000000000 a
5.194037000000000 105.722976000000003 33977.000000000000000 a
5.215477000000000 105.732055000000003 33967.000000000000000 a
5.263910000000000 105.748597000000004 33972.000000000000000 a
5.277390000000000 105.752313999999998 33989.000000000000000 a
5.286401000000000 105.754767999999999 34003.000000000000000 a
5.324643000000000 105.764985999999993 34045.000000000000000 a
5.351617000000000 105.772255999999999 34050.000000000000000 a
5.387553000000000 105.782019000000005 34056.000000000000000 a
5.407744000000000 105.787538999999995 34067.000000000000000 a
5.418963000000000 105.790625000000006 34057.000000000000000 a
5.434692000000000 105.794933999999998 34047.000000000000000 a
5.458782000000000 105.803453000000005 34018.000000000000000 a
5.499263000000000 105.826194999999998 33999.000000000000000 a
5.518928000000000 105.838565000000003 34019.000000000000000 a
5.532580000000000 105.847391000000002 34033.000000000000000 a
5.551971000000000 105.860189000000005 34033.000000000000000 a
5.586741000000000 105.883536000000007 34013.000000000000000 a
5.606042000000000 105.896546999999998 33991.000000000000000 a
5.623410000000000 105.908182999999994 33982.000000000000000 a
5.648536000000000 105.924961999999994 33968.000000000000000 a
5.689264000000000 105.951914000000002 33988.000000000000000 a
5.708700000000000 105.964710999999994 33991.000000000000000 a
5.720369000000000 105.972387999999995 33976.000000000000000 a
5.745671000000000 105.988923999999997 33997.000000000000000 a
5.747612000000000 105.990194000000002 33997.000000000000000 a
5.769033000000000 106.004204999999999 33997.000000000000000 a
5.780726000000000 106.011850999999993 33993.000000000000000 a
5.784624000000000 106.014392000000001 33997.000000000000000 a
5.788520000000000 106.016940000000005 33998.000000000000000 a
5.872461000000000 106.071391000000006 34033.000000000000000 a
5.936781000000000 106.113236000000001 34031.000000000000000 a
5.954285000000000 106.124735000000001 34018.000000000000000 a
5.965959000000000 106.132356000000001 34017.000000000000000 a
5.967907000000000 106.133616000000004 34018.000000000000000 a
5.987368000000000 106.146287999999998 34013.000000000000000 a
5.997103000000000 106.152645000000007 34003.000000000000000 a
5.999047000000000 106.153914000000000 34005.000000000000000 a
6.032140000000000 106.175442000000004 34005.000000000000000 a
6.074915000000000 106.203351999999995 34016.000000000000000 a
6.076855000000000 106.204622000000001 34017.000000000000000 a
6.088521000000000 106.212227999999996 34016.000000000000000 a
6.115743000000000 106.230101000000005 34005.000000000000000 a
6.139123000000000 106.245352999999994 34003.000000000000000 a
6.201422000000000 106.286044000000004 34014.000000000000000 a
6.203361000000000 106.287318999999997 34011.000000000000000 a
6.232568000000000 106.306459000000004 33981.000000000000000 a
6.263723000000000 106.326880000000003 33980.000000000000000 a
6.298791000000000 106.349838000000005 33991.000000000000000 a
6.308549000000000 106.356199000000004 33990.000000000000000 a
6.318308000000000 106.362570000000005 33998.000000000000000 a
6.322211000000000 106.365125000000006 33998.000000000000000 a
6.372913000000000 106.398329000000004 34000.000000000000000 a
6.390484000000000 106.409817000000004 34009.000000000000000 a
6.398300000000000 106.414921000000007 34002.000000000000000 a
6.415870000000000 106.426434999999998 34000.000000000000000 a
6.433427000000000 106.437928999999997 33994.000000000000000 a
6.476296000000000 106.466003999999998 33988.000000000000000 a
6.491879000000000 106.476213000000001 33996.000000000000000 a
6.505505000000000 106.485140000000001 34000.000000000000000 a
6.538620000000000 106.506820000000005 34000.000000000000000 a
6.544463000000000 106.510653000000005 34000.000000000000000 a
6.587284000000000 106.538739000000007 34002.000000000000000 a
6.591171000000000 106.541285999999999 34003.000000000000000 a
6.595073000000000 106.543841999999998 34004.000000000000000 a
6.628182000000000 106.565556999999998 34015.000000000000000 a
6.698342000000000 106.611542000000000 34003.000000000000000 a
6.721739000000000 106.626835999999997 34014.000000000000000 a
6.725640000000000 106.629396999999997 34012.000000000000000 a
6.741212000000000 106.639647999999994 34002.000000000000000 a
6.754857000000000 106.648593000000005 34002.000000000000000 a
6.762646000000000 106.653712999999996 34002.000000000000000 a
6.764601000000000 106.654988000000003 34002.000000000000000 a
6.782153000000000 106.666501999999994 33996.000000000000000 a
6.819201000000000 106.690771999999996 34004.000000000000000 a
6.825043000000000 106.694587999999996 34016.000000000000000 a
6.830867000000000 106.698418000000004 34022.000000000000000 a
6.836730000000000 106.702253999999996 34021.000000000000000 a
6.865976000000000 106.721361999999999 34035.000000000000000 a
6.932185000000000 106.764816999999994 34023.000000000000000 a
6.941918000000000 106.771218000000005 34014.000000000000000 a
6.998307000000000 106.808280999999994 33986.000000000000000 a
7.009979000000000 106.815954000000005 33992.000000000000000 a
7.041098000000000 106.836353000000003 34019.000000000000000 a
7.074090000000000 106.858124000000004 33989.000000000000000 a
7.085735000000000 106.865798999999996 33984.000000000000000 a
7.089617000000000 106.868358999999998 33982.000000000000000 a
7.134150000000000 106.897682000000003 33974.000000000000000 a
7.136082000000000 106.898955000000001 33973.000000000000000 a
7.153467000000000 106.910405999999995 33971.000000000000000 a
7.205581000000000 106.944749000000002 33979.000000000000000 a
7.211363000000000 106.948569000000006 33974.000000000000000 a
7.242171000000000 106.968905000000007 33966.000000000000000 a
7.292239000000000 107.001863999999998 33951.000000000000000 a
7.303794000000000 107.009480999999994 33958.000000000000000 a
7.315347000000000 107.017084999999994 33968.000000000000000 a
7.340364000000000 107.033596000000003 33979.000000000000000 a
7.375047000000000 107.056381000000002 33987.000000000000000 a
7.398159000000000 107.071620999999993 33974.000000000000000 a
7.409710000000000 107.079213999999993 33969.000000000000000 a
7.411629000000000 107.080482000000003 33971.000000000000000 a
7.446237000000000 107.103329000000002 33972.000000000000000 a
7.453916000000000 107.108395000000002 33976.000000000000000 a
7.484664000000000 107.128711999999993 33975.000000000000000 a
7.486583000000000 107.129964999999999 33980.000000000000000 a
7.498117000000000 107.137574000000001 33980.000000000000000 a
7.609477000000000 107.211039999999997 33981.000000000000000 a
7.611396000000000 107.212304000000003 33981.000000000000000 a
7.613314000000000 107.213571000000002 33982.000000000000000 a
7.632504000000000 107.226232999999993 33977.000000000000000 a
7.644032000000000 107.233839000000003 33986.000000000000000 a
7.668991000000000 107.250314000000003 33982.000000000000000 a
7.670914000000000 107.251581999999999 33979.000000000000000 a
7.701683000000000 107.271906999999999 33987.000000000000000 a
7.713199000000000 107.279517999999996 33999.000000000000000 a
7.730527000000000 107.290978999999993 34005.000000000000000 a
7.751686000000000 107.304946999999999 34014.000000000000000 a
7.780552000000000 107.324066999999999 34030.000000000000000 a
7.799806000000000 107.336770000000001 34012.000000000000000 a
7.819041000000000 107.349449000000007 33999.000000000000000 a
7.834435000000000 107.359629999999996 33995.000000000000000 a
7.851756000000000 107.371110999999999 33990.000000000000000 a
7.874824000000000 107.386360999999994 34008.000000000000000 a
7.890220000000000 107.396550000000005 34006.000000000000000 a
7.901766000000000 107.404210000000006 34001.000000000000000 a
7.911400000000000 107.410561000000001 34000.000000000000000 a
7.915244000000000 107.413101999999995 33999.000000000000000 a
8.038556000000000 107.494549000000006 33999.000000000000000 a
8.042408000000000 107.497086999999993 33995.000000000000000 a
8.071317000000001 107.516210999999998 34017.000000000000000 a
8.079025000000000 107.521300999999994 34020.000000000000000 a
8.129087999999999 107.554419999999993 34015.000000000000000 a
8.140642000000000 107.562044000000000 34021.000000000000000 a
8.179119999999999 107.587410000000006 34068.000000000000000 a
8.188734000000000 107.593773999999996 34070.000000000000000 a
8.192599000000000 107.596294999999998 34074.000000000000000 a
8.207997000000001 107.606476000000001 34095.000000000000000 a
8.234921999999999 107.624256000000003 34117.000000000000000 a
8.257993000000001 107.639567999999997 34103.000000000000000 a
8.271450000000000 107.648527999999999 34091.000000000000000 a
8.306039999999999 107.671615000000003 34038.000000000000000 a
8.311816000000000 107.675447000000005 34038.000000000000000 a
8.336874999999999 107.692063000000005 34017.000000000000000 a
8.342657000000001 107.695905999999994 34012.000000000000000 a
8.352290000000000 107.702315999999996 34005.000000000000000 a
8.412077999999999 107.741940000000000 34014.000000000000000 a
8.442923000000000 107.762438000000003 33989.000000000000000 a
8.456453000000000 107.771398000000005 33986.000000000000000 a
8.479618000000000 107.786803000000006 33982.000000000000000 a
8.487337999999999 107.791920000000005 33981.000000000000000 a
8.520219000000001 107.813699999999997 33983.000000000000000 a
8.522148000000000 107.814981000000003 33984.000000000000000 a
8.531817999999999 107.821397000000005 33984.000000000000000 a
8.535691000000000 107.823950999999994 33988.000000000000000 a
8.570480999999999 107.847058000000004 33982.000000000000000 a
8.585943000000000 107.857391000000007 33988.000000000000000 a
8.632370000000000 107.888239999999996 33994.000000000000000 a
8.653661000000000 107.902364000000006 33985.000000000000000 a
8.657522999999999 107.904945999999995 33990.000000000000000 a
8.663316999999999 107.908807999999993 33989.000000000000000 a
8.684607000000000 107.922988000000004 33987.000000000000000 a
8.713666000000000 107.942297999999994 33988.000000000000000 a
8.742734000000000 107.961636999999996 33999.000000000000000 a
8.744676000000000 107.962920999999994 33997.000000000000000 a
8.787331000000000 107.991277999999994 33972.000000000000000 a
8.816478999999999 108.010643999999999 33968.000000000000000 a
8.865064000000000 108.042934000000002 33970.000000000000000 a
8.896122999999999 108.063573000000005 33979.000000000000000 a
8.901951000000000 108.067443999999995 33984.000000000000000 a
8.966127999999999 108.110166000000007 33986.000000000000000 a
8.973919000000000 108.115337999999994 33993.000000000000000 a
8.983646000000000 108.121814000000001 33996.000000000000000 a
9.005072999999999 108.136015000000000 34014.000000000000000 a
9.010904000000000 108.139882999999998 34003.000000000000000 a
9.059507999999999 108.172236999999996 34001.000000000000000 a
9.071175999999999 108.180006000000006 34010.000000000000000 a
9.073124999999999 108.181299999999993 34008.000000000000000 a
9.102312000000000 108.200766000000002 34003.000000000000000 a
9.117884999999999 108.211181999999994 34006.000000000000000 a
9.151031000000000 108.233234999999993 33988.000000000000000 a
9.186165000000001 108.256686999999999 33968.000000000000000 a
9.190059000000000 108.259304000000000 33971.000000000000000 a
9.192009000000001 108.260603000000003 33970.000000000000000 a
9.211551000000000 108.273601999999997 33972.000000000000000 a
9.238875000000000 108.291793999999996 33974.000000000000000 a
9.279814000000000 108.319176999999996 33999.000000000000000 a
9.285671000000001 108.323070999999999 33996.000000000000000 a
9.289576000000000 108.325672999999995 33997.000000000000000 a
9.309075999999999 108.338676000000007 34007.000000000000000 a
9.311024000000000 108.339973000000001 34007.000000000000000 a
9.314923000000000 108.342579000000001 34005.000000000000000 a
9.359715000000000 108.372397000000007 34012.000000000000000 a
9.365548000000000 108.376289999999997 34017.000000000000000 a
9.433589000000000 108.421781999999993 33963.000000000000000 a
9.439425999999999 108.425667000000004 33962.000000000000000 a
9.441364999999999 108.426957999999999 33961.000000000000000 a
9.517192000000000 108.477564000000001 33972.000000000000000 a
9.528873000000001 108.485331000000002 33978.000000000000000 a
9.542483000000001 108.494384999999994 33983.000000000000000 a
9.600694000000001 108.533163999999999 33971.000000000000000 a
9.606505000000000 108.537059999999997 33976.000000000000000 a
9.614274999999999 108.542249999999996 33974.000000000000000 a
9.658875000000000 108.571979999999996 33986.000000000000000 a
9.660817000000000 108.573274999999995 33984.000000000000000 a
9.699654000000001 108.599196000000006 33992.000000000000000 a
9.720984000000000 108.613451999999995 33998.000000000000000 a
9.794748999999999 108.662752999999995 34013.000000000000000 a
9.851129000000000 108.700439000000003 34005.000000000000000 a
9.860839000000000 108.706925999999996 34005.000000000000000 a
9.878342999999999 108.718666999999996 33998.000000000000000 a
9.882244000000000 108.721294999999998 33989.000000000000000 a
9.915345000000000 108.743375000000000 33988.000000000000000 a
9.921181000000001 108.747275000000002 33983.000000000000000 a
9.973841999999999 108.782470000000004 33980.000000000000000 a
9.985526000000000 108.790300000000002 33981.000000000000000 a
9.989413000000001 108.792907999999997 33978.000000000000000 a
10.018625999999999 108.812495999999996 33991.000000000000000 a
10.036167000000001 108.824247000000000 33979.000000000000000 a
10.043955000000000 108.829470999999998 33977.000000000000000 a
10.086833000000000 108.858179000000007 33969.000000000000000 a
10.088782999999999 108.859482000000000 33967.000000000000000 a
10.116066000000000 108.877751000000004 33982.000000000000000 a
10.139493999999999 108.893416999999999 33972.000000000000000 a
10.141443000000001 108.894720000000007 33969.000000000000000 a
10.172656000000000 108.915679999999995 33964.000000000000000 a
10.174617000000000 108.916989999999998 33965.000000000000000 a
10.215660000000000 108.944466000000006 33948.000000000000000 a
10.223468000000000 108.949708999999999 33950.000000000000000 a
10.246910000000000 108.965435999999997 33949.000000000000000 a
10.274317999999999 108.983770000000007 33957.000000000000000 a
10.280189999999999 108.987717000000004 33953.000000000000000 a
10.291931000000000 108.995558000000003 33957.000000000000000 a
10.344695000000000 109.031020999999996 33963.000000000000000 a
10.368162999999999 109.046754000000007 33956.000000000000000 a
10.372063000000001 109.049373000000003 33956.000000000000000 a
10.395531000000000 109.065122000000002 33960.000000000000000 a
10.405300000000000 109.071672000000007 33967.000000000000000 a
10.438539000000000 109.093992999999998 33968.000000000000000 a
10.465903000000001 109.112367000000006 33975.000000000000000 a
10.489340000000000 109.128123000000002 33979.000000000000000 a
10.526432000000000 109.153065999999995 33970.000000000000000 a
10.534238999999999 109.158327999999997 33977.000000000000000 a
10.547915000000000 109.167500000000004 33973.000000000000000 a
10.585032000000000 109.192408999999998 33961.000000000000000 a
10.588934999999999 109.195025999999999 33961.000000000000000 a
10.590887000000000 109.196342000000001 33964.000000000000000 a
10.600654000000000 109.202911999999998 33966.000000000000000 a
10.606507000000001 109.206849000000005 33964.000000000000000 a
10.637734000000000 109.227839000000003 33966.000000000000000 a
10.692444000000000 109.264595999999997 33965.000000000000000 a
10.772505000000001 109.318532000000005 33962.000000000000000 a
10.774455000000000 109.319851999999997 33967.000000000000000 a
10.780319000000000 109.323778000000004 33969.000000000000000 a
10.784228000000001 109.326410999999993 33968.000000000000000 a
10.797921000000001 109.335644000000002 33964.000000000000000 a
10.815533000000000 109.347489999999993 33958.000000000000000 a
10.866395000000001 109.381754000000001 33960.000000000000000 a
10.897605000000000 109.402925999999994 33976.000000000000000 a
10.925355000000000 109.424801000000002 34001.000000000000000 a
10.932447000000000 109.431017999999995 34000.000000000000000 a
10.941298000000000 109.438912999999999 33991.000000000000000 a
10.953563000000001 109.449979999999996 33965.000000000000000 a
10.962325999999999 109.457886999999999 33943.000000000000000 a
10.976312000000000 109.470540999999997 33942.000000000000000 a
11.025295000000000 109.514981000000006 33950.000000000000000 a
11.055070000000001 109.541869000000005 33949.000000000000000 a
11.060330000000000 109.546603000000005 33944.000000000000000 a
11.062087999999999 109.548180000000002 33940.000000000000000 a
11.067345000000000 109.552931000000001 33933.000000000000000 a
11.123407000000000 109.603657999999996 33947.000000000000000 a
11.125161000000000 109.605248000000003 33950.000000000000000 a
11.144454000000000 109.622670999999997 33958.000000000000000 a
11.174232000000000 109.649585000000002 33954.000000000000000 a
11.177733999999999 109.652745999999993 33951.000000000000000 a
11.210974000000000 109.682792000000006 33938.000000000000000 a
11.224990000000000 109.695460999999995 33948.000000000000000 a
11.235510000000000 109.704942000000003 33946.000000000000000 a
11.249556999999999 109.717589000000004 33954.000000000000000 a
11.274130000000000 109.739756999999997 33952.000000000000000 a
11.279389999999999 109.744513999999995 33947.000000000000000 a
11.282897000000000 109.747693999999996 33952.000000000000000 a
11.291670000000000 109.755622000000002 33954.000000000000000 a
11.293422000000000 109.757205999999996 33951.000000000000000 a
11.360984999999999 109.812663999999998 33924.000000000000000 a
11.364741000000000 109.815524999999994 33926.000000000000000 a
11.413754000000001 109.852557000000004 33949.000000000000000 a
11.423197000000000 109.859690000000001 33952.000000000000000 a
11.457155999999999 109.885285999999994 33934.000000000000000 a
11.509990999999999 109.925081000000006 33921.000000000000000 a
11.517530000000001 109.930768999999998 33929.000000000000000 a
11.569905000000000 109.966819000000001 33923.000000000000000 a
11.592079000000000 109.980316000000002 33928.000000000000000 a
11.604186000000000 109.987622000000002 33920.000000000000000 a
11.612282000000000 109.992502000000002 33918.000000000000000 a
11.638555999999999 110.008308999999997 33936.000000000000000 a
11.660793999999999 110.021647000000002 33924.000000000000000 a
11.678966000000001 110.032567999999998 33924.000000000000000 a
11.687059000000000 110.037413999999998 33929.000000000000000 a
11.705237000000000 110.048350999999997 33932.000000000000000 a
11.753663000000000 110.077461000000000 33954.000000000000000 a
11.755687000000000 110.078681000000003 33956.000000000000000 a
11.771846000000000 110.088392999999996 33953.000000000000000 a
11.779902000000000 110.093244999999996 33943.000000000000000 a
11.787963000000000 110.098101999999997 33943.000000000000000 a
11.808125000000000 110.110225000000000 33935.000000000000000 a
11.820218000000001 110.117487999999994 33941.000000000000000 a
11.888672000000000 110.158626999999996 33938.000000000000000 a
11.937011999999999 110.187662000000003 33934.000000000000000 a
11.967123000000001 110.205782999999997 33929.000000000000000 a
11.971147999999999 110.208208999999997 33931.000000000000000 a
11.981206000000000 110.214265999999995 33935.000000000000000 a
11.999298000000000 110.225121000000001 33943.000000000000000 a
12.029432999999999 110.243223000000000 33945.000000000000000 a
12.049497000000001 110.255274000000000 33946.000000000000000 a
12.071576000000000 110.268552999999997 33941.000000000000000 a
12.085604999999999 110.276999000000004 33936.000000000000000 a
12.115696000000000 110.295119999999997 33957.000000000000000 a
12.119712000000000 110.297545999999997 33958.000000000000000 a
12.145796000000001 110.313198000000000 33957.000000000000000 a
12.183889000000001 110.336084000000000 33968.000000000000000 a
12.203915000000000 110.348129999999998 33960.000000000000000 a
12.227980000000001 110.362587000000005 33959.000000000000000 a
12.256026000000000 110.379429000000002 33968.000000000000000 a
12.274057000000001 110.390277999999995 33969.000000000000000 a
12.300091999999999 110.405902999999995 33974.000000000000000 a
12.314120000000001 110.414336000000006 33972.000000000000000 a
12.316117000000000 110.415543000000000 33970.000000000000000 a
12.318111000000000 110.416741000000002 33971.000000000000000 a
12.328139000000000 110.422781000000001 33971.000000000000000 a
12.352143000000000 110.437195000000003 33966.000000000000000 a
12.394180000000000 110.462491000000000 33957.000000000000000 a
12.400198000000000 110.466097000000005 33955.000000000000000 a
12.422160999999999 110.479319000000004 33952.000000000000000 a
12.426154000000000 110.481727000000006 33950.000000000000000 a
12.452119000000000 110.497508999999994 33947.000000000000000 a
12.486077999999999 110.518174000000002 33946.000000000000000 a
12.490086000000000 110.520583000000002 33940.000000000000000 a
12.512100000000000 110.533799000000002 33939.000000000000000 a
12.528126000000000 110.543397999999996 33952.000000000000000 a
12.550177000000000 110.556656000000004 33978.000000000000000 a
12.564200000000000 110.565130999999994 33973.000000000000000 a
12.622274000000001 110.600190999999995 33938.000000000000000 a
12.660394000000000 110.623161999999994 33931.000000000000000 a
12.700457000000000 110.647479000000004 33939.000000000000000 a
12.702461000000000 110.648690000000002 33940.000000000000000 a
12.736549999999999 110.669195999999999 33945.000000000000000 a
12.780849000000000 110.695616000000001 33948.000000000000000 a
12.790910000000000 110.701648000000006 33942.000000000000000 a
12.833100999999999 110.726971000000006 33938.000000000000000 a
12.879439000000000 110.754625000000004 33908.000000000000000 a
12.885470000000000 110.758218999999997 33910.000000000000000 a
12.887480999999999 110.759422999999998 33911.000000000000000 a
12.903570000000000 110.769047999999998 33920.000000000000000 a
12.945846000000000 110.794432999999998 33925.000000000000000 a
12.961959000000000 110.804112000000003 33917.000000000000000 a
12.972038000000000 110.810181999999998 33916.000000000000000 a
12.978081000000000 110.813821000000004 33915.000000000000000 a
13.006281000000000 110.830763000000005 33920.000000000000000 a
13.076506999999999 110.873794000000004 33943.000000000000000 a
13.086244000000001 110.880431000000002 33937.000000000000000 a
13.138432000000000 110.916995999999997 33955.000000000000000 a
13.190338000000001 110.953979000000004 33926.000000000000000 a
13.240442000000000 110.989564000000001 33916.000000000000000 a
13.311856000000001 111.040020999999996 33916.000000000000000 a
13.325379000000000 111.049537000000001 33922.000000000000000 a
13.342814000000001 111.061798999999993 33922.000000000000000 a
13.348606000000000 111.065866999999997 33926.000000000000000 a
13.354405000000000 111.069944000000007 33928.000000000000000 a
13.389253999999999 111.094424000000004 33933.000000000000000 a
13.416323999999999 111.113519999999994 33940.000000000000000 a
13.418265999999999 111.114877000000007 33940.000000000000000 a
13.493817999999999 111.167938000000007 33933.000000000000000 a
13.528674000000001 111.192447999999999 33927.000000000000000 a
13.536412000000000 111.197877000000005 33933.000000000000000 a
13.551907999999999 111.208759999999998 33943.000000000000000 a
13.565462000000000 111.218293000000003 33938.000000000000000 a
13.582879999999999 111.230560999999994 33948.000000000000000 a
13.584819000000000 111.231920000000002 33948.000000000000000 a
13.635173000000000 111.267352000000002 33965.000000000000000 a
13.637114000000000 111.268727999999996 33966.000000000000000 a
13.679736000000000 111.298811999999998 33973.000000000000000 a
13.681666000000000 111.300172000000003 33970.000000000000000 a
13.706840000000000 111.317982999999998 33954.000000000000000 a
13.735887999999999 111.338527999999997 33947.000000000000000 a
13.739746000000000 111.341296999999997 33937.000000000000000 a
13.762995000000000 111.357663000000002 33939.000000000000000 a
13.840348000000001 111.412374000000000 33939.000000000000000 a
13.880907000000001 111.441004000000007 33967.000000000000000 a
13.886704999999999 111.445091000000005 33972.000000000000000 a
13.896369000000000 111.451909000000001 33976.000000000000000 a
13.907978000000000 111.460088999999996 33985.000000000000000 a
13.917640000000000 111.466887999999997 33989.000000000000000 a
13.923432000000000 111.470996000000000 33990.000000000000000 a
13.958171000000000 111.495603000000003 33982.000000000000000 a
13.960100000000001 111.496970000000005 33983.000000000000000 a
13.971658000000000 111.505156999999997 33978.000000000000000 a
14.037222999999999 111.551405000000003 33963.000000000000000 a
14.046893000000001 111.558195999999995 33965.000000000000000 a
14.135370000000000 111.620430999999996 33907.000000000000000 a
14.168189999999999 111.643496999999996 33922.000000000000000 a
14.177811999999999 111.650259000000005 33917.000000000000000 a
14.197089999999999 111.663824000000005 33935.000000000000000 a
14.214399000000000 111.676002999999994 33934.000000000000000 a
14.237443000000001 111.692254000000005 33931.000000000000000 a
14.239371000000000 111.693617000000003 33934.000000000000000 a
14.247066999999999 111.699021000000002 33940.000000000000000 a
14.275886000000000 111.719323000000003 33932.000000000000000 a
14.300877000000000 111.736947000000001 33938.000000000000000 a
14.308578000000001 111.742379000000000 33938.000000000000000 a
14.352841000000000 111.773656000000003 33925.000000000000000 a
14.387537999999999 111.798231000000001 33903.000000000000000 a
14.408768999999999 111.813244999999995 33902.000000000000000 a
14.461008000000000 111.850178999999997 33894.000000000000000 a
14.464892000000001 111.852907000000002 33895.000000000000000 a
14.480404999999999 111.863839999999996 33900.000000000000000 a
14.497850000000000 111.876160999999996 33898.000000000000000 a
14.538515000000000 111.904957999999993 33890.000000000000000 a
14.565644000000001 111.924211999999997 33890.000000000000000 a
14.577270000000000 111.932481999999993 33899.000000000000000 a
14.620010000000001 111.962596000000005 33894.000000000000000 a
14.621950999999999 111.963960999999998 33896.000000000000000 a
14.654998000000001 111.987291999999997 33903.000000000000000 a
14.660812000000000 111.991404000000003 33906.000000000000000 a
14.662751000000000 111.992782000000005 33904.000000000000000 a
14.676327000000001 112.002403000000001 33901.000000000000000 a
14.711221999999999 112.027136999999996 33888.000000000000000 a
14.715090000000000 112.029878999999994 33892.000000000000000 a
14.722803000000001 112.035363000000004 33899.000000000000000 a
14.732476999999999 112.042197999999999 33900.000000000000000 a
14.779097999999999 112.074927000000002 33900.000000000000000 a
14.786889000000000 112.080371999999997 33903.000000000000000 a
14.804345000000000 112.092617000000004 33899.000000000000000 a
14.806295000000000 112.093986999999998 33899.000000000000000 a
14.858689999999999 112.130726999999993 33915.000000000000000 a
14.870346000000000 112.138901000000004 33915.000000000000000 a
14.885869000000000 112.149764000000005 33913.000000000000000 a
14.915009000000000 112.170226999999997 33915.000000000000000 a
14.936349999999999 112.185202000000004 33916.000000000000000 a
14.979050000000001 112.215204999999997 33905.000000000000000 a
14.984874000000000 112.219314999999995 33906.000000000000000 a
14.986810999999999 112.220680999999999 33907.000000000000000 a
15.060323000000000 112.272497999999999 33916.000000000000000 a
15.064178999999999 112.275225000000006 33917.000000000000000 a
15.071890000000000 112.280672999999993 33912.000000000000000 a
15.093095000000000 112.295620000000000 33912.000000000000000 a
15.108506000000000 112.306506999999996 33910.000000000000000 a
15.112356000000000 112.309218000000001 33909.000000000000000 a
15.152758000000000 112.337766000000002 33891.000000000000000 a
15.191233000000000 112.364923000000005 33887.000000000000000 a
15.204662000000001 112.374514000000005 33884.000000000000000 a
15.219875999999999 112.385638999999998 33815.000000000000000 a
15.237099000000001 112.397968000000006 33769.000000000000000 a
15.254529000000000 112.410043999999999 33804.000000000000000 a
15.258404000000001 112.412709000000007 33812.000000000000000 a
15.300799000000000 112.442391999999998 33900.000000000000000 a
15.341155000000001 112.470847000000006 33916.000000000000000 a
15.381486000000001 112.499385000000004 33911.000000000000000 a
15.406431000000000 112.517043999999999 33906.000000000000000 a
15.408352000000001 112.518396999999993 33901.000000000000000 a
15.412190000000001 112.521125999999995 33902.000000000000000 a
15.433339999999999 112.536071000000007 33918.000000000000000 a
15.458335000000000 112.553746000000004 33924.000000000000000 a
15.462177000000001 112.556473999999994 33928.000000000000000 a
15.496668000000000 112.580920000000006 33943.000000000000000 a
15.500506000000000 112.583641000000000 33941.000000000000000 a
15.519658000000000 112.597189999999998 33949.000000000000000 a
15.565644000000001 112.629782000000006 33941.000000000000000 a
15.579040000000001 112.639277000000007 33933.000000000000000 a
15.603922000000001 112.656902000000002 33939.000000000000000 a
15.619222000000001 112.667767999999995 33948.000000000000000 a
15.661299000000000 112.697672999999995 33947.000000000000000 a
15.665127000000000 112.700395999999998 33946.000000000000000 a
15.667044000000001 112.701757999999998 33946.000000000000000 a
15.686194000000000 112.715367999999998 33938.000000000000000 a
15.762682999999999 112.769633999999996 33928.000000000000000 a
15.774153000000000 112.777794000000000 33917.000000000000000 a
15.776064999999999 112.779156999999998 33918.000000000000000 a
15.797069000000000 112.794117999999997 33916.000000000000000 a
15.816197000000001 112.807704000000001 33916.000000000000000 a
15.846819000000000 112.829434000000006 33923.000000000000000 a
15.875540000000001 112.849851999999998 33910.000000000000000 a
15.879365999999999 112.852581999999998 33909.000000000000000 a
15.892784000000001 112.862156999999996 33897.000000000000000 a
15.933043000000000 112.890816999999998 33903.000000000000000 a
15.944554000000000 112.899013999999994 33913.000000000000000 a
15.956042000000000 112.907207999999997 33916.000000000000000 a
15.967558000000000 112.915419000000000 33920.000000000000000 a
15.971396000000000 112.918150999999995 33919.000000000000000 a
15.984812000000000 112.927718999999996 33915.000000000000000 a
16.046182999999999 112.971495000000004 33918.000000000000000 a
16.049994999999999 112.974209000000002 33915.000000000000000 a
16.092099000000001 113.004296999999994 33922.000000000000000 a
16.101676999999999 113.011150999999998 33923.000000000000000 a
16.107427999999999 113.015259999999998 33925.000000000000000 a
16.161076000000001 113.053471999999999 33925.000000000000000 a
16.193650000000002 113.076756000000003 33928.000000000000000 a
16.199403000000000 113.080872999999997 33931.000000000000000 a
16.205165999999998 113.084970999999996 33929.000000000000000 a
16.218589000000001 113.094532999999998 33929.000000000000000 a
16.285636000000000 113.142467999999994 33927.000000000000000 a
16.329746000000000 113.174018000000004 33938.000000000000000 a
16.350838000000000 113.189109999999999 33941.000000000000000 a
16.354671000000000 113.191861000000003 33942.000000000000000 a
16.364256999999998 113.198739000000003 33937.000000000000000 a
16.381547999999999 113.211124999999996 33940.000000000000000 a
16.387319000000002 113.215260000000001 33943.000000000000000 a
16.406531000000001 113.228999000000002 33933.000000000000000 a
16.408448000000000 113.230374999999995 33933.000000000000000 a
16.444970000000001 113.256521000000006 33934.000000000000000 a
16.483429999999998 113.284070000000000 33956.000000000000000 a
16.508407999999999 113.302030999999999 33937.000000000000000 a
16.525710000000000 113.314481000000001 33935.000000000000000 a
16.544951000000001 113.328297000000006 33929.000000000000000 a
16.564191999999998 113.342093000000006 33934.000000000000000 a
16.579588000000001 113.353121999999999 33929.000000000000000 a
16.637255000000000 113.394581000000002 33935.000000000000000 a
16.641116000000000 113.397344000000004 33929.000000000000000 a
16.691147999999998 113.433311000000003 33911.000000000000000 a
16.693065000000001 113.434692999999996 33910.000000000000000 a
16.702680000000001 113.441618000000005 33906.000000000000000 a
16.725795000000002 113.458225999999996 33910.000000000000000 a
16.746984000000001 113.473461000000000 33901.000000000000000 a
16.766269000000001 113.487300000000005 33910.000000000000000 a
16.795189000000001 113.508120000000005 33902.000000000000000 a
16.855052000000001 113.551299999999998 33890.000000000000000 a
16.874383000000002 113.565263000000002 33894.000000000000000 a
16.885974999999998 113.573655000000002 33890.000000000000000 a
16.903383000000002 113.586198999999993 33890.000000000000000 a
16.955677000000001 113.623857999999998 33887.000000000000000 a
16.957619000000001 113.625248999999997 33893.000000000000000 a
16.996428999999999 113.653203000000005 33905.000000000000000 a
17.010057000000000 113.662869000000001 33902.000000000000000 a
17.026246000000000 113.673022000000003 33907.000000000000000 a
17.030428000000001 113.675393000000000 33901.000000000000000 a
17.036742000000000 113.678790000000006 33901.000000000000000 a
17.056170000000002 113.687921000000003 33893.000000000000000 a
17.083037999999998 113.697534000000005 33921.000000000000000 a
17.103760000000001 113.702758000000003 33921.000000000000000 a
17.122461999999999 113.705916999999999 33897.000000000000000 a
17.134232999999998 113.707200000000000 33895.000000000000000 a
17.181332000000001 113.710660000000004 33892.000000000000000 a
17.209582999999999 113.712632999999997 33900.000000000000000 a
17.223731000000001 113.713575000000006 33906.000000000000000 a
17.247326000000001 113.715110999999993 33911.000000000000000 a
17.313378000000000 113.719330999999997 33914.000000000000000 a
17.322820000000000 113.719947000000005 33906.000000000000000 a
17.341707000000000 113.721182999999996 33902.000000000000000 a
17.395987000000002 113.724845999999999 33898.000000000000000 a
17.407800000000002 113.725643000000005 33900.000000000000000 a
17.429050000000000 113.727125999999998 33893.000000000000000 a
17.459727000000001 113.729277999999994 33882.000000000000000 a
17.488064999999999 113.731318999999999 33872.000000000000000 a
17.490424999999998 113.731485000000006 33872.000000000000000 a
17.509302000000002 113.732850999999997 33883.000000000000000 a
17.521099000000000 113.733660999999998 33896.000000000000000 a
17.525808999999999 113.733993999999996 33899.000000000000000 a
17.563527000000001 113.736628999999994 33909.000000000000000 a
17.620056000000002 113.740672000000004 33904.000000000000000 a
17.657660000000000 113.743324999999999 33895.000000000000000 a
17.681168000000000 113.745007999999999 33895.000000000000000 a
17.690563000000001 113.745671999999999 33897.000000000000000 a
17.723471000000000 113.748008999999996 33890.000000000000000 a
17.739906999999999 113.749187000000006 33885.000000000000000 a
17.803367999999999 113.753855000000001 33869.000000000000000 a
17.873922000000000 113.758825999999999 33910.000000000000000 a
17.876283999999998 113.758989999999997 33912.000000000000000 a
17.883354000000001 113.759493000000006 33908.000000000000000 a
17.892779000000001 113.760171999999997 33901.000000000000000 a
17.930527999999999 113.762900999999999 33892.000000000000000 a
17.939957000000000 113.763580000000005 33888.000000000000000 a
17.975397999999998 113.766174000000007 33892.000000000000000 a
18.058112999999999 113.772045000000006 33875.000000000000000 a
18.081793999999999 113.773726999999994 33883.000000000000000 a
18.093606999999999 113.774581999999995 33882.000000000000000 a
18.105430999999999 113.775413999999998 33880.000000000000000 a
18.129064000000000 113.777101000000002 33880.000000000000000 a
18.140875999999999 113.777932000000007 33874.000000000000000 a
18.157432000000000 113.779106999999996 33867.000000000000000 a
18.192898000000000 113.781672000000000 33878.000000000000000 a
18.204705000000001 113.782617000000002 33839.000000000000000 a
18.235493999999999 113.784791999999996 33841.000000000000000 a
18.254414000000001 113.786124000000001 33833.000000000000000 a
18.292299000000000 113.788811999999993 33857.000000000000000 a
18.301767000000002 113.789494000000005 33869.000000000000000 a
18.342065000000002 113.792572000000007 33887.000000000000000 a
18.365810000000000 113.794407000000007 34023.000000000000000 a
18.403803000000000 113.797443000000001 34406.000000000000000 a
18.408556999999998 113.797835000000006 34450.000000000000000 a
18.415662000000001 113.798409000000007 34530.000000000000000 a
18.465367000000001 113.802409999999995 34978.000000000000000 a
18.474826000000000 113.803196999999997 35020.000000000000000 a
18.481914000000000 113.803770999999998 35039.000000000000000 a
18.548089000000001 113.809012999999993 35043.000000000000000 a
18.576450999999999 113.811282000000006 35058.000000000000000 a
18.592987000000001 113.812589000000003 35064.000000000000000 a
18.675576000000000 113.819186999999999 35035.000000000000000 a
18.677924000000001 113.819371000000004 35036.000000000000000 a
18.710909999999998 113.821995000000001 35026.000000000000000 a
18.739182000000000 113.824270999999996 35029.000000000000000 a
18.767427000000001 113.826505999999995 35015.000000000000000 a
18.769781999999999 113.826699000000005 35017.000000000000000 a
18.774500000000000 113.827067000000000 35024.000000000000000 a
18.828610999999999 113.831342000000006 35016.000000000000000 a
18.833321000000002 113.831717999999995 35017.000000000000000 a
18.845071000000001 113.832623999999996 35021.000000000000000 a
18.868563000000002 113.834491000000000 35006.000000000000000 a
18.875613000000001 113.835040000000006 35011.000000000000000 a
18.948547000000001 113.840727000000001 35022.000000000000000 a
18.965008000000001 113.842005999999998 35020.000000000000000 a
18.974411000000000 113.842774000000006 35023.000000000000000 a
19.009727999999999 113.845614999999995 35018.000000000000000 a
19.021508000000001 113.846541000000002 35021.000000000000000 a
19.059201000000002 113.849549999999994 35027.000000000000000 a
19.080421000000001 113.851242999999997 35025.000000000000000 a
19.082770000000000 113.851427999999999 35025.000000000000000 a
19.132270999999999 113.855267999999995 35013.000000000000000 a
19.141673999999998 113.856018000000006 35012.000000000000000 a
19.148750000000000 113.856587000000005 35013.000000000000000 a
19.233473000000000 113.863376000000002 35005.000000000000000 a
19.242892999999999 113.864125000000001 35007.000000000000000 a
19.268736000000001 113.866185999999999 35011.000000000000000 a
19.289891000000001 113.867936000000000 35018.000000000000000 a
19.355615000000000 113.873157000000006 35014.000000000000000 a
19.362674999999999 113.873724999999993 35018.000000000000000 a
19.386130000000001 113.875589000000005 35029.000000000000000 a
19.400207999999999 113.876722999999998 35028.000000000000000 a
19.421303999999999 113.878412999999995 35020.000000000000000 a
19.456475000000001 113.881201000000004 35002.000000000000000 a
19.479917000000000 113.883036000000004 35009.000000000000000 a
19.503385000000002 113.884927000000005 35002.000000000000000 a
19.522131000000002 113.886449999999996 34995.000000000000000 a
19.524478999999999 113.886636999999993 34994.000000000000000 a
19.538518000000000 113.887747000000005 34980.000000000000000 a
19.604175999999999 113.893051000000000 34966.000000000000000 a
19.655826999999999 113.897172999999995 34981.000000000000000 a
19.686360000000001 113.899654999999996 34978.000000000000000 a
19.731076000000002 113.903200999999996 34960.000000000000000 a
19.745183999999998 113.904330999999999 34953.000000000000000 a
19.766366999999999 113.906030999999999 34968.000000000000000 a
19.778117999999999 113.906977999999995 34971.000000000000000 a
19.780466000000001 113.907166000000004 34972.000000000000000 a
19.782813999999998 113.907354999999995 34971.000000000000000 a
19.785157999999999 113.907551999999995 34972.000000000000000 a
19.853370000000002 113.913003000000003 34960.000000000000000 a
19.888591999999999 113.915925000000001 34958.000000000000000 a
19.933100000000000 113.919499000000002 34971.000000000000000 a
19.958855000000000 113.921584999999993 34958.000000000000000 a
19.972881000000001 113.922719999999998 34963.000000000000000 a
19.979910000000000 113.923278999999994 34960.000000000000000 a
19.991596000000001 113.924203000000006 34958.000000000000000 a
20.036017000000001 113.927777000000006 34964.000000000000000 a
20.080401999999999 113.931398000000002 34971.000000000000000 a
20.094429999999999 113.932531999999995 34968.000000000000000 a
20.178540000000002 113.939301999999998 34948.000000000000000 a
20.241620000000001 113.944388000000004 34953.000000000000000 a
20.246307000000002 113.944777999999999 34955.000000000000000 a
20.250982000000000 113.945161999999996 34961.000000000000000 a
20.276679000000001 113.947252000000006 34969.000000000000000 a
20.316354000000000 113.950445000000002 34971.000000000000000 a
20.335038000000001 113.951942000000003 34976.000000000000000 a
20.346706000000001 113.952883000000000 34976.000000000000000 a
20.351372999999999 113.953261999999995 34975.000000000000000 a
20.372363000000000 113.954982000000001 34965.000000000000000 a
20.398042000000000 113.957082999999997 34958.000000000000000 a
20.421379999999999 113.958941999999993 34951.000000000000000 a
20.449366000000001 113.961188000000007 34950.000000000000000 a
20.489061000000000 113.964380000000006 34946.000000000000000 a
20.493734000000000 113.964758000000003 34946.000000000000000 a
20.503102999999999 113.965517000000006 34948.000000000000000 a
20.554583000000001 113.969685999999996 34955.000000000000000 a
20.599086000000000 113.973279000000005 34971.000000000000000 a
20.610803000000001 113.974221000000000 34973.000000000000000 a
20.650625999999999 113.977446999999998 34993.000000000000000 a
20.657648999999999 113.978020999999998 34993.000000000000000 a
20.664681000000002 113.978598000000005 34997.000000000000000 a
20.702124000000001 113.981661000000003 35000.000000000000000 a
20.732517999999999 113.984167999999997 35001.000000000000000 a
20.751237000000000 113.985697999999999 34989.000000000000000 a
20.786337000000000 113.988590000000002 34986.000000000000000 a
20.814406999999999 113.990903000000003 34997.000000000000000 a
20.821432000000001 113.991474999999994 34993.000000000000000 a
20.842493000000001 113.993229999999997 34990.000000000000000 a
20.887022000000002 113.996834000000007 34984.000000000000000 a
20.898737000000001 113.997771999999998 34983.000000000000000 a
20.966785999999999 114.003275000000002 34986.000000000000000 a
20.969127000000000 114.003462999999996 34987.000000000000000 a
21.004352999999998 114.006292999999999 34980.000000000000000 a
21.027830999999999 114.008188000000004 34995.000000000000000 a
21.053675999999999 114.010288000000003 34993.000000000000000 a
21.105502999999999 114.014542000000006 34993.000000000000000 a
21.107863999999999 114.014731999999995 34994.000000000000000 a
21.131436999999998 114.016682000000003 34989.000000000000000 a
21.159707999999998 114.019032999999993 34989.000000000000000 a
21.199771999999999 114.022362000000001 34993.000000000000000 a
21.221015000000001 114.024083000000005 35006.000000000000000 a
21.253982000000001 114.026768000000004 35000.000000000000000 a
21.258690000000001 114.027156000000005 34999.000000000000000 a
21.279892000000000 114.028903999999997 34999.000000000000000 a
21.343494000000000 114.034058999999999 35007.000000000000000 a
21.348201000000000 114.034445000000005 35006.000000000000000 a
21.367079000000000 114.035968999999994 35003.000000000000000 a
21.371784000000002 114.036353000000005 35002.000000000000000 a
21.482502000000000 114.045423999999997 34978.000000000000000 a
21.494268999999999 114.046401000000003 34983.000000000000000 a
21.498985000000001 114.046783000000005 34977.000000000000000 a
21.541367000000001 114.050295000000006 34960.000000000000000 a
21.581465000000001 114.053622000000004 34967.000000000000000 a
21.659272000000001 114.060095000000004 34983.000000000000000 a
21.739350999999999 114.066688999999997 34983.000000000000000 a
21.800557999999999 114.071794999999995 34965.000000000000000 a
21.875924999999999 114.077941999999993 34984.000000000000000 a
22.028941000000000 114.090631000000002 34967.000000000000000 a
22.071300999999998 114.094115000000002 34948.000000000000000 a
22.731829000000001 114.036974000000001 34866.000000000000000 a
23.000157000000002 113.899405999999999 34841.000000000000000 a
23.126449000000001 113.839163999999997 34866.000000000000000 a
23.178134000000000 113.818450999999996 34855.000000000000000 a
23.409540000000000 113.727243000000001 34837.000000000000000 a
23.503760000000000 113.689936000000003 34830.000000000000000 a
24.111961999999998 113.447862999999998 34770.000000000000000 a
24.212945000000001 113.414614999999998 34794.000000000000000 a
24.235889000000000 113.412193000000002 34792.000000000000000 a
24.273135000000000 113.411484000000002 34774.000000000000000 a
24.322215000000000 113.412662999999995 34757.000000000000000 a
24.380668000000000 113.415105999999994 34743.000000000000000 a
24.404036000000001 113.416146999999995 34742.000000000000000 a
24.441414000000002 113.417766999999998 34748.000000000000000 a
24.490445999999999 113.419846000000007 34740.000000000000000 a
24.579032000000002 113.423214000000002 34735.000000000000000 a
24.609351000000000 113.424289000000002 34729.000000000000000 a
24.644355000000001 113.425481000000005 34734.000000000000000 a
24.684032999999999 113.426794000000001 34737.000000000000000 a
24.730764000000001 113.428434999999993 34726.000000000000000 a
24.779834000000001 113.430131000000003 34722.000000000000000 a
24.793835999999999 113.430595999999994 34721.000000000000000 a
24.842876000000000 113.432274000000007 34708.000000000000000 a
24.875558000000002 113.433375999999996 34701.000000000000000 a
24.903540000000000 113.434342999999998 34712.000000000000000 a
24.929186999999999 113.435201000000006 34707.000000000000000 a
24.966429999999999 113.436453000000000 34721.000000000000000 a
24.999044000000001 113.437576000000007 34727.000000000000000 a
25.029301000000000 113.438663000000005 34711.000000000000000 a
25.082794000000000 113.440551999999997 34693.000000000000000 a
25.178201000000001 113.443884999999995 34695.000000000000000 a
25.245728000000000 113.446259999999995 34686.000000000000000 a
25.285298999999998 113.447640000000007 34681.000000000000000 a
25.324825000000001 113.449008000000006 34676.000000000000000 a
25.375903999999998 113.450793000000004 34665.000000000000000 a
25.406110000000002 113.451824999999999 34660.000000000000000 a
25.557138999999999 113.457224999999994 34666.000000000000000 a
25.640934000000001 113.460165000000003 34645.000000000000000 a
25.696797000000000 113.462114999999997 34645.000000000000000 a
25.762076000000000 113.464414000000005 34614.000000000000000 a
25.839023999999998 113.467211000000006 34617.000000000000000 a
26.068691000000001 113.474881999999994 36728.000000000000000 a
26.150245999999999 113.477545000000006 36730.000000000000000 a
26.382697000000000 113.485086999999993 36732.000000000000000 a
26.515863000000000 113.489521999999994 36686.000000000000000 a
26.752973000000001 113.497423999999995 36679.000000000000000 a
26.834340999999998 113.500122000000005 36669.000000000000000 a
26.929483999999999 113.503288999999995 36658.000000000000000 a
27.326438000000000 113.516508000000002 36668.000000000000000 a
27.457571999999999 113.520895999999993 36542.000000000000000 a
27.505057000000001 113.522555999999994 36556.000000000000000 a
27.661279000000000 113.528158000000005 36556.000000000000000 a
27.917005000000000 113.548417000000001 36523.000000000000000 a
27.969510000000000 113.552256999999997 36473.000000000000000 a
28.065228000000001 113.559241000000000 36471.000000000000000 a
28.126691999999998 113.563734999999994 36479.000000000000000 a
28.179034999999999 113.567524000000006 36505.000000000000000 a
28.251930999999999 113.572824999999995 36510.000000000000000 a
28.267890999999999 113.573982000000001 36519.000000000000000 a
28.322730000000000 113.578007999999997 36501.000000000000000 a
28.395869999999999 113.583448000000004 36492.000000000000000 a
28.436989000000001 113.586528000000001 36508.000000000000000 a
28.537520000000001 113.593953999999997 36458.000000000000000 a
28.578675000000000 113.597012000000007 36454.000000000000000 a
28.743448000000001 113.609268000000000 36414.000000000000000 a
28.835076000000001 113.616078000000002 36406.000000000000000 a
28.940567000000001 113.623733000000001 36402.000000000000000 a
29.115262000000001 113.636358999999999 36378.000000000000000 a
29.302126000000001 113.650105999999994 36378.000000000000000 a
29.898344000000002 113.698085000000006 36283.000000000000000 a
29.944942000000001 113.712434000000002 36271.000000000000000 a
30.014081000000001 113.744961000000004 36260.000000000000000 a
30.219721000000000 113.852412000000001 36174.000000000000000 a
30.517897000000001 114.006764000000004 36128.000000000000000 a
30.748536999999999 114.126502000000002 36096.000000000000000 a
31.155241000000000 114.339285000000004 36033.000000000000000 a
31.314077000000001 114.419770000000000 35989.000000000000000 a
31.428926000000001 114.442122999999995 35871.000000000000000 a
31.598129000000000 114.456890000000001 35897.000000000000000 a
31.790105000000001 114.474297000000007 35842.000000000000000 a
31.953944000000000 114.488884999999996 35296.000000000000000 a
32.092286999999999 114.501755000000003 34236.000000000000000 a
32.214384000000003 114.513091000000003 33741.000000000000000 a
32.309584000000001 114.521583000000007 33746.000000000000000 a
32.400590999999999 114.529618999999997 33719.000000000000000 a
32.813642999999999 114.565826000000001 33721.000000000000000 a
33.574587999999999 114.633774000000003 33619.000000000000000 a
33.632348999999998 114.639003000000002 33587.000000000000000 a
33.819217000000002 114.658558999999997 33372.000000000000000 a
33.912101999999997 114.666673000000003 33549.000000000000000 a
34.248123000000000 114.700214000000003 33547.000000000000000 a
34.435512000000003 114.718931999999995 33542.000000000000000 a
34.550136000000002 114.730497999999997 33523.000000000000000 a
35.653734000000000 114.843093999999994 33343.000000000000000 a
35.713240999999996 114.849249999999998 33317.000000000000000 a
35.891849000000001 114.867527999999993 33390.000000000000000 a
36.915109999999999 115.233974000000003 33214.000000000000000 a
37.007077000000002 115.287676000000005 33171.000000000000000 a
37.128154000000002 115.358333000000002 33181.000000000000000 a
37.160755999999999 115.377472999999995 33182.000000000000000 a
37.239482000000002 115.423597999999998 33158.000000000000000 a
37.306624999999997 115.463142000000005 33117.000000000000000 a
37.360405000000000 115.494748999999999 33104.000000000000000 a
37.435105000000000 115.538905000000000 33102.000000000000000 a
37.498261999999997 115.576404999999994 33071.000000000000000 a
37.569125000000000 115.618212000000000 33036.000000000000000 a
39.554960999999999 116.624377999999993 23.000000000000000 a
37.339379000000001 116.332857000000004 64.000000000000000 a
37.153312000000000 116.447545000000005 29.000000000000000 a
37.109878999999999 116.492743000000004 50.000000000000000 a
36.847707999999997 116.670957999999999 25.000000000000000 a
36.730744999999999 117.283930999999995 168.000000000000000 a
36.724369000000003 117.408759000000003 143.000000000000000 a
36.727269000000000 117.463768999999999 193.000000000000000 a
36.726250000000000 117.477250999999995 225.000000000000000 a
36.700516000000000 117.634801999999993 336.000000000000000 a
36.685858000000003 117.700258000000005 453.000000000000000 a
36.700124000000002 117.825595000000007 335.000000000000000 a
36.796593999999999 117.965185000000005 83.000000000000000 a
36.794432999999998 118.005904000000001 92.000000000000000 a
36.779017000000003 118.096176000000000 154.000000000000000 a
36.782097999999998 118.132829999999998 211.000000000000000 a
36.802624999999999 118.273678000000004 251.000000000000000 a
36.775559999999999 118.458927000000003 93.000000000000000 a
36.742220000000003 118.598433999999997 186.000000000000000 a
36.733449999999998 118.672369000000003 165.000000000000000 a
36.727829999999997 118.708089999999999 151.000000000000000 a
36.723069000000002 118.735156000000003 125.000000000000000 a
36.713383999999998 118.805166000000000 156.000000000000000 a
36.711649000000001 118.828130999999999 195.000000000000000 a
36.708877000000001 118.861700999999996 248.000000000000000 a
36.705404999999999 118.897237000000004 204.000000000000000 a
36.704151000000003 118.947874999999996 157.000000000000000 a
36.708939000000001 119.054755999999998 93.000000000000000 a
36.691003000000002 119.100326999999993 127.000000000000000 a
36.654496999999999 119.232089999999999 274.000000000000000 a
36.643774000000001 119.254329999999996 294.000000000000000 a
36.548869000000003 119.389402000000004 151.000000000000000 a
36.532359999999997 119.503680000000003 129.000000000000000 a
36.518937999999999 119.569254000000001 93.000000000000000 a
36.518098000000002 119.575321000000002 100.000000000000000 a
36.501921000000003 119.601485999999994 118.000000000000000 a
36.451979999999999 119.662195999999994 81.000000000000000 a
36.396954999999998 119.853954999999999 140.000000000000000 a
36.399341999999997 119.889212000000001 128.000000000000000 a
36.400461999999997 119.947168000000005 175.000000000000000 a
36.400736999999999 120.027637999999996 173.000000000000000 a
36.393152000000001 120.201117999999994 107.000000000000000 a
36.393210000000003 120.211523999999997 101.000000000000000 a
36.391475000000000 120.219582000000003 97.000000000000000 a
36.241230999999999 120.570954999999998 370.000000000000000 a
36.226886000000000 120.596548999999996 727.000000000000000 a
36.224777000000003 120.599401999999998 775.000000000000000 a
36.202911000000000 120.615537000000003 2054.000000000000000 a
36.202942999999998 120.615575000000007 2060.000000000000000 a
36.203972999999998 120.616226999999995 2265.000000000000000 a
36.204050000000002 120.616269000000003 2273.000000000000000 a
36.204253000000001 120.616828999999996 2270.000000000000000 a
36.204335000000000 120.616845999999995 2270.000000000000000 a
36.204459999999997 120.616854000000004 2269.000000000000000 a
36.204770000000003 120.616681000000000 2246.000000000000000 a
36.204922000000003 120.616620999999995 2230.000000000000000 a
36.204917999999999 120.616635000000002 2229.000000000000000 a
36.205083000000002 120.616505000000004 2209.000000000000000 a
36.205300000000001 120.616382999999999 2178.000000000000000 a
36.205345000000001 120.616364000000004 2172.000000000000000 a
36.207102999999996 120.615599000000003 1971.000000000000000 a
36.207557999999999 120.615352999999999 1923.000000000000000 a
36.233082000000003 120.586984000000001 574.000000000000000 a
36.240369000000001 120.573809999999995 432.000000000000000 a
36.049394999999997 120.340599999999995 45.000000000000000 a
36.049388000000000 120.340599999999995 45.000000000000000 a
36.049363000000000 120.340601000000007 45.000000000000000 a
36.049795000000003 120.347817000000006 59.000000000000000 a
36.060406000000000 120.302251999999996 163.000000000000000 a
36.060479000000001 120.302036000000001 169.000000000000000 a
36.062393999999998 120.299501000000006 166.000000000000000 a
36.061836000000000 120.299582999999998 186.000000000000000 a
36.061695000000000 120.299786999999995 191.000000000000000 a
36.058225999999998 120.415729999999996 53.000000000000000 a
36.067143999999999 120.438146000000003 31.000000000000000 a
36.067121999999998 120.438153000000000 32.000000000000000 a
36.067103000000003 120.438094000000007 35.000000000000000 a
36.061489000000002 120.423770000000005 39.000000000000000 a
36.056747000000001 120.400518000000005 74.000000000000000 a
36.337209999999999 120.325558000000001 60.000000000000000 a
36.340673000000002 120.319224000000006 43.000000000000000 a
36.378571999999998 120.250726000000000 97.000000000000000 a
36.385762000000000 120.240065999999999 92.000000000000000 a
36.386474000000000 120.238332000000000 89.000000000000000 a
36.392972999999998 120.124020000000002 87.000000000000000 a
36.395104000000003 120.105427000000006 52.000000000000000 a
36.398054000000002 120.042834999999997 91.000000000000000 a
36.401358000000002 120.001833000000005 143.000000000000000 a
36.399135000000001 119.917351999999994 90.000000000000000 a
36.395580000000002 119.815493000000004 96.000000000000000 a
36.395597000000002 119.794155000000003 136.000000000000000 a
36.391691000000002 119.750581999999994 87.000000000000000 a
36.392341999999999 119.738940999999997 112.000000000000000 a
36.397786000000004 119.726174000000000 87.000000000000000 a
36.435167999999997 119.681728000000007 78.000000000000000 a
36.469997999999997 119.632930000000002 76.000000000000000 a
36.486859000000003 119.616263000000004 83.000000000000000 a
36.521531000000003 119.540747999999994 107.000000000000000 a
36.538871999999998 119.479594000000006 156.000000000000000 a
36.539451999999997 119.446402000000006 185.000000000000000 a
36.540028000000000 119.415363999999997 135.000000000000000 a
36.557240999999998 119.370018000000002 111.000000000000000 a
36.593846999999997 119.341926000000001 134.000000000000000 a
36.609260999999996 119.323831999999996 172.000000000000000 a
36.628912000000000 119.287490000000005 218.000000000000000 a
36.657848000000001 119.219700000000003 257.000000000000000 a
36.660871999999998 119.194694999999996 208.000000000000000 a
36.666724000000002 119.168983999999995 166.000000000000000 a
36.672659000000003 119.142973999999995 121.000000000000000 a
36.701818000000003 119.080470000000005 118.000000000000000 a
36.707756000000003 119.063428999999999 152.000000000000000 a
36.712097000000000 119.024845999999997 182.000000000000000 a
36.707934000000002 118.985923999999997 184.000000000000000 a
36.701532999999998 118.918147000000005 256.000000000000000 a
36.714587000000002 118.782987000000006 222.000000000000000 a
36.718595999999998 118.760311999999999 219.000000000000000 a
36.735370000000003 118.659302999999994 215.000000000000000 a
36.739001000000002 118.634315999999998 211.000000000000000 a
36.746983000000000 118.576364999999996 204.000000000000000 a
36.761547999999998 118.545619000000002 210.000000000000000 a
36.770111999999997 118.512575999999996 226.000000000000000 a
36.772432999999999 118.489531999999997 230.000000000000000 a
36.777217000000000 118.438888000000006 243.000000000000000 a
36.779161999999999 118.411570999999995 255.000000000000000 a
36.790723000000000 118.370264000000006 241.000000000000000 a
36.794384000000001 118.356578999999996 248.000000000000000 a
36.803637000000002 118.323353999999995 243.000000000000000 a
36.804048000000002 118.315138000000005 262.000000000000000 a
36.803488000000002 118.283824999999993 276.000000000000000 a
36.797925999999997 118.217350999999994 277.000000000000000 a
36.793199000000001 118.183817000000005 271.000000000000000 a
36.787609000000003 118.154957999999993 258.000000000000000 a
36.790309000000001 118.044700000000006 156.000000000000000 a
36.794383000000003 118.026574999999994 124.000000000000000 a
36.796550000000003 117.970945000000000 170.000000000000000 a
36.789143000000003 117.926114999999996 175.000000000000000 a
36.785590999999997 117.921639999999996 218.000000000000000 a
36.738810999999998 117.887844999999999 256.000000000000000 a
36.697313000000001 117.801710000000000 394.000000000000000 a
36.689498000000000 117.772211999999996 475.000000000000000 a
36.691260999999997 117.729073999999997 507.000000000000000 a
36.695450000000001 117.653749000000005 426.000000000000000 a
36.707991000000000 117.614044000000007 362.000000000000000 a
36.702545000000001 117.572502000000000 330.000000000000000 a
36.713259999999998 117.516964000000002 238.000000000000000 a
36.721851000000001 117.364778999999999 174.000000000000000 a
36.734597000000001 117.321686999999997 166.000000000000000 a
36.719292000000003 117.215798000000007 183.000000000000000 a
36.677016999999999 117.001367999999999 83.000000000000000 a
36.691429999999997 116.833338999999995 67.000000000000000 a
36.729443000000003 116.798022000000003 138.000000000000000 a
36.899408999999999 116.634446999999994 73.000000000000000 a
37.003529999999998 116.571307000000004 73.000000000000000 a
37.219835000000003 116.406666999999999 37.000000000000000 a
37.299247000000001 116.356016999999994 60.000000000000000 a
37.430084000000001 116.286154999999994 28.000000000000000 a
37.530329000000002 116.327670999999995 45.000000000000000 a
37.659996999999997 116.388390000000001 24.000000000000000 a
37.707912000000000 116.410523999999995 24.000000000000000 a
37.822460999999997 116.484943000000001 8.000000000000000 a
37.881521999999997 116.519413999999998 15.000000000000000 a
38.025148999999999 116.571905999999998 12.000000000000000 a
39.369148000000003 117.014133999999999 39.000000000000000 a
39.459732000000002 116.793716000000003 25.000000000000000 a
39.640904999999997 116.443370999999999 60.000000000000000 a
36.542198999999997 101.970082000000005 6787.000000000000000 a
36.556485000000002 101.934503000000007 6926.000000000000000 a
36.562579999999997 101.895833999999994 7200.000000000000000 a
36.569813000000003 101.867472000000006 6949.000000000000000 a
36.653531999999998 101.729129000000000 7292.000000000000000 a
36.665585000000000 101.689680999999993 7318.000000000000000 a
36.667056000000002 101.640938000000006 7479.000000000000000 a
36.663843000000000 101.586123000000001 7641.000000000000000 a
36.662979999999997 101.473257000000004 7769.000000000000000 a
36.576492000000002 100.495378000000002 10496.000000000000000 a
36.577112000000000 100.493236999999993 10482.000000000000000 a
36.577863999999998 100.490920000000003 10490.000000000000000 a
36.578200000000002 100.491076000000007 10487.000000000000000 a
36.579016000000003 100.491540999999998 10486.000000000000000 a
36.579315999999999 100.491388000000001 10474.000000000000000 a
36.572580000000002 100.508489999999995 10439.000000000000000 a
36.551470000000002 100.580365999999998 10522.000000000000000 a
36.548017999999999 100.592993000000007 10524.000000000000000 a
36.541885999999998 100.630488999999997 10507.000000000000000 a
36.534922000000002 100.673317999999995 10482.000000000000000 a
36.503608000000000 100.765296000000006 10576.000000000000000 a
36.488899000000004 100.795805000000001 10556.000000000000000 a
36.435392000000000 100.871962999999994 10629.000000000000000 a
36.434494000000001 100.873603000000003 10628.000000000000000 a
36.432158999999999 100.879570999999999 10655.000000000000000 a
36.418435000000002 100.916122000000001 10646.000000000000000 a
36.398297999999997 100.969682000000006 10660.000000000000000 a
36.398280999999997 100.971406000000002 10653.000000000000000 a
36.398519000000000 100.973766999999995 10648.000000000000000 a
36.405093999999998 101.003229000000005 10702.000000000000000 a
36.423647000000003 101.103264999999993 11155.000000000000000 a
36.423819999999999 101.104442000000006 11161.000000000000000 a
36.674185000000001 101.372429999999994 8315.000000000000000 a
36.667043999999997 101.644492999999997 7453.000000000000000 a
36.636481000000003 101.809556999999998 490.000000000000000 a
36.744762999999999 101.175895999999995 8828.000000000000000 a
36.775359999999999 101.138148999999999 9164.000000000000000 a
36.863179000000002 101.056011999999996 9671.000000000000000 a
37.254857999999999 100.261212000000000 10427.000000000000000 a
37.197260999999997 99.776460000000000 10380.000000000000000 a
37.154628000000002 99.546964000000003 10513.000000000000000 a
37.165619999999997 99.508984999999996 10549.000000000000000 a
37.168956000000001 99.494457999999995 10581.000000000000000 a
37.180295999999998 99.416608999999994 10656.000000000000000 a
37.199883000000000 99.288639000000003 10760.000000000000000 a
37.221694999999997 99.114008999999996 11049.000000000000000 a
37.231617999999997 99.082370999999995 11231.000000000000000 a
37.236736999999998 99.053645000000003 11317.000000000000000 a
37.236761999999999 99.053263999999999 11313.000000000000000 a
37.234121000000002 99.029714999999996 11410.000000000000000 a
37.210832000000003 98.960166000000001 11700.000000000000000 a
37.195543999999998 98.915882999999994 12069.000000000000000 a
37.191274000000000 98.906244999999998 11941.000000000000000 a
37.191161999999998 98.906099999999995 11947.000000000000000 a
37.007398000000002 98.852936999999997 10688.000000000000000 a
37.004289999999997 98.842448000000005 10656.000000000000000 a
37.007385999999997 98.712782000000004 10522.000000000000000 a
36.999735000000001 98.688097999999997 10392.000000000000000 a
36.998680999999998 98.663043000000002 10236.000000000000000 a
37.005191000000003 98.625763000000006 10291.000000000000000 a
37.003261000000002 98.583115000000006 10164.000000000000000 a
36.959553000000000 98.503018999999995 9832.000000000000000 a
36.955893000000003 98.495536000000001 9834.000000000000000 a
36.956856999999999 98.391318999999996 9645.000000000000000 a
36.957745000000003 98.372816000000000 9641.000000000000000 a
36.965794000000002 98.336737999999997 9577.000000000000000 a
36.981703000000003 98.274192999999997 9557.000000000000000 a
36.984504999999999 98.248761000000002 9503.000000000000000 a
36.987636000000002 98.221886999999995 9511.000000000000000 a
36.990523000000003 98.196952999999993 9572.000000000000000 a
36.993647000000003 98.169554000000005 9557.000000000000000 a
36.997379000000002 98.118092000000004 9535.000000000000000 a
37.005499000000000 98.032263999999998 9588.000000000000000 a
37.014308999999997 98.015378999999996 9539.000000000000000 a
37.030082999999998 97.974858999999995 9599.000000000000000 a
37.034100000000002 97.949566000000004 9530.000000000000000 a
37.039808000000001 97.926922000000005 9471.000000000000000 a
37.045152000000002 97.891188999999997 9468.000000000000000 a
37.052115000000001 97.811719999999994 9473.000000000000000 a
37.063116999999998 97.783950000000004 9398.000000000000000 a
37.073799999999999 97.746784000000005 9396.000000000000000 a
37.082110000000000 97.710038999999995 9309.000000000000000 a
37.085087000000001 97.685967000000005 9276.000000000000000 a
37.087542999999997 97.678217000000004 9290.000000000000000 a
37.098253000000000 97.650234999999995 9251.000000000000000 a
37.108590000000000 97.629786999999993 9260.000000000000000 a
37.139228000000003 97.580985999999996 9233.000000000000000 a
37.200870000000002 97.554775000000006 9268.000000000000000 a
37.237644000000003 97.518214999999998 9250.000000000000000 a
37.283790000000003 97.462930000000000 9391.000000000000000 a
37.288609999999998 97.456456000000003 9425.000000000000000 a
37.285418999999997 97.251925999999997 9331.000000000000000 a
37.245612000000001 97.190355999999994 9317.000000000000000 a
37.247942000000002 97.163289000000006 9171.000000000000000 a
37.256444999999999 97.126682000000002 9159.000000000000000 a
37.263759999999998 97.064156999999994 9109.000000000000000 a
37.235039000000000 97.000530999999995 9184.000000000000000 a
37.223686000000001 96.971143999999995 9130.000000000000000 a
37.216102999999997 96.950547000000000 9133.000000000000000 a
37.216665999999996 96.930103000000003 9120.000000000000000 a
37.227687000000003 96.891750000000002 9146.000000000000000 a
37.230857000000000 96.862219999999994 9146.000000000000000 a
37.225869000000003 96.842899000000003 9170.000000000000000 a
37.209890999999999 96.733637999999999 9678.000000000000000 a
37.188612999999997 96.694618000000006 9704.000000000000000 a
37.144885000000002 96.600058000000004 9827.000000000000000 a
37.150570999999999 96.560713000000007 10143.000000000000000 a
37.152026999999997 96.549808999999996 10219.000000000000000 a
37.161329000000002 96.523702999999998 10292.000000000000000 a
37.175052000000001 96.473026000000004 10479.000000000000000 a
37.191347000000000 96.410171000000005 10487.000000000000000 a
37.200265000000002 96.384084999999999 10543.000000000000000 a
37.209842000000002 96.355553000000000 10650.000000000000000 a
37.218297000000000 96.330749999999995 10621.000000000000000 a
37.228284000000002 96.301625999999999 10618.000000000000000 a
37.239046000000002 96.277630000000002 10662.000000000000000 a
37.265884999999997 96.224024000000000 10783.000000000000000 a
37.289000999999999 96.171790999999999 10937.000000000000000 a
37.310549999999999 96.092478000000000 10776.000000000000000 a
37.325989000000000 96.035165000000006 10580.000000000000000 a
37.324122000000003 95.945018000000005 10354.000000000000000 a
37.326681999999998 95.908524999999997 10241.000000000000000 a
37.327772000000003 95.891642000000004 10196.000000000000000 a
37.327105000000003 95.884491999999995 10182.000000000000000 a
37.325021000000000 95.877319000000000 10158.000000000000000 a
37.311571000000001 95.824950000000001 10075.000000000000000 a
37.301659999999998 95.797470000000004 10034.000000000000000 a
37.260167000000003 95.569711999999996 9455.000000000000000 a
37.087524000000002 95.457031000000001 8758.000000000000000 a
37.042057000000000 95.426462999999998 8652.000000000000000 a
37.001646999999998 95.408207000000004 8630.000000000000000 a
36.952012000000003 95.381268000000006 8639.000000000000000 a
36.904606000000001 95.355656999999994 8627.000000000000000 a
36.868670999999999 95.336151000000001 8637.000000000000000 a
36.846451999999999 95.324132000000006 8632.000000000000000 a
36.817509000000001 95.308532999999997 8627.000000000000000 a
36.797483999999997 95.296931999999998 8627.000000000000000 a
36.791519000000001 95.289373999999995 8640.000000000000000 a
36.774672000000002 95.259884000000000 8634.000000000000000 a
36.758828999999999 95.232405000000000 8631.000000000000000 a
36.748629999999999 95.195265000000006 8631.000000000000000 a
36.739359999999998 95.158550000000005 8626.000000000000000 a
36.717627999999998 95.117795999999998 8661.000000000000000 a
36.673093000000001 95.081267999999994 8732.000000000000000 a
36.631197000000000 95.046781999999993 8742.000000000000000 a
36.581341999999999 95.008471000000000 8767.000000000000000 a
36.549888000000003 94.989045000000004 8818.000000000000000 a
36.529330999999999 94.972994000000000 8835.000000000000000 a
36.508035999999997 94.956415000000007 8858.000000000000000 a
36.499155999999999 94.950655999999995 8871.000000000000000 a
36.466245000000001 94.945104999999998 8964.000000000000000 a
36.388047000000000 94.935620999999998 9143.000000000000000 a
36.382970000000000 94.875073000000000 9183.000000000000000 a
36.339801999999999 94.847841000000003 9457.000000000000000 a
36.316609999999997 94.829740000000001 9569.000000000000000 a
36.296250000000001 94.815864000000005 9558.000000000000000 a
36.269078000000000 94.797194000000005 9635.000000000000000 a
36.253227000000003 94.788280999999998 9692.000000000000000 a
36.038708000000000 94.818205000000006 10504.000000000000000 a
35.963164999999996 94.821217000000004 10826.000000000000000 a
35.961646999999999 94.821239000000006 10834.000000000000000 a
35.958976000000000 94.820611000000000 10862.000000000000000 a
35.943303000000000 94.814218999999994 10927.000000000000000 a
35.942112999999999 94.813225000000003 10927.000000000000000 a
35.896971999999998 94.643715999999998 11358.000000000000000 a
35.873410999999997 94.577993000000006 11641.000000000000000 a
35.870815000000000 94.569681000000003 11623.000000000000000 a
35.870237000000003 94.566242000000003 11615.000000000000000 a
35.731828999999998 94.323588000000001 13491.000000000000000 a
35.729238000000002 94.212442999999993 14040.000000000000000 a
35.724927999999998 94.178192999999993 14228.000000000000000 a
35.716481000000002 94.146113000000000 14445.000000000000000 a
35.600583000000000 94.038203999999993 15297.000000000000000 a
35.505662999999998 93.872990000000001 14976.000000000000000 a
35.506520000000002 93.813685000000007 14803.000000000000000 a
35.502231000000002 93.744568999999998 14823.000000000000000 a
35.500621000000002 93.715748000000005 14716.000000000000000 a
35.496065000000002 93.686751999999998 14695.000000000000000 a
35.481095000000003 93.662351000000001 14666.000000000000000 a
35.468758000000001 93.644825999999995 14591.000000000000000 a
35.447465999999999 93.621527999999998 14503.000000000000000 a
35.426912999999999 93.596056000000004 14489.000000000000000 a
35.394768999999997 93.528953000000001 14565.000000000000000 a
35.383848999999998 93.504436999999996 14608.000000000000000 a
35.374552000000001 93.483484000000004 14647.000000000000000 a
35.364944999999999 93.452693999999994 14642.000000000000000 a
35.359724000000000 93.420339999999996 14665.000000000000000 a
35.354864999999997 93.390703999999999 14686.000000000000000 a
35.341831999999997 93.356931000000003 14738.000000000000000 a
35.296410000000002 93.288897000000006 14836.000000000000000 a
35.283693999999997 93.240328000000005 14858.000000000000000 a
35.258668999999998 93.180117999999993 14943.000000000000000 a
35.186653000000000 93.058224999999993 15162.000000000000000 a
35.185488999999997 93.056612000000001 15169.000000000000000 a
35.053311000000001 93.020335000000003 15117.000000000000000 a
35.007429000000002 92.989433000000005 14933.000000000000000 a
35.002302000000000 92.985450999999998 14925.000000000000000 a
34.952330000000003 92.951815999999994 14822.000000000000000 a
34.948801000000003 92.948407000000003 14817.000000000000000 a
34.945247000000002 92.947238999999996 14802.000000000000000 a
34.907814999999999 92.936599999999999 14868.000000000000000 a
34.843100999999997 92.945143000000002 15044.000000000000000 a
34.824302000000003 92.924239999999998 15102.000000000000000 a
34.796540000000000 92.904054000000002 15239.000000000000000 a
34.779331999999997 92.898893000000001 15320.000000000000000 a
34.694642000000002 92.905715000000001 15940.000000000000000 a
34.688820000000000 92.906178999999995 15956.000000000000000 a
34.655116999999997 92.897694999999999 15860.000000000000000 a
34.651466999999997 92.893349999999998 15814.000000000000000 a
34.636051000000002 92.866764000000003 15572.000000000000000 a
34.618277999999997 92.794072999999997 15352.000000000000000 a
34.543813999999998 92.727508000000000 15012.000000000000000 a
34.376770000000000 92.611609000000001 15118.000000000000000 a
34.298310999999998 92.529318000000004 14922.000000000000000 a
34.265099999999997 92.479652999999999 14889.000000000000000 a
34.222780000000000 92.436334000000002 14801.000000000000000 a
34.084774000000003 92.329117999999994 15508.000000000000000 a
34.010941000000003 92.339866000000001 15238.000000000000000 a
33.829033000000003 92.326803999999996 15018.000000000000000 a
33.817971000000000 92.316389000000001 15018.000000000000000 a
33.776662999999999 92.242734999999996 15154.000000000000000 a
33.759535999999997 92.199005000000000 15222.000000000000000 a
33.745989000000002 92.147317000000001 15238.000000000000000 a
33.712837999999998 92.079126000000002 15277.000000000000000 a
33.682955999999997 92.052206999999996 15276.000000000000000 a
33.571559999999998 92.072371000000004 15417.000000000000000 a
33.547736999999998 92.003915000000006 15495.000000000000000 a
33.509276999999997 91.964639000000005 15616.000000000000000 a
33.388472000000000 91.944057000000001 15730.000000000000000 a
33.365997999999998 91.925708000000000 15732.000000000000000 a
33.344838000000003 91.906177000000000 15658.000000000000000 a
33.322251999999999 91.885480000000001 15712.000000000000000 a
33.284599000000000 91.868793999999994 15786.000000000000000 a
33.260353000000002 91.863112000000001 15730.000000000000000 a
33.212159999999997 91.864057000000003 15843.000000000000000 a
33.078071999999999 91.727256999999994 16249.000000000000000 a
33.055098000000001 91.700716000000000 16273.000000000000000 a
32.979806000000004 91.601650000000006 16400.000000000000000 a
32.955759000000000 91.566371000000004 16365.000000000000000 a
32.949370999999999 91.557319000000007 16336.000000000000000 a
32.947220000000002 91.555364999999995 16334.000000000000000 a
32.926690000000001 91.541177000000005 16313.000000000000000 a
32.602325999999998 91.479776000000001 15783.000000000000000 a
32.444440000000000 91.596041000000000 16120.000000000000000 a
29.634412000000001 91.138743000000005 11922.000000000000000 a
29.633202000000001 91.171373000000003 11928.000000000000000 a
29.634803000000002 91.188074999999998 11901.000000000000000 a
29.638041999999999 91.201576000000003 11922.000000000000000 a
29.649507000000000 91.248103999999998 11967.000000000000000 a
29.656862000000000 91.283428000000001 11913.000000000000000 a
29.672013000000000 91.386184999999998 12007.000000000000000 a
29.672673000000000 91.389962999999995 11994.000000000000000 a
29.680503000000002 91.413376000000000 12032.000000000000000 a
29.684037000000000 91.419364000000002 12079.000000000000000 a
29.684616999999999 91.420451000000000 12089.000000000000000 a
29.685763000000001 91.421891000000002 12096.000000000000000 a
29.691613000000000 91.426598999999996 12070.000000000000000 a
29.797516000000002 91.603098000000003 12255.000000000000000 a
29.797498999999998 91.615071999999998 12299.000000000000000 a
29.803445000000000 91.649610999999993 12314.000000000000000 a
29.835799000000002 91.737770999999995 12423.000000000000000 a
29.813303999999999 91.775260000000003 12524.000000000000000 a
29.806380999999998 91.791764000000001 12528.000000000000000 a
29.800345000000000 91.800550000000001 12561.000000000000000 a
29.776195999999999 91.842906999999997 12712.000000000000000 a
29.776187000000000 91.866361999999995 12759.000000000000000 a
29.769808000000001 91.898186999999993 12835.000000000000000 a
29.747008000000001 91.951717000000002 13056.000000000000000 a
29.733180999999998 91.979893000000004 13336.000000000000000 a
29.716270999999999 92.009793999999999 13407.000000000000000 a
29.715823000000000 92.012038000000004 13431.000000000000000 a
29.705359999999999 92.063339999999997 13530.000000000000000 a
29.705515999999999 92.064351000000002 13521.000000000000000 a
29.706706000000001 92.109243000000006 13717.000000000000000 a
29.705942000000000 92.117635000000007 13731.000000000000000 a
29.692115000000001 92.244039000000001 14226.000000000000000 a
29.689253999999998 92.282995000000000 14377.000000000000000 a
29.689328000000000 92.284614000000005 14390.000000000000000 a
29.690117999999998 92.287471999999994 14394.000000000000000 a
29.691064000000001 92.288925000000006 14414.000000000000000 a
29.691182999999999 92.289102999999997 14416.000000000000000 a
29.693667000000001 92.293059000000000 14489.000000000000000 a
29.693795000000001 92.293223999999995 14494.000000000000000 a
29.694707999999999 92.293941000000004 14500.000000000000000 a
29.694925000000001 92.293998999999999 14505.000000000000000 a
29.912991000000002 92.365143000000003 14540.000000000000000 a
29.912822999999999 92.366078999999999 14526.000000000000000 a
29.908904000000000 92.429182999999995 14190.000000000000000 a
29.906648000000001 92.437968999999995 14228.000000000000000 a
29.892154999999999 92.502948000000004 13965.000000000000000 a
29.877904999999998 92.546313999999995 13435.000000000000000 a
29.865713000000000 92.600437999999997 13324.000000000000000 a
29.867463999999998 92.611367000000001 13289.000000000000000 a
29.867083999999998 92.672143000000005 12868.000000000000000 a
29.868576999999998 92.676530000000000 12781.000000000000000 a
29.868881999999999 92.677058000000002 12777.000000000000000 a
29.879396000000000 92.701768000000001 12915.000000000000000 a
29.889074000000001 92.718637000000001 12747.000000000000000 a
29.903272999999999 92.744598999999994 12964.000000000000000 a
29.926824000000000 92.788583000000003 12999.000000000000000 a
29.933869999999999 92.807489000000004 12452.000000000000000 a
29.953481000000000 92.855452999999997 12336.000000000000000 a
30.033218000000002 92.904584999999997 3415.000000000000000 a
30.036210000000001 92.920922000000004 5968.000000000000000 a
30.036082000000000 92.921501000000006 5993.000000000000000 a
30.032522000000000 92.941839000000002 6043.000000000000000 a
30.032491000000000 92.941985000000003 6046.000000000000000 a
30.019689000000000 92.972140999999993 6953.000000000000000 a
30.007441000000000 93.019706999999997 8436.000000000000000 a
29.998598000000001 93.081075999999996 11931.000000000000000 a
29.998304999999998 93.081312999999994 11900.000000000000000 a
29.996116000000001 93.086834999999994 11775.000000000000000 a
29.995170999999999 93.088198000000006 11771.000000000000000 a
29.988458999999999 93.097407000000004 11522.000000000000000 a
29.988208000000000 93.097556999999995 11522.000000000000000 a
29.972728000000000 93.107609999999994 11453.000000000000000 a
29.972629999999999 93.108095000000006 11449.000000000000000 a
29.972891000000001 93.107769000000005 11197.000000000000000 a
29.972943999999998 93.107732999999996 11234.000000000000000 a
29.972998000000000 93.107733999999994 11255.000000000000000 a
29.973033000000001 93.107675999999998 11285.000000000000000 a
29.973216000000001 93.107735000000005 11373.000000000000000 a
29.972928000000000 93.107327999999995 11379.000000000000000 a
29.972909000000001 93.107263000000003 11381.000000000000000 a
29.972942000000000 93.107194000000007 11381.000000000000000 a
29.973333000000000 93.107152999999997 11413.000000000000000 a
29.972881999999998 93.107680000000002 11465.000000000000000 a
29.972905999999998 93.108211999999995 11456.000000000000000 a
29.972915000000000 93.108340999999996 11454.000000000000000 a
29.972961000000002 93.108637000000002 11452.000000000000000 a
29.972985999999999 93.109002000000004 11449.000000000000000 a
41.297578999999999 114.737009999999998 4387.000000000000000 a
41.304487000000002 114.598332999999997 4436.000000000000000 a
41.328696000000001 114.546094999999994 4405.000000000000000 a
41.330820000000003 114.537172999999996 4411.000000000000000 a
41.331401999999997 114.516101000000006 4407.000000000000000 a
41.295459999999999 114.371278000000004 4345.000000000000000 a
41.325220999999999 114.288601000000000 4774.000000000000000 a
41.325429999999997 114.287137999999999 4778.000000000000000 a
41.325637000000000 114.275936000000002 4765.000000000000000 a
41.329363000000001 114.258623000000000 4614.000000000000000 a
41.329751999999999 114.255996999999994 4597.000000000000000 a
41.329912999999998 114.241916000000003 4640.000000000000000 a
41.329346999999999 114.239204000000001 4642.000000000000000 a
41.329816999999998 114.234934999999993 4616.000000000000000 a
41.331763000000002 114.216109000000003 4562.000000000000000 a
41.333781000000002 114.206276000000003 4486.000000000000000 a
41.333872000000000 114.207717000000002 4485.000000000000000 a
41.331468000000001 114.216766000000007 4568.000000000000000 a
41.330831000000003 114.222407000000004 4598.000000000000000 a
41.329315999999999 114.239317999999997 4637.000000000000000 a
41.330869999999997 114.248194999999996 4604.000000000000000 a
41.329476000000000 114.258027999999996 4595.000000000000000 a
41.327750999999999 114.264615000000006 4667.000000000000000 a
41.326841000000002 114.267863000000006 4703.000000000000000 a
41.302911999999999 114.336400999999995 4312.000000000000000 a
41.167895000000001 114.498778999999999 4974.000000000000000 a
41.133327000000001 114.530787000000004 5125.000000000000000 a
41.130141999999999 114.539685000000006 5114.000000000000000 a
41.041164000000002 114.723421000000002 4837.000000000000000 a
40.946736000000001 114.721794000000003 3655.000000000000000 a
40.932153000000000 114.725988999999998 3538.000000000000000 a
40.902470999999998 114.737519000000006 3297.000000000000000 a
40.869835999999999 114.753493000000006 3061.000000000000000 a
40.820709000000001 114.767438999999996 2704.000000000000000 a
40.759417999999997 114.770339000000007 2376.000000000000000 a
40.666024000000000 114.932619000000003 2086.000000000000000 a
38.921436999999997 117.328548999999995 492.000000000000000 a
38.469169999999998 116.959329999999994 35083.000000000000000 a
38.383370999999997 116.955083999999999 35584.000000000000000 a
38.296376000000002 116.950815000000006 36152.000000000000000 a
38.228034000000001 116.953654000000000 36589.000000000000000 a
35.023966000000001 117.747193999999993 37559.000000000000000 a
34.924253000000000 117.770760999999993 37581.000000000000000 a
34.868568000000003 117.779253999999995 37479.000000000000000 a
34.846190000000000 117.780293000000000 37487.000000000000000 a
34.835030000000003 117.780708000000004 37517.000000000000000 a
34.656601999999999 117.791351000000006 37551.000000000000000 a
34.473318999999996 117.858996000000005 37553.000000000000000 a
34.387489000000002 117.890640000000005 37556.000000000000000 a
34.234667999999999 117.975936000000004 37608.000000000000000 a
34.052194000000000 118.136382999999995 37516.000000000000000 a
33.924430999999998 118.247940999999997 37553.000000000000000 a
33.915289000000001 118.255899999999997 37557.000000000000000 a
33.869610000000002 118.295756999999995 37526.000000000000000 a
33.759856999999997 118.391121999999996 37565.000000000000000 a
33.558599000000001 118.565292999999997 37559.000000000000000 a
33.266789000000003 118.818319000000002 37550.000000000000000 a
33.148598999999997 118.920644999999993 37593.000000000000000 a
33.112206999999998 118.952158999999995 37592.000000000000000 a
33.093991000000003 118.967871000000002 37591.000000000000000 a
32.939765000000001 119.100764999999996 37614.000000000000000 a
32.849881000000003 119.179366999999999 37610.000000000000000 a
32.796497000000002 119.227270000000004 37601.000000000000000 a
32.760803000000003 119.259060000000005 37622.000000000000000 a
32.743034999999999 119.274839999999998 37637.000000000000000 a
32.654009000000002 119.353537000000003 37620.000000000000000 a
32.223773999999999 119.725121000000001 37640.000000000000000 a
32.016514999999998 119.899854000000005 37605.000000000000000 a
31.745075000000000 120.127030000000005 37659.000000000000000 a
30.803796999999999 121.415454999999994 18124.000000000000000 a
30.695606999999999 121.455924999999993 17198.000000000000000 a
30.567664000000001 121.527107999999998 15717.000000000000000 a
30.560572000000001 121.531080000000003 15723.000000000000000 a
30.532426000000001 121.546689999999998 15578.000000000000000 a
30.422688999999998 121.503510000000006 12720.000000000000000 a
30.359976000000000 121.398128999999997 10193.000000000000000 a
29.680942999999999 121.222132999999999 949.000000000000000 a
29.698855999999999 121.179314000000005 1799.000000000000000 a
29.699940000000002 121.177446000000003 1816.000000000000000 a
29.706128000000000 121.171315000000007 1640.000000000000000 a
29.705950999999999 121.171372000000005 1627.000000000000000 a
29.706052000000000 121.171576999999999 1646.000000000000000 a
29.703568000000001 121.173801999999995 1791.000000000000000 a
29.681685000000002 121.211646000000002 1383.000000000000000 a
29.681550000000001 121.211554000000007 1354.000000000000000 a
29.681592999999999 121.211596000000000 1350.000000000000000 a
29.681592999999999 121.211596999999998 1350.000000000000000 a
29.682555000000001 121.274128000000005 162.000000000000000 a
29.682531999999998 121.273640000000000 152.000000000000000 a
33.629157999999997 114.009637999999995 0.000000000000000 a
32.341876999999997 114.053422999999995 0.000000000000000 a
30.398416999999998 120.266683000000000 39.370078999999997 a
32.971812000000000 114.013797999999994 341.199999999999989 a
32.972647000000002 114.013912000000005 259.199999999999989 a
37.054647000000003 114.482231999999996 255.900000000000006 a
44.597427000000003 125.136446000000007 654.000000000000000 a
44.645831999999999 125.127482999999998 687.000000000000000 a
45.060358000000001 124.938806999999997 491.000000000000000 a
45.134047000000002 124.832808999999997 478.000000000000000 a
45.143914000000002 124.805628999999996 468.000000000000000 a
45.144424999999998 124.804327000000001 480.000000000000000 a
45.144953000000001 124.803066000000001 502.000000000000000 a
45.145262000000002 124.802586000000005 504.000000000000000 a
45.145457999999998 124.802470999999997 510.000000000000000 a
45.144970000000001 124.800998000000007 487.000000000000000 a
45.144159000000002 124.801034000000001 482.000000000000000 a
45.143552999999997 124.800825000000003 487.000000000000000 a
45.141919000000001 124.800241999999997 494.000000000000000 a
45.099347999999999 124.759478000000001 489.000000000000000 a
45.099440000000001 124.759017000000000 483.000000000000000 a
45.099640999999998 124.758010999999996 491.000000000000000 a
45.100130000000000 124.757467000000005 482.000000000000000 a
45.100945000000003 124.757839000000004 495.000000000000000 a
45.101301999999997 124.757450000000006 479.000000000000000 a
45.101284000000000 124.757366000000005 482.000000000000000 a
45.101272999999999 124.757424999999998 491.000000000000000 a
45.101256999999997 124.757403999999994 494.000000000000000 a
45.100796000000003 124.757746999999995 479.000000000000000 a
45.099620999999999 124.758055999999996 478.000000000000000 a
45.099172000000003 124.760203000000004 478.000000000000000 a
45.049537000000001 124.953857999999997 475.000000000000000 a
45.028075999999999 124.982468999999995 471.000000000000000 a
45.019570999999999 124.994780000000006 482.000000000000000 a
45.008339999999997 125.004688000000002 490.000000000000000 a
44.996712000000002 125.010547000000003 619.000000000000000 a
44.911282999999997 125.037751000000000 761.000000000000000 a
44.852431000000003 125.026535999999993 903.000000000000000 a
44.819637000000000 125.045963000000000 980.000000000000000 a
44.785196999999997 125.075294999999997 925.000000000000000 a
44.754235000000001 125.097199000000003 887.000000000000000 a
44.718539000000000 125.111568000000005 886.000000000000000 a
44.686214000000000 125.123058999999998 870.000000000000000 a
44.553446999999998 125.151539000000000 699.000000000000000 a
44.435606999999997 125.120316000000003 716.000000000000000 a
44.429144000000001 125.118230999999994 690.000000000000000 a
44.402062000000001 125.116221999999993 627.000000000000000 a
44.381143999999999 125.117777000000004 596.000000000000000 a
44.316625000000002 125.120204000000001 610.000000000000000 a
44.283382000000003 125.118746999999999 604.000000000000000 a
44.275291000000003 125.120773000000000 612.000000000000000 a
44.270708999999997 125.123192000000003 618.000000000000000 a
44.147827999999997 125.158641000000003 697.000000000000000 a
44.112329000000003 125.159216000000001 737.000000000000000 a
44.062033999999997 125.176586000000000 695.000000000000000 a
44.056981999999998 125.177695000000000 699.000000000000000 a
43.769461000000000 125.443736999999999 915.000000000000000 a
43.769457000000003 125.443734000000006 915.000000000000000 a
43.769385999999997 125.443664999999996 911.000000000000000 a
43.768765000000002 125.443622000000005 903.000000000000000 a
43.767969000000001 125.442353999999995 902.000000000000000 a
43.769120000000001 125.437831000000003 821.000000000000000 a
45.739522999999998 126.691327000000001 592.000000000000000 a
45.739521000000003 126.691503999999995 589.000000000000000 a
45.738374999999998 126.691370000000006 587.000000000000000 a
45.746001999999997 126.684106999999997 644.000000000000000 a
45.747458999999999 126.684059000000005 579.000000000000000 a
45.747945999999999 126.682171999999994 563.000000000000000 a
45.747911000000002 126.681330000000003 562.000000000000000 a
45.773584000000000 126.612616000000003 635.000000000000000 a
45.773676000000002 126.612763000000001 635.000000000000000 a
45.773707999999999 126.612768000000003 634.000000000000000 a
45.774135000000001 126.612519000000006 619.000000000000000 a
45.774411000000001 126.612348999999995 530.000000000000000 a
45.774462000000000 126.612455999999995 530.000000000000000 a
45.774569000000000 126.612916999999996 529.000000000000000 a
45.774754000000001 126.614147000000003 528.000000000000000 a
45.774512999999999 126.615752000000001 520.000000000000000 a
45.773496999999999 126.616026000000005 519.000000000000000 a
45.707434999999997 126.562054000000003 520.000000000000000 a
43.920569999999998 125.554918999999998 806.000000000000000 a
43.941443999999997 125.607198999999994 800.000000000000000 a
44.004958000000002 125.701228999999998 707.000000000000000 a
41.486586000000003 117.752801000000005 2053.000000000000000 a
42.191547999999997 117.542843000000005 3678.000000000000000 a
42.458683000000001 117.209936999999996 4871.000000000000000 a
25.182936999999999 110.438393000000005 367.000000000000000 a
25.104348999999999 110.457515999999998 686.000000000000000 a
25.104305000000000 110.457509999999999 692.000000000000000 a
25.729277000000000 110.067650999999998 996.000000000000000 a
25.731318999999999 110.069360000000003 935.000000000000000 a
25.758305000000000 110.133638000000005 2139.000000000000000 a
25.758485000000000 110.132681000000005 2139.000000000000000 a
25.759132999999999 110.117452000000000 2918.000000000000000 a
25.721402000000001 110.060986000000000 1085.000000000000000 a
25.643398000000001 110.050201999999999 1162.000000000000000 a
25.532340000000001 110.063868999999997 684.000000000000000 a
24.921309999999998 110.519332000000006 258.000000000000000 a
24.920590000000001 110.519848999999994 267.000000000000000 a
24.796488000000000 110.507204999999999 243.000000000000000 a
24.740462999999998 110.493829000000005 350.000000000000000 a
24.740207000000002 110.493686999999994 343.000000000000000 a
24.724307000000000 110.471900000000005 333.000000000000000 a
24.724347999999999 110.472018000000006 334.000000000000000 a
24.724663000000000 110.472786999999997 333.000000000000000 a
24.738818999999999 110.492497000000000 311.000000000000000 a
24.738899000000000 110.492592999999999 306.000000000000000 a
24.740076999999999 110.493641999999994 287.000000000000000 a
24.767828999999999 110.501893999999993 424.000000000000000 a
25.231466999999999 110.050604000000007 453.000000000000000 a
30.262917000000002 120.070937000000001 83.000000000000000 a
30.237338999999999 119.972493999999998 57.000000000000000 a
30.232565000000001 119.968432000000007 65.000000000000000 a
30.232142000000000 119.968374999999995 40.000000000000000 a
30.231818000000001 119.968429000000000 39.000000000000000 a
30.575907000000001 103.949864000000005 1510.000000000000000 a
30.575861000000000 103.949973000000000 1510.000000000000000 a
30.538049999999998 103.972046000000006 1485.000000000000000 a
30.537870999999999 103.972316000000006 1489.000000000000000 a
30.537607000000001 103.972849999999994 1501.000000000000000 a
30.537227000000001 103.973540999999997 1511.000000000000000 a
30.535792000000001 103.976218000000003 1546.000000000000000 a
30.524545000000000 103.996532000000002 1473.000000000000000 a
30.522552999999998 104.001230000000007 1516.000000000000000 a
30.507283999999999 104.052205000000001 1412.000000000000000 a
30.507162000000001 104.052008999999998 1400.000000000000000 a
30.507100000000001 104.051980999999998 1401.000000000000000 a
30.507164000000000 104.051895999999999 1401.000000000000000 a
30.507099000000000 104.051852999999994 1436.000000000000000 a
30.507072000000001 104.051636000000002 1450.000000000000000 a
30.507093999999999 104.051192999999998 1534.000000000000000 a
30.507093000000001 104.051167000000007 1536.000000000000000 a
40.546222999999998 115.240464000000003 2254.000000000000000 a
40.449258000000000 114.836915000000005 3640.000000000000000 a
40.203760000000003 114.494624999999999 2924.000000000000000 a
40.118350999999997 114.188924999999998 3029.000000000000000 a
40.074508999999999 114.137512000000001 3002.000000000000000 a
40.035991000000003 113.750679000000005 3462.000000000000000 a
40.023705000000000 113.664692000000002 3444.000000000000000 a
40.114916000000001 113.264272000000005 3509.000000000000000 a
40.110042999999997 113.121208999999993 3725.000000000000000 a
40.110031999999997 113.121189999999999 3722.000000000000000 a
40.109864999999999 113.120897999999997 3696.000000000000000 a
40.109740000000002 113.120136000000002 3673.000000000000000 a
40.109678000000002 113.119973000000002 3668.000000000000000 a
40.109703000000003 113.120153000000002 3682.000000000000000 a
40.109690000000001 113.120383000000004 3691.000000000000000 a
40.109552999999998 113.120429000000001 3688.000000000000000 a
39.729747000000003 113.096307999999993 3228.000000000000000 a
39.632773000000000 113.024225000000001 3326.000000000000000 a
39.632730000000002 113.023870000000002 3331.000000000000000 a
39.634270000000001 113.022379999999998 3293.000000000000000 a
39.634296999999997 113.022374999999997 3291.000000000000000 a
39.635078999999998 113.028790999999998 3311.000000000000000 a
39.560259000000002 113.179700999999994 3310.000000000000000 a
39.560580000000002 113.178863000000007 3278.000000000000000 a
39.553477000000001 113.292621999999994 3317.000000000000000 a
39.441178000000001 113.901373000000007 3772.000000000000000 a
39.311058000000003 113.795912000000001 3856.000000000000000 a
38.984068999999998 113.565405999999996 5278.000000000000000 a
38.934845000000003 113.584693999999999 4816.000000000000000 a
38.933574000000000 113.585481999999999 4796.000000000000000 a
38.860715999999996 114.141110999999995 857.000000000000000 a
38.822232999999997 114.293835999999999 669.000000000000000 a
38.827848000000003 115.035438999999997 199.000000000000000 a
39.000661999999998 115.276425000000003 216.000000000000000 a
31.012207000000000 103.615622999999999 2384.179983999999877 a
31.012554000000002 103.615540999999993 2399.599569999999858 a
31.012281999999999 103.615292999999994 2440.779477999999926 a
31.012588999999998 103.615388999999993 2418.458993000000191 a
31.007995999999999 103.605453999999995 2313.433871000000181 a
31.007995999999999 103.605453999999995 2313.653940000000148 a
31.008360000000000 103.605057000000002 2312.176722000000154 a
31.008367000000000 103.605057000000002 2311.947440999999799 a
31.008037000000002 103.605113000000003 2338.903232000000116 a
30.827900000000000 103.828879999999998 1827.335107999999991 a
30.803875000000001 103.850915999999998 1751.887604999999894 a
30.734884999999998 104.143527000000006 1570.877115999999887 a
30.879946000000000 103.578303000000005 2098.397282999999788 a
30.879971999999999 103.578039000000004 2100.254770000000008 a
30.918471000000000 103.478441000000004 3065.025350999999773 a
30.918724999999998 103.478060999999997 3042.027630999999928 a
30.918759000000001 103.477924999999999 3049.093734000000040 a
30.918779000000001 103.477914999999996 3069.651246999999785 a
30.918783999999999 103.477839000000003 3067.452538999999888 a
30.918918000000001 103.477830999999995 3057.382338999999774 a
30.919138000000000 103.477728999999997 3078.295089000000189 a
30.919239000000001 103.476487000000006 3121.912999000000127 a
30.919498999999998 103.475685999999996 3084.068399000000227 a
30.919605000000001 103.475791000000001 3079.088667999999871 a
30.919609000000001 103.475802999999999 3079.806352000000061 a
30.919049999999999 103.475735999999998 3076.088772999999946 a
30.919550999999998 103.475440000000006 3066.623916999999892 a
30.919660000000000 103.475414999999998 3067.395668999999998 a
30.919748999999999 103.475425999999999 3066.601289000000179 a
30.919794000000000 103.475403000000000 3067.637765999999829 a
30.919657000000001 103.475306000000003 3033.816119000000072 a
30.920145999999999 103.475301999999999 3136.032384999999977 a
30.237224000000001 119.972486000000004 7.160814000000000 a
30.236934999999999 119.972161999999997 2.166070000000000 a
29.939885000000000 119.920822000000001 85.651060000000001 a
29.928211999999998 119.910833999999994 79.502014000000003 a
29.775369999999999 119.715796999999995 374.851125000000025 a
29.774692000000002 119.714763000000005 371.490564000000006 a
29.792784999999999 119.739317000000000 273.612792000000013 a
29.858810999999999 119.824524999999994 146.084121000000010 a
29.912959000000001 119.884136999999996 86.510668999999993 a
29.933388999999998 119.917294999999996 93.652831000000006 a
30.017254999999999 120.030157000000003 90.430803999999995 a
30.022949000000001 120.036512000000002 91.183661000000001 a
30.147644000000000 120.275907000000004 152.492935999999986 a
30.315849000000000 120.186282000000006 91.151876999999999 a
30.753886000000001 120.473178000000004 42.630701999999999 a
30.753328000000000 120.472239999999999 77.328362999999996 a
30.753460000000000 120.472260000000006 65.706552000000002 a
30.753712000000000 120.472302999999997 106.075727999999998 a
30.754486000000000 120.474715000000003 44.572007999999997 a
30.647174000000000 120.501810000000006 32.053606000000002 a
30.535758999999999 120.447464999999994 34.462676999999999 a
30.485437000000001 120.382806000000002 24.394144000000001 a
30.458818999999998 120.336286000000001 42.929327000000001 a
30.437125999999999 120.315991999999994 18.332297000000001 a
24.507148999999998 117.387030999999993 127.193057999999994 a
24.544516999999999 117.318392000000003 191.313714000000004 a
24.583607000000001 117.052031999999997 2365.211427000000185 a
24.585940000000001 117.044195999999999 2191.823123000000123 a
24.589655000000000 117.041743999999994 2136.720873000000211 a
24.642469999999999 117.046328000000003 1864.000256000000036 a
24.645195999999999 117.047607999999997 1823.536029999999982 a
24.648007000000000 117.050414000000004 1819.769993000000113 a
24.648375000000001 117.050461999999996 1805.664222000000109 a
24.582567999999998 117.170632999999995 1286.417543000000023 a
24.625156000000000 117.239296999999993 411.026170999999977 a
24.560974000000002 117.290671000000003 193.988583000000006 a
24.506270000000001 117.398078999999996 46.588143000000002 a
24.506513999999999 117.399998999999994 44.061335000000000 a
24.490628999999998 117.670265000000001 12.845837000000000 a
24.490082000000001 117.672978999999998 3.420817000000000 a
24.486152000000001 117.734280999999996 29.388795999999999 a
24.487418000000002 117.747874999999993 19.199563999999999 a
24.488264999999998 117.750656000000006 32.509124000000000 a
24.503274999999999 117.850555000000000 39.065761000000002 a
24.430392999999999 118.101478000000000 64.344780000000000 a
24.429987000000001 118.106644000000003 83.082948999999999 a
24.430313000000002 118.108649999999997 88.590016000000006 a
24.430292999999999 118.109142000000006 76.997866999999999 a
24.430620999999999 118.109318999999999 95.405906000000002 a
24.430631999999999 118.109367000000006 96.900442999999996 a
24.430700999999999 118.109407000000004 97.307877000000005 a
24.441530000000000 118.059455000000000 127.868477999999996 a
27.708279000000001 118.000383999999997 444.947290000000010 a
27.708288000000000 118.000234000000006 576.705131000000051 a
27.708091000000000 118.000055000000003 592.930863000000045 a
27.708334000000001 117.999204000000006 629.307253999999944 a
27.708400999999999 117.999084999999994 629.919157000000041 a
27.629311000000001 117.937224000000001 601.786818000000039 a
27.629090000000001 117.938012000000001 656.403867999999989 a
27.629020000000001 117.940646999999998 785.373727000000031 a
27.629301000000002 117.937234000000004 716.090563999999972 a
27.640180000000001 117.967500999999999 613.892822000000024 a
27.638152999999999 117.922586999999993 741.421457000000032 a
27.641832999999998 117.918959000000001 654.182233999999994 a
27.641213000000000 117.919381999999999 656.787090000000035 a
27.640895000000000 117.919856999999993 663.346518999999944 a
27.708884000000001 117.997917000000001 627.748235000000022 a
30.146927000000002 120.320665000000005 67.400676000000004 a
30.146906000000001 120.320688000000004 56.816099000000001 a
22.236131000000000 114.196443000000002 49.541485999999999 a
22.236128000000001 114.196449999999999 47.064681999999998 a
25.069991000000002 121.221057000000002 183.546236999999991 a
25.063455999999999 121.214639000000005 213.767473999999993 a
24.806217000000000 120.964170999999993 265.000409999999988 a
24.806660999999998 120.964044999999999 263.521666999999979 a
24.464293999999999 120.704418000000004 363.451414000000000 a
24.459627000000001 120.703151000000005 434.847204999999974 a
24.457927999999999 120.702744999999993 452.369130999999982 a
24.451989999999999 120.701369999999997 480.171164999999974 a
24.449359999999999 120.700755999999998 484.088586000000021 a
24.442549000000000 120.699112000000000 465.440675999999996 a
24.428682999999999 120.695780999999997 388.186949000000027 a
24.414515000000002 120.692369999999997 392.232480000000010 a
24.257007999999999 120.650598000000002 725.057005000000004 a
24.236348000000000 120.640244999999993 664.783990000000017 a
24.047908000000000 120.604360999999997 409.474311000000000 a
24.046859000000001 120.604245000000006 376.167799000000002 a
23.561146999999998 120.330699999999993 122.134003000000007 a
23.558170000000000 120.330254999999994 110.364221999999998 a
23.553459000000000 120.329569000000006 104.997290000000007 a
23.547059999999998 120.328608000000003 134.093993000000012 a
23.545324000000001 120.328362999999996 132.596673000000010 a
23.526700000000002 120.327050000000000 157.432858000000010 a
23.403220999999998 120.321016000000000 145.535358000000002 a
22.685161000000001 120.306262000000004 159.226475999999991 a
22.684965999999999 120.306043000000003 155.841872999999993 a
22.683924000000001 120.306730000000002 146.129839000000004 a
22.682931000000000 120.307972000000007 141.686729000000014 a
22.682050000000000 120.308706999999998 135.118143000000003 a
22.680164000000001 120.311689999999999 178.079606000000013 a
22.679421000000001 120.313141000000002 184.969989999999996 a
22.675159000000001 120.328648999999999 193.333100000000002 a
22.676311999999999 120.332847999999998 201.149937999999992 a
22.701021999999998 120.379587999999998 338.383723999999972 a
22.729749999999999 120.404318000000004 528.526206999999999 a
22.729471000000000 120.405103999999994 576.966003999999998 a
22.730304000000000 120.404482000000002 570.168733999999972 a
22.729735999999999 120.404245000000003 566.478487999999970 a
23.004066999999999 120.159498999999997 167.688008999999994 a
23.004097000000002 120.159557000000007 162.358070999999995 a
23.002770000000002 120.159107000000006 116.877804999999995 a
23.002907000000000 120.159366000000006 121.303392000000002 a
23.000164000000002 120.160263000000000 116.933839000000006 a
22.999870000000001 120.160381999999998 97.660478999999995 a
22.999859000000001 120.160391000000004 97.269655999999998 a
23.404843000000000 120.654390000000006 3364.198539999999866 a
23.404755000000002 120.654876000000002 3377.328307000000223 a
23.522354000000000 120.822407999999996 7893.237017999999807 a
23.522103999999999 120.821923999999996 7928.390701999999692 a
23.509843000000000 120.822783999999999 8314.560616999999183 a
23.509867000000000 120.822830999999994 8313.537759000000733 a
23.509882999999999 120.822864999999993 8311.560121000000436 a
23.510120000000001 120.823314999999994 8303.266708999999537 a
23.510255000000001 120.823457000000005 8294.037745999999970 a
23.460971000000001 120.322484000000003 -8.744806000000001 a
24.695339000000001 120.939668999999995 286.979901999999981 a
24.696777999999998 120.940866999999997 298.912169000000006 a
24.698629000000000 120.942487000000000 324.286913000000027 a
24.713017000000001 120.959091000000001 288.512087000000008 a
24.916751999999999 121.091770999999994 583.515265999999997 a
25.101341000000001 121.550460999999999 175.999294999999989 a
25.102495000000001 121.549717999999999 212.390105000000005 a
25.102090000000000 121.549553000000003 216.841158000000007 a
25.102079000000000 121.548416000000003 266.147123000000022 a
25.102179000000000 121.548728999999994 263.711926000000005 a
25.052734000000001 121.616265999999996 162.137135999999998 a
25.051981999999999 121.616060000000004 193.051190999999989 a
25.044024000000000 121.616035999999994 155.909280999999993 a
25.041846000000000 121.615747999999996 154.310187000000013 a
25.041252000000000 121.614682999999999 209.329934000000009 a
25.041820999999999 121.615733000000006 208.085140999999993 a
25.052354999999999 121.616051999999996 226.137808000000007 a
25.053090000000001 121.615931000000003 215.210577000000001 a
25.066223999999998 121.376232999999999 842.644599999999969 a
25.083442999999999 121.239822000000004 165.730022999999989 a
25.083596000000000 121.239614000000003 165.140435999999994 a
25.083651000000000 121.239518000000004 166.815708999999998 a
25.083791000000002 121.238623000000004 218.477575000000002 a
25.083282000000001 121.237858000000003 241.001082999999994 a
39.089067000000000 117.173450000000003 3.280840000000000 a
39.086866999999998 117.231932999999998 131.233596000000006 a
38.722743000000001 115.181276999999994 0.000000000000000 a
38.551082999999998 114.998306999999997 0.000000000000000 a
37.774144999999997 114.535454999999999 0.000000000000000 a
37.362212000000000 114.540182999999999 0.000000000000000 a
36.219123000000003 114.334068000000002 0.000000000000000 a
34.273944999999998 113.767602999999994 0.000000000000000 a
34.016449999999999 113.816817000000000 0.000000000000000 a
33.906367000000003 113.868380000000002 0.000000000000000 a
33.843784999999997 113.897639999999996 0.000000000000000 a
32.877533000000000 114.037360000000007 0.000000000000000 a
32.163715000000003 114.063338000000002 0.000000000000000 a
31.759354999999999 114.028201999999993 0.000000000000000 a
30.983927999999999 113.916094999999999 0.000000000000000 a
13.598845000000001 103.965277000000000 110.306826999999998 a
13.598877999999999 103.963427999999993 107.944605999999993 a
13.598841999999999 103.962907000000001 164.287946000000005 a
13.598871000000001 103.962900000000005 169.449727999999993 a
13.598844000000000 103.962916000000007 182.078215000000000 a
13.598814000000001 103.962817000000001 187.309144000000003 a
13.598799000000000 103.964921000000004 164.261827000000011 a
13.598801999999999 103.964923999999996 164.293530000000004 a
13.598817000000000 103.965605999999994 130.821013999999991 a
13.598754000000000 103.965687000000003 128.125131000000010 a
13.598686000000001 103.965711999999996 119.072896999999998 a
13.598653000000001 103.965737000000004 121.219127000000000 a
13.597066000000000 103.967010000000002 110.472943000000001 a
13.597265000000000 103.967177000000007 119.117238000000000 a
13.597378000000001 103.967236999999997 116.218445000000003 a
13.597455999999999 103.967264000000000 119.718153000000001 a
13.597872000000001 103.967427000000001 117.124235999999996 a
13.597825000000000 103.967447000000007 114.952811999999994 a
13.597631000000000 103.967456999999996 104.658009000000007 a
13.360630000000000 103.879372000000004 21.799951000000000 a
13.359792000000001 103.879354000000006 3.199304000000000 a
13.359688000000000 103.879203000000004 -6.097152000000000 a
13.360110000000001 103.876800000000003 -3.042818000000000 a
13.360151000000000 103.876467000000005 0.199386000000000 a
13.360243000000001 103.875640000000004 -12.670010000000000 a
13.359978999999999 103.861365000000006 -19.243150000000000 a
13.359710000000000 103.860515000000007 -27.110990999999999 a
13.360248000000000 103.860112999999998 -30.454629000000001 a
13.360385000000001 103.860161000000005 -24.744147000000002 a
13.365873000000001 103.849925999999996 8.172484000000001 a
13.444806000000000 103.958727999999994 28.223973000000001 a
13.444810000000000 103.958798999999999 28.400964999999999 a
13.444839999999999 103.958545000000001 72.600747999999996 a
13.444839000000000 103.958545000000001 72.173175999999998 a
13.444837000000000 103.958544000000003 71.615699000000006 a
13.444836000000000 103.958544000000003 70.975541000000007 a
13.400582999999999 103.795441999999994 16.450462999999999 a
13.421462000000000 103.785944000000001 -12.050584000000001 a
13.422430000000000 103.785511000000000 -5.063228000000000 a
13.423451000000000 103.785352000000003 3.110367000000000 a
13.423579000000000 103.785349999999994 5.628287000000000 a
13.424177999999999 103.785407000000006 15.885725000000001 a
13.424725000000000 103.785433999999995 46.787053999999998 a
13.424789000000001 103.785306000000006 46.021124999999998 a
13.424040000000000 103.785403000000002 23.612200999999999 a
13.423710000000000 103.785365999999996 19.207771999999999 a
13.400876000000000 103.795137999999994 -10.605243000000000 a
13.400820000000000 103.795135999999999 -3.027884000000000 a
13.400542000000000 103.795384999999996 21.214524000000001 a
13.400432000000000 103.795598999999996 26.036000999999999 a
40.259099999999997 116.211633000000006 380.577427999999998 a
39.262403999999997 115.788498000000004 33.000000000000000 a
39.005763000000002 115.617936000000000 -15.000000000000000 a
38.848647000000000 115.461140000000000 77.000000000000000 a
38.663659000000003 115.093394000000004 144.000000000000000 a
38.301983999999997 114.655874999999995 169.000000000000000 a
38.137504999999997 114.541157999999996 242.000000000000000 a
37.370679000000003 114.543913000000003 152.000000000000000 a
37.239030999999997 114.505591999999993 163.000000000000000 a
35.664838000000003 114.207836999999998 208.000000000000000 a
34.567165000000003 113.808930000000004 374.000000000000000 a
34.467739000000002 113.783351999999994 393.000000000000000 a
34.411515000000001 113.774713000000006 271.000000000000000 a
34.156193999999999 113.783229000000006 192.000000000000000 a
33.124563000000002 114.029860999999997 -217.000000000000000 a
32.976275999999999 114.014478999999994 492.000000000000000 a
32.969638000000003 114.014112999999995 55.000000000000000 a
33.131149000000001 114.027625000000000 43.000000000000000 a
33.328892000000003 114.036809000000005 133.000000000000000 a
33.367775999999999 114.034334000000001 133.000000000000000 a
33.413590999999997 114.031452999999999 138.000000000000000 a
33.540331999999999 114.033850000000001 143.000000000000000 a
33.659517000000001 113.988135999999997 113.000000000000000 a
33.706499000000001 113.961151000000001 104.000000000000000 a
33.724777000000003 113.951646999999994 116.000000000000000 a
33.949114999999999 113.848117000000002 166.000000000000000 a
33.987057999999998 113.830489000000000 134.000000000000000 a
34.076836000000000 113.799954000000000 160.000000000000000 a
34.324435999999999 113.763574000000006 277.000000000000000 a
34.726771999999997 113.664084000000003 260.000000000000000 a
35.048484000000002 113.604636999999997 204.000000000000000 a
35.088650999999999 113.653644000000000 177.000000000000000 a
35.132956999999998 113.709035000000000 165.000000000000000 a
35.275398000000003 113.834350000000001 226.000000000000000 a
35.431116000000003 114.054924999999997 198.000000000000000 a
35.470337000000001 114.080887000000004 201.000000000000000 a
35.536026999999997 114.115649000000005 216.000000000000000 a
35.555936000000003 114.139768000000004 247.000000000000000 a
35.834663999999997 114.310310000000001 257.000000000000000 a
35.877386000000001 114.326255000000003 225.000000000000000 a
35.949430000000000 114.342690000000005 241.000000000000000 a
36.145997999999999 114.327841000000006 269.000000000000000 a
36.203516000000000 114.331968000000003 151.000000000000000 a
36.276558999999999 114.341626000000005 272.000000000000000 a
36.315289999999997 114.345961000000003 211.000000000000000 a
36.411980999999997 114.345817999999994 189.000000000000000 a
36.413910999999999 114.345743999999996 180.000000000000000 a
36.568452000000001 114.455751000000006 134.000000000000000 a
36.638444000000000 114.472401000000005 149.000000000000000 a
36.680539000000003 114.476348999999999 152.000000000000000 a
36.721425000000004 114.481008000000003 168.000000000000000 a
36.935161000000001 114.483163000000005 217.000000000000000 a
37.029404999999997 114.484882999999996 194.000000000000000 a
37.048822000000001 114.481446000000005 205.000000000000000 a
37.100076999999999 114.493638000000004 203.000000000000000 a
37.174399000000001 114.498417000000003 184.000000000000000 a
37.221353999999998 114.503257000000005 196.000000000000000 a
37.298369999999998 114.527811000000000 186.000000000000000 a
37.573117000000003 114.594847999999999 126.000000000000000 a
37.655335999999998 114.585921999999997 135.000000000000000 a
37.738318999999997 114.547873999999993 132.000000000000000 a
37.841805000000001 114.520576000000005 135.000000000000000 a
37.966816999999999 114.469751000000002 200.000000000000000 a
38.414869000000003 114.819090000000003 163.000000000000000 a
38.487625999999999 114.894688000000002 147.000000000000000 a
38.800485000000002 115.331253000000004 108.000000000000000 a
39.141202999999997 115.712660000000000 39.000000000000000 a
39.346193000000000 115.869648999999995 80.000000000000000 a
37.444251999999999 126.449853000000004 107.000000000000000 a
37.441766999999999 126.454583000000000 87.000000000000000 a
37.538685000000001 126.564813999999998 130.000000000000000 a
37.584749000000002 126.795686000000003 142.000000000000000 a
37.581975000000000 126.993480000000005 261.000000000000000 a
37.581974000000002 126.993476999999999 256.000000000000000 a
37.581974000000002 126.993477999999996 256.000000000000000 a
37.581972999999998 126.993477999999996 256.000000000000000 a
37.582489000000002 126.993296000000001 248.000000000000000 a
37.582493999999997 126.993308999999996 250.000000000000000 a
37.582523999999999 126.993335999999999 248.000000000000000 a
37.582534000000003 126.993340000000003 247.000000000000000 a
37.582621000000003 126.993354999999994 246.000000000000000 a
37.582599000000002 126.993194000000003 248.000000000000000 a
37.583179999999999 126.992497999999998 240.000000000000000 a
37.583368000000000 126.992232000000001 250.000000000000000 a
37.583368999999998 126.992232999999999 251.000000000000000 a
37.523248000000002 126.993488999999997 270.000000000000000 a
37.516945000000000 126.995233999999996 154.000000000000000 a
37.516601999999999 126.995402999999996 150.000000000000000 a
37.516264999999997 126.995564000000002 147.000000000000000 a
37.514871999999997 126.996243000000007 138.000000000000000 a
37.513795999999999 126.996762000000004 137.000000000000000 a
37.509582000000002 126.997961000000004 130.000000000000000 a
37.506475999999999 126.990776999999994 82.000000000000000 a
37.505423999999998 126.986401999999998 85.000000000000000 a
37.582738999999997 126.823740999999998 139.000000000000000 a
37.584381000000000 126.818597999999994 159.000000000000000 a
37.581842000000002 126.781519000000003 156.000000000000000 a
37.571230999999997 126.715179000000006 155.000000000000000 a
37.570332000000001 126.668209000000004 105.000000000000000 a
37.568212000000003 126.653530000000003 99.000000000000000 a
37.567377000000000 126.650039000000007 97.000000000000000 a
37.539934000000002 126.566153000000000 118.000000000000000 a
27.858118000000001 113.018210999999994 167.000000000000000 a
27.618248000000001 113.036023999999998 204.000000000000000 a
26.964946000000001 112.655072000000004 166.000000000000000 a
26.962035000000000 112.599659000000003 220.000000000000000 a
26.962166000000000 112.595440999999994 207.000000000000000 a
39.084614000000002 117.856061999999994 29397.000000000000000 a
39.081994999999999 117.872281999999998 29561.000000000000000 a
39.079368000000002 117.888506000000007 29713.000000000000000 a
39.003691000000003 118.369294999999994 32272.000000000000000 a
39.000967000000003 118.386117999999996 32279.000000000000000 a
38.906306999999998 118.957230999999993 32295.000000000000000 a
38.880820999999997 119.108005000000006 32286.000000000000000 a
38.825237000000001 119.458806999999993 32277.000000000000000 a
38.819934000000003 119.492041999999998 32284.000000000000000 a
38.715663999999997 120.114064999999997 32281.000000000000000 a
38.669632999999997 120.387038000000004 32283.000000000000000 a
38.646666000000003 120.547386000000003 32291.000000000000000 a
38.644399999999997 120.563383000000002 32290.000000000000000 a
38.614189000000003 120.753506999999999 32286.000000000000000 a
38.603650000000002 120.816519999999997 32286.000000000000000 a
38.593190999999997 120.879255999999998 32296.000000000000000 a
38.587981999999997 120.910567999999998 32306.000000000000000 a
38.585352999999998 120.926187999999996 32302.000000000000000 a
38.582718999999997 120.941823999999997 32296.000000000000000 a
38.546436999999997 121.160039999999995 32261.000000000000000 a
38.538668999999999 121.206728999999996 32256.000000000000000 a
38.486382999999996 121.533349000000001 32236.000000000000000 a
38.481521999999998 121.564496000000005 32242.000000000000000 a
38.434089999999998 121.859885000000006 31736.000000000000000 a
38.394005000000000 122.103365999999994 29626.000000000000000 a
38.388979999999997 122.133115000000004 29361.000000000000000 a
38.167771000000002 122.561231000000006 28421.000000000000000 a
37.984537000000003 122.797934999999995 28482.000000000000000 a
37.944848000000000 122.849283999999997 28484.000000000000000 a
37.936915999999997 122.859549999999999 28489.000000000000000 a
37.889296000000002 122.921003999999996 28496.000000000000000 a
37.881343000000001 122.931224999999998 28497.000000000000000 a
37.642479000000002 123.237204000000006 28521.000000000000000 a
37.564174000000001 123.340885000000000 28535.000000000000000 a
37.521363999999998 123.408962000000002 28551.000000000000000 a
37.438279000000001 123.548496999999998 28539.000000000000000 a
37.410473000000003 123.595213999999999 28543.000000000000000 a
37.403503999999998 123.606894999999994 28548.000000000000000 a
37.382599999999996 123.641982999999996 28553.000000000000000 a
37.234461000000003 123.888272000000001 28574.000000000000000 a
37.171039999999998 124.047464000000005 28555.000000000000000 a
37.172651000000002 124.200796999999994 28566.000000000000000 a
37.174736000000003 124.261880000000005 28567.000000000000000 a
37.177455999999999 124.337665000000001 28582.000000000000000 a
37.183134000000003 124.526764999999997 27218.000000000000000 a
37.183466000000003 124.541178000000002 26973.000000000000000 a
37.192247000000002 124.982011999999997 20750.000000000000000 a
37.192504999999997 124.994943000000006 20592.000000000000000 a
37.196410000000000 125.208956999999998 17618.000000000000000 a
37.204101999999999 125.480012000000002 14729.000000000000000 a
37.214697999999999 125.536686000000003 14740.000000000000000 a
37.216894000000003 125.547912999999994 14739.000000000000000 a
37.219330999999997 125.559106999999997 14739.000000000000000 a
37.224634999999999 125.581314000000006 14729.000000000000000 a
37.231271000000000 125.602912000000003 14716.000000000000000 a
37.238764000000003 125.623914999999997 14529.000000000000000 a
37.250458000000002 125.654797000000002 14288.000000000000000 a
37.261812999999997 125.685006000000001 14119.000000000000000 a
37.269196000000001 125.704802000000001 13987.000000000000000 a
37.276463999999997 125.724282000000002 13870.000000000000000 a
37.283633000000002 125.743467999999993 13751.000000000000000 a
37.312311999999999 125.816160999999994 13072.000000000000000 a
37.384920000000001 125.955106000000001 9539.000000000000000 a
37.388575000000003 125.962203000000002 9359.000000000000000 a
37.456111000000000 126.089823999999993 5802.000000000000000 a
37.490783999999998 126.151809000000000 4126.000000000000000 a
37.529645000000002 126.208354000000000 3056.000000000000000 a
37.589129000000000 126.276498000000004 1806.000000000000000 a
37.596606999999999 126.322050000000004 1829.000000000000000 a
37.592567000000003 126.337129000000004 1806.000000000000000 a
37.559531999999997 126.372738999999996 1893.000000000000000 a
37.525793000000000 126.402977000000007 1149.000000000000000 a
37.509858000000001 126.417261999999994 774.000000000000000 a
37.497033999999999 126.428594000000004 463.000000000000000 a
37.491909000000000 126.433177000000001 353.000000000000000 a
40.539304000000001 117.140636999999998 727.000000000000000 a
40.696810999999997 117.296976999999998 1237.000000000000000 a
41.456409999999998 117.741080999999994 1992.000000000000000 a
41.568663999999998 117.760594999999995 2156.000000000000000 a
42.082777999999998 117.661407999999994 3187.000000000000000 a
42.289377999999999 117.515827999999999 4401.000000000000000 a
42.402931000000002 117.257814999999994 4949.000000000000000 a
42.578380000000003 117.135958000000002 4904.000000000000000 a
42.101548999999999 117.652258000000003 3196.000000000000000 a
41.324306000000000 117.798488000000006 2202.000000000000000 a
40.276819000000003 116.723952999999995 147.000000000000000 a
25.182454000000000 110.438222999999994 357.000000000000000 a
25.679438999999999 110.049995999999993 2105.000000000000000 a
25.721862999999999 110.061480000000003 1029.000000000000000 a
25.731228000000002 110.069382000000004 944.000000000000000 a
25.759314000000000 110.120024000000001 2170.000000000000000 a
25.759139000000001 110.117395000000002 2915.000000000000000 a
25.759212000000002 110.117679999999993 2936.000000000000000 a
25.759157999999999 110.117568000000006 2932.000000000000000 a
25.758752000000001 110.133645000000001 2217.000000000000000 a
25.721596000000002 110.061356000000004 1083.000000000000000 a
25.720901000000001 110.060821000000004 1090.000000000000000 a
25.680465000000002 110.050134999999997 2082.000000000000000 a
25.643985000000001 110.050158999999994 1169.000000000000000 a
25.506695000000001 110.066856000000001 638.000000000000000 a
25.407298000000001 110.071715999999995 556.000000000000000 a
25.375914999999999 110.067841000000001 570.000000000000000 a
25.374375000000001 110.067859999999996 577.000000000000000 a
24.920966000000000 110.519571999999997 258.000000000000000 a
24.918899000000000 110.520094999999998 306.000000000000000 a
24.857558000000001 110.513750000000002 333.000000000000000 a
24.850898000000001 110.512876000000006 299.000000000000000 a
24.724307000000000 110.471536999999998 367.000000000000000 a
24.724287000000000 110.471202000000005 354.000000000000000 a
24.724347999999999 110.472018000000006 334.000000000000000 a
24.724387000000000 110.472115000000002 330.000000000000000 a
24.738675000000001 110.492284999999995 315.000000000000000 a
25.217514000000001 110.047327999999993 505.000000000000000 a
25.217645999999998 110.047359000000000 504.000000000000000 a
39.828916000000000 116.452157000000000 90.000000000000000 a
39.602967999999997 116.271274000000005 231.000000000000000 a
40.376873000000003 115.596762999999996 1886.000000000000000 a
40.424630000000001 115.545775000000006 2014.000000000000000 a
40.433191000000001 115.485371000000001 1881.000000000000000 a
40.447037000000002 115.413089999999997 1718.000000000000000 a
40.452326999999997 115.381594000000007 1731.000000000000000 a
40.499605000000003 115.305413999999999 2104.000000000000000 a
40.536783999999997 115.258403999999999 2216.000000000000000 a
40.559896999999999 115.184854000000001 2219.000000000000000 a
40.373165999999998 114.782950999999997 3798.000000000000000 a
40.314652000000002 114.691481999999993 3350.000000000000000 a
40.293934999999998 114.634484000000000 3101.000000000000000 a
40.275025999999997 114.612823000000006 2943.000000000000000 a
40.163243999999999 114.429661999999993 2994.000000000000000 a
40.154302000000001 114.350196999999994 3049.000000000000000 a
40.147458999999998 114.316625000000002 3058.000000000000000 a
40.142467000000003 114.257689999999997 3123.000000000000000 a
40.137940999999998 114.235241000000002 3120.000000000000000 a
40.126283000000001 114.202415000000002 3073.000000000000000 a
40.061253999999998 114.094033999999994 2961.000000000000000 a
40.051813000000003 114.056798999999998 2920.000000000000000 a
40.041122999999999 114.003619999999998 2920.000000000000000 a
40.035269000000000 113.962007000000000 2961.000000000000000 a
40.042180000000002 113.892962999999995 3219.000000000000000 a
40.042898000000001 113.864806999999999 3317.000000000000000 a
40.040438999999999 113.812338999999994 3366.000000000000000 a
40.037430000000001 113.767145999999997 3472.000000000000000 a
40.024500000000003 113.644744000000003 3437.000000000000000 a
40.020170999999998 113.588120000000004 3438.000000000000000 a
40.024453999999999 113.530501999999998 3289.000000000000000 a
40.024016000000003 113.515203999999997 3341.000000000000000 a
40.104737000000000 113.295302000000007 3389.000000000000000 a
40.105013000000000 113.294747000000001 3404.000000000000000 a
40.114646999999998 113.265612000000004 3513.000000000000000 a
40.114823999999999 113.265332999999998 3515.000000000000000 a
40.114640999999999 113.263846000000001 3509.000000000000000 a
40.111066000000001 113.156503000000001 3755.000000000000000 a
40.110048999999997 113.121218999999996 3723.000000000000000 a
40.110031999999997 113.121189999999999 3722.000000000000000 a
40.109713999999997 113.120390999999998 3687.000000000000000 a
40.109717000000003 113.120348000000007 3685.000000000000000 a
40.109740000000002 113.120191000000005 3678.000000000000000 a
40.109574000000002 113.120429999999999 3688.000000000000000 a
39.705891999999999 113.078149999999994 3232.000000000000000 a
39.635835000000000 113.028388000000007 3332.000000000000000 a
39.634287999999998 113.022379000000001 3292.000000000000000 a
39.635930999999999 113.023061999999996 3300.000000000000000 a
39.635987999999998 113.023212999999998 3297.000000000000000 a
39.635807999999997 113.024460000000005 3297.000000000000000 a
39.635494999999999 113.026325000000000 3302.000000000000000 a
39.635266999999999 113.027766000000000 3308.000000000000000 a
39.634690999999997 113.031040000000004 3298.000000000000000 a
39.560417999999999 113.179067000000003 3296.000000000000000 a
39.554161000000001 113.323059999999998 3390.000000000000000 a
39.591141999999998 113.451706000000001 3411.000000000000000 a
39.617292999999997 113.762806999999995 4480.000000000000000 a
39.562631000000003 113.818674999999999 4902.000000000000000 a
39.471375999999999 113.896524999999997 3912.000000000000000 a
39.440418999999999 113.901069000000007 3771.000000000000000 a
39.255158999999999 113.556792999999999 3543.000000000000000 a
39.255158000000002 113.556503000000006 3546.000000000000000 a
39.252222000000003 113.557866000000004 3584.000000000000000 a
39.235363000000000 113.567841999999999 3740.000000000000000 a
39.048243999999997 113.601016000000001 6513.000000000000000 a
38.984071000000000 113.565403000000003 5277.000000000000000 a
38.981366999999999 113.565276999999995 5439.000000000000000 a
38.963394999999998 113.568184000000002 5191.000000000000000 a
38.898434000000002 113.643962000000002 4389.000000000000000 a
38.859648999999997 113.704919000000004 4056.000000000000000 a
38.836461999999997 114.223832999999999 747.000000000000000 a
38.834474000000000 114.387826000000004 746.000000000000000 a
38.833393000000001 114.414051000000001 1009.000000000000000 a
38.818745000000000 114.531424000000001 869.000000000000000 a
38.812243000000002 114.615026000000000 710.000000000000000 a
38.652065000000000 114.665319999999994 411.000000000000000 a
38.759704999999997 114.943201999999999 276.000000000000000 a
38.893340000000002 115.135898999999995 121.000000000000000 a
38.983722999999998 115.258118999999994 343.000000000000000 a
39.061624000000002 115.417143999999993 120.000000000000000 a
39.103110000000001 115.469555000000000 99.000000000000000 a
39.253951999999998 115.581686000000005 99.000000000000000 a
39.329490000000000 115.613622000000007 90.000000000000000 a
39.392766000000002 115.982636999999997 64.000000000000000 a
39.493361000000000 116.038411999999994 57.000000000000000 a
39.658012999999997 116.072197000000003 94.000000000000000 a
39.851655999999998 116.231583000000001 192.000000000000000 a
24.585712000000001 117.558811000000006 97.073342999999994 a
24.580707000000000 117.534060999999994 48.850751000000002 a
24.506208999999998 117.399161000000007 94.980498999999995 a
24.507321999999998 117.386600000000001 127.202355999999995 a
24.585559000000000 117.045011000000002 2213.283550000000105 a
24.586583000000001 117.043464999999998 2164.589989999999943 a
24.587215000000000 117.042934000000002 2158.534733999999844 a
24.587679999999999 117.042580999999998 2155.829803000000084 a
24.591303000000000 117.041183000000004 2118.809815999999955 a
24.591742000000000 117.041122999999999 2115.136496000000079 a
24.645999000000000 117.048311999999996 1817.885872999999947 a
24.584934000000001 117.162056000000007 1464.917040999999926 a
24.624904999999998 117.241557999999998 400.045324999999991 a
24.532527999999999 117.346267999999995 135.967187999999993 a
24.581558000000001 117.465823999999998 161.141548999999998 a
24.585578000000002 117.561031000000000 62.854101000000000 a
24.514628999999999 117.617994999999993 57.263247999999997 a
24.506719000000000 117.641102000000004 19.124231999999999 a
24.486332999999998 117.733356000000001 37.393005000000002 a
24.503055000000000 117.854156000000003 29.727159000000000 a
24.483419999999999 117.957154000000003 170.585676000000007 a
24.429970000000001 118.106272000000004 73.170968000000002 a
24.430140999999999 118.108002999999997 79.829656000000000 a
24.430657000000000 118.109416999999993 99.029160000000005 a
27.708220000000001 118.000472000000002 599.777041000000054 a
27.708203999999999 118.000135000000000 576.592792000000031 a
27.708138999999999 118.000112999999999 588.960272000000032 a
27.708183999999999 117.999339000000006 620.084098000000040 a
27.708196000000001 117.999342999999996 628.368697999999995 a
27.708324999999999 117.999217000000002 629.538339999999948 a
27.651320999999999 117.976361999999995 305.139511000000027 a
27.629090000000001 117.938012000000001 656.403867999999989 a
27.628810999999999 117.940439999999995 728.154570000000035 a
27.628433999999999 117.940486000000007 803.961165000000051 a
27.640187000000001 117.967361999999994 644.316237000000001 a
27.640741999999999 117.920192000000000 720.752005000000054 a
27.641680999999998 117.918970999999999 681.701670000000036 a
27.640388000000002 117.967894000000001 684.767093000000045 a
27.640225999999998 117.967706000000007 587.945521999999983 a
27.657101999999998 117.979730000000004 541.876144999999951 a
27.708684000000002 117.998429000000002 624.696374999999989 a
27.708203999999999 117.999570000000006 616.109753999999953 a
40.075952999999998 116.605729999999994 128.395915000000002 a
22.236131000000000 114.196443000000002 49.541485999999999 a
25.078956999999999 121.232529999999997 241.957361999999989 a
25.062587000000001 121.213928999999993 212.909992999999986 a
24.872879999999999 121.021203999999997 348.030325000000005 a
24.870847000000001 121.018086999999994 366.761239999999987 a
24.866496000000001 121.013803999999993 369.273707000000002 a
24.865217000000001 121.012974999999997 372.803204999999991 a
24.807344000000001 120.964040999999995 254.465663000000006 a
24.807835000000001 120.964974999999995 247.896024000000011 a
24.455202000000000 120.702123000000000 467.108629000000008 a
24.449359999999999 120.700755999999998 484.088586000000021 a
24.341927999999999 120.675787000000000 622.216423999999961 a
24.337105000000001 120.675381000000002 674.735043000000019 a
24.322147999999999 120.674086000000003 808.053806000000009 a
24.245874000000001 120.643640000000005 690.349116999999978 a
24.196414999999998 120.633658999999994 462.557425000000023 a
24.152429999999999 120.620382000000006 355.104786999999988 a
24.047908000000000 120.604360999999997 409.474311000000000 a
24.044181999999999 120.603944999999996 395.083540000000028 a
24.043648000000001 120.603887000000000 398.757161999999994 a
23.562339000000001 120.330877999999998 125.786752000000007 a
23.553459000000000 120.329569000000006 104.997290000000007 a
23.548791999999999 120.328862000000001 121.859500999999995 a
23.400834000000000 120.320901000000006 135.517995000000013 a
22.682119000000000 120.308728000000002 141.520275999999996 a
22.679465000000000 120.313016000000005 184.059055000000001 a
22.676003999999999 120.324663999999999 169.643041000000011 a
22.675400000000000 120.326436000000001 186.181016999999997 a
22.675160999999999 120.328270000000003 192.143875000000008 a
22.675504000000000 120.331016000000005 195.006660000000011 a
22.675674000000001 120.331451000000001 198.886111999999997 a
22.700569000000002 120.378642999999997 417.114766999999972 a
22.701180000000001 120.379576000000000 319.935807000000011 a
22.729780000000002 120.404290000000003 527.409280999999964 a
22.729935999999999 120.404617000000002 543.348556000000031 a
22.730031000000000 120.404392999999999 569.235535000000027 a
23.003269000000000 120.159487999999996 107.905570999999995 a
23.003876999999999 120.159559999999999 127.382552000000004 a
23.004375000000000 120.159886000000000 120.761775000000000 a
23.003914999999999 120.159513000000004 82.137784999999994 a
22.999859000000001 120.160391000000004 97.269655999999998 a
23.078959000000001 120.255179999999996 206.260906000000006 a
23.128961000000000 120.333378999999994 280.265709000000015 a
23.168412000000000 120.353098000000003 322.079219000000023 a
23.214290999999999 120.356272000000004 436.778329999999983 a
23.245867000000001 120.368198000000007 410.923368999999980 a
23.404758999999999 120.654655000000005 3371.113855000000058 a
23.458534000000000 120.724028000000004 4741.703943999999865 a
23.526274000000001 120.818247000000000 7828.181709000000410 a
23.522385000000000 120.821659999999994 7872.016486000000441 a
23.521899000000001 120.822316000000001 7918.934258999999656 a
23.522103999999999 120.821923999999996 7928.390701999999692 a
23.509879000000002 120.822854000000007 8312.222539000000324 a
23.509892000000001 120.822940000000003 8309.611322000000655 a
23.509896000000001 120.822993999999994 8308.739048999999795 a
23.490998000000001 120.791996999999995 7209.848320000000058 a
23.429499000000000 120.318389999999994 165.783076999999992 a
24.048465000000000 120.604637999999994 450.497425000000021 a
24.067360000000001 120.609359999999995 341.251503000000014 a
24.094577999999998 120.614334999999997 270.256308999999987 a
24.126856000000000 120.617416000000006 247.703185999999988 a
24.169512000000001 120.624122999999997 375.518924000000027 a
24.701281999999999 120.944974999999999 334.308806000000004 a
24.703416000000001 120.947083000000006 338.772825000000012 a
24.905536000000001 121.085052000000005 551.473061000000030 a
24.964307999999999 121.165875000000000 524.659044999999992 a
25.102350999999999 121.549678999999998 213.721341999999993 a
25.102128000000000 121.548696000000007 264.108914000000027 a
25.101955000000000 121.549104000000000 227.611019999999996 a
25.052326999999998 121.616185000000002 166.558219000000008 a
25.044028000000001 121.616033999999999 161.779697999999996 a
25.044031000000000 121.616032000000004 162.222329000000002 a
25.042190000000002 121.615752000000001 156.468543000000011 a
25.041658000000002 121.615240999999997 158.208448000000004 a
25.041910000000001 121.615513000000007 209.107438000000002 a
25.052461000000001 121.616050999999999 227.076388000000009 a
25.053090000000001 121.615931000000003 215.210577000000001 a
25.053491000000001 121.615965000000003 206.198629000000011 a
25.073750000000000 121.454454999999996 132.387991999999997 a
25.065698999999999 121.348900999999998 910.819147000000044 a
25.083738000000000 121.239309000000006 179.071364999999986 a
40.571511000000001 116.933384000000004 577.000000000000000 a
40.895617999999999 117.050583000000003 1358.000000000000000 a
40.886313000000001 117.135819999999995 1426.000000000000000 a
40.890830000000001 117.237488999999997 1627.000000000000000 a
40.936886999999999 117.324183000000005 1626.000000000000000 a
41.046821000000001 117.491833000000000 1505.000000000000000 a
41.685938999999998 117.862030000000004 2393.000000000000000 a
41.258536999999997 117.876213000000007 1783.000000000000000 a
40.849007999999998 118.045849000000004 929.000000000000000 a
40.826976999999999 118.054753000000005 918.000000000000000 a
40.826124000000000 118.054765000000003 916.000000000000000 a
40.825535000000002 118.054619000000002 914.000000000000000 a
40.824649999999998 118.053922999999998 909.000000000000000 a
40.824078000000000 118.052845000000005 908.000000000000000 a
40.809440000000002 118.010057000000003 986.000000000000000 a
40.682181000000000 117.826211999999998 1237.000000000000000 a
40.661589999999997 117.813063999999997 1261.000000000000000 a
40.608254000000002 117.757409999999993 1445.000000000000000 a
40.578313999999999 117.708841000000007 1555.000000000000000 a
40.554467000000002 117.666811999999993 1665.000000000000000 a
40.495486000000000 117.592555000000004 1696.000000000000000 a
40.422184999999999 117.483824999999996 1890.000000000000000 a
40.393917000000002 117.314327000000006 1326.000000000000000 a
40.386229000000000 117.068155000000004 641.000000000000000 a
40.393915999999997 116.862476000000001 252.000000000000000 a
39.937627999999997 117.524534000000003 49.000000000000000 a
39.877187999999997 117.746114000000006 45.000000000000000 a
39.861459000000004 117.817297999999994 45.000000000000000 a
39.841501000000001 117.945228000000000 41.000000000000000 a
39.820804000000003 118.043936000000002 68.000000000000000 a
39.833447000000000 118.263092000000000 205.000000000000000 a
39.876233999999997 118.384083000000004 184.000000000000000 a
39.821953000000001 118.185439000000002 174.000000000000000 a
39.820363000000000 118.134005000000002 134.000000000000000 a
39.995587000000000 117.230496000000002 239.000000000000000 a
39.875763999999997 118.441363999999993 221.000000000000000 a
39.632555000000004 119.308481000000000 16.000000000000000 a
39.931365999999997 119.258016999999995 179.000000000000000 a
39.925812000000001 119.177120000000002 140.000000000000000 a
39.925536999999998 119.150640999999993 109.000000000000000 a
39.920371000000003 119.073671000000004 346.000000000000000 a
39.919198000000002 119.044635999999997 312.000000000000000 a
39.915883999999998 118.952302000000003 221.000000000000000 a
39.916746000000003 118.937638000000007 239.000000000000000 a
39.919586000000002 118.870468000000002 145.000000000000000 a
39.919018999999999 118.856151999999994 137.000000000000000 a
39.907808000000003 118.824511999999999 137.000000000000000 a
39.881746999999997 118.726033999999999 202.000000000000000 a
39.874336000000000 118.660330000000002 232.000000000000000 a
39.870311000000001 118.582176000000004 211.000000000000000 a
39.870263999999999 118.563423999999998 224.000000000000000 a
39.737434000000000 117.660871999999998 36.000000000000000 a
39.728237000000000 117.537903000000000 32.000000000000000 a
39.718088000000002 117.418346000000000 17.000000000000000 a
39.765745000000003 117.303100000000001 59.000000000000000 a
39.784421999999999 117.173210999999995 0.000000000000000 a
39.781506999999998 117.052098999999998 5.000000000000000 a
39.840361000000001 116.660901999999993 29.000000000000000 a
40.181345999999998 116.394886000000000 149.000000000000000 a
35.988343999999998 114.345083000000002 91.000000000000000 a
35.778709999999997 114.279506999999995 293.000000000000000 a
35.696627999999997 114.235418999999993 246.000000000000000 a
35.610290999999997 114.181115000000005 178.000000000000000 a
35.404336000000001 113.973952999999995 104.000000000000000 a
35.215311000000000 113.781295999999998 223.000000000000000 a
35.105023000000003 113.672701000000004 297.000000000000000 a
35.020935000000001 113.564013000000003 293.000000000000000 a
34.654746000000003 113.741519999999994 237.000000000000000 a
34.599558999999999 113.794291999999999 353.000000000000000 a
34.370871000000001 113.766343000000006 296.000000000000000 a
34.234977999999998 113.770426999999998 175.000000000000000 a
34.191688999999997 113.776249000000007 150.000000000000000 a
34.114131000000000 113.792151000000004 77.000000000000000 a
34.037509000000000 113.808207999999993 225.000000000000000 a
33.873952000000003 113.883962999999994 61.000000000000000 a
33.800372000000003 113.917839999999998 194.000000000000000 a
33.764428000000002 113.934803000000002 85.000000000000000 a
33.456718000000002 114.030107999999998 231.000000000000000 a
33.276499999999999 114.036388000000002 128.000000000000000 a
33.233905999999998 114.037024000000002 130.000000000000000 a
33.172421999999997 114.033204999999995 134.000000000000000 a
32.825172000000002 114.032753999999997 251.000000000000000 a
32.768385000000002 114.027062000000001 224.000000000000000 a
32.669089000000000 114.029336999999998 278.000000000000000 a
32.632631000000003 114.035196999999997 248.000000000000000 a
32.564653999999997 114.042371000000003 306.000000000000000 a
32.462279000000002 114.043740999999997 238.000000000000000 a
32.426670000000001 114.044245000000004 280.000000000000000 a
32.400767999999999 114.048103999999995 232.000000000000000 a
32.329028999999998 114.054986999999997 224.000000000000000 a
32.150213000000001 114.061425000000000 553.000000000000000 a
32.150087999999997 114.061430999999999 552.000000000000000 a
32.140652000000003 114.065610000000007 285.000000000000000 a
31.995221999999998 114.085154000000003 213.000000000000000 a
31.796555000000001 114.027801999999994 513.000000000000000 a
31.787056000000000 114.022768999999997 584.000000000000000 a
31.432307000000002 113.972644000000003 133.000000000000000 a
31.345493000000001 113.966873000000007 107.000000000000000 a
31.333261000000000 113.964882000000003 92.000000000000000 a
31.118925999999998 113.929862000000000 17.000000000000000 a
30.741720000000001 114.339320000000001 32.000000000000000 a
30.276676999999999 114.327150000000003 181.000000000000000 a
29.941320000000001 114.362288000000007 63.000000000000000 a
29.911408000000002 114.330827999999997 55.000000000000000 a
29.843570000000000 114.219030000000004 210.000000000000000 a
29.746148999999999 113.988547999999994 109.000000000000000 a
29.660322000000001 113.835644000000002 158.000000000000000 a
29.513179000000001 113.359408000000002 205.000000000000000 a
29.502877999999999 113.292828999999998 59.000000000000000 a
29.431963000000000 113.202015000000003 146.000000000000000 a
29.379003000000001 113.099886999999995 -47.000000000000000 a
29.378285999999999 113.098444999999998 -63.000000000000000 a
29.329671999999999 113.076480000000004 198.000000000000000 a
29.112264000000000 113.119010000000003 275.000000000000000 a
29.038150000000002 113.121724999999998 338.000000000000000 a
28.914622000000001 113.088374999999999 253.000000000000000 a
28.790830000000000 113.065819000000005 243.000000000000000 a
28.734770999999999 113.051175000000001 116.000000000000000 a
28.694160000000000 113.041286999999997 120.000000000000000 a
28.678008999999999 113.038099000000003 123.000000000000000 a
27.366410999999999 113.004362999999998 160.000000000000000 a
27.335205999999999 112.982755999999995 169.000000000000000 a
27.280722999999998 112.936559000000003 204.000000000000000 a
27.252123000000001 112.908206000000007 165.000000000000000 a
27.046284000000000 112.815593000000007 97.000000000000000 a
26.938658000000000 112.468677000000000 149.000000000000000 a
26.989706000000002 112.358189999999993 234.000000000000000 a
27.008521000000002 112.306392000000002 276.000000000000000 a
27.046368999999999 112.241417999999996 225.000000000000000 a
27.056239000000001 112.214560000000006 284.000000000000000 a
27.124582000000000 112.087642000000002 383.000000000000000 a
27.127497000000002 112.082573999999994 407.000000000000000 a
27.187172000000000 111.898499999999999 853.000000000000000 a
27.323125000000001 111.827623000000003 822.000000000000000 a
27.321788000000002 111.827898000000005 802.000000000000000 a
27.321562000000000 111.827959000000007 810.000000000000000 a
27.317971000000000 111.827537000000007 804.000000000000000 a
27.544170000000001 112.014819000000003 299.000000000000000 a
27.544419999999999 112.014464000000004 312.000000000000000 a
27.544491000000001 112.014340000000004 311.000000000000000 a
27.544578999999999 112.014069000000006 312.000000000000000 a
27.544792000000001 112.013614000000004 340.000000000000000 a
27.584337999999999 111.941055000000006 389.000000000000000 a
27.584588000000000 111.940578000000002 382.000000000000000 a
27.588439000000001 111.928910999999999 538.000000000000000 a
27.627435999999999 111.816722999999996 399.000000000000000 a
27.699138999999999 111.666936000000007 562.000000000000000 a
27.728584999999999 111.678364000000002 624.000000000000000 a
27.772977999999998 111.708367999999993 416.000000000000000 a
27.773700000000002 111.708758000000003 414.000000000000000 a
27.773886999999998 111.708855000000000 413.000000000000000 a
27.774788000000001 111.710554999999999 394.000000000000000 a
27.774343999999999 111.710909999999998 389.000000000000000 a
27.774018999999999 111.711228000000006 380.000000000000000 a
27.772902999999999 111.718580000000003 394.000000000000000 a
27.772811000000001 111.718513000000002 423.000000000000000 a
27.772984999999998 111.718536999999998 426.000000000000000 a
27.772829999999999 111.718511000000007 454.000000000000000 a
29.710017000000001 118.284859999999995 426.000000000000000 a
29.710118999999999 118.285004000000001 435.000000000000000 a
34.221445000000003 109.053092000000007 1384.000000000000000 a
34.210962000000002 109.042801999999995 1475.000000000000000 a
34.209636000000003 109.040931000000000 1495.000000000000000 a
34.208150000000003 109.038157999999996 1515.000000000000000 a
34.206316999999999 109.032864000000004 1562.000000000000000 a
34.200623000000000 109.005908000000005 1528.000000000000000 a
34.199688000000002 109.002944999999997 1522.000000000000000 a
34.440161000000003 107.899658000000002 1962.000000000000000 a
34.440524000000003 107.899243999999996 1928.000000000000000 a
34.440685999999999 107.899164999999996 1931.000000000000000 a
34.439985999999998 107.898600000000002 1919.000000000000000 a
34.440261999999997 107.898668999999998 1906.000000000000000 a
34.460527999999996 108.079143000000002 1853.000000000000000 a
34.579726000000001 108.213277000000005 3091.000000000000000 a
34.579763000000000 108.213267000000002 3096.000000000000000 a
34.579909999999998 108.213251999999997 3112.000000000000000 a
34.579946000000000 108.213256000000001 3111.000000000000000 a
34.588616999999999 108.245281000000006 2614.000000000000000 a
34.590271999999999 108.251400000000004 2531.000000000000000 a
34.590288000000001 108.251523000000006 2530.000000000000000 a
34.590699999999998 108.253872999999999 2560.000000000000000 a
34.590651000000001 108.254397999999995 2561.000000000000000 a
34.589224000000002 108.255723000000003 2559.000000000000000 a
34.520248000000002 108.407293999999993 1767.000000000000000 a
34.505505999999997 108.493108000000007 1648.000000000000000 a
34.504232999999999 108.503658999999999 1637.000000000000000 a
34.485646000000003 108.566986999999997 1576.000000000000000 a
34.482804999999999 108.574410000000000 1599.000000000000000 a
40.004218999999999 116.411075999999994 143.000000000000000 a
34.329113000000000 109.117936999999998 1410.799999999999955 a
34.384822999999997 109.277833000000001 1581.400000000000091 a
34.384762000000002 109.279686999999996 1581.400000000000091 a
34.359003000000001 109.208825000000004 2431.099999999999909 a
34.359003000000001 109.208948000000007 2434.400000000000091 a
40.076700000000002 116.153099999999995 351.049869000000001 a
34.750166999999998 116.621416999999994 157.480314999999990 a
26.161774999999999 119.943275999999997 491.619461999999999 a
26.161398999999999 119.942578999999995 177.474423000000002 a
26.161397999999998 119.942578999999995 177.320193999999987 a
26.161397000000001 119.942580000000007 177.165616999999997 a
26.161396000000000 119.942580000000007 177.043490999999989 a
26.161391999999999 119.942582999999999 176.151982000000004 a
26.161114000000001 119.942497000000003 77.462469999999996 a
26.161114000000001 119.942497000000003 77.462469999999996 a
26.161118999999999 119.942511999999994 77.422529999999995 a
26.161273999999999 119.942430999999999 76.173415000000006 a
26.161349000000001 119.942460999999994 76.152502999999996 a
26.161439999999999 119.942510999999996 75.177644000000001 a
26.161434000000000 119.942536000000004 74.339376999999999 a
26.161487000000001 119.942555999999996 75.663182000000006 a
26.161529000000002 119.942567999999994 76.199190000000002 a
26.161508999999999 119.942503000000002 72.940922000000000 a
26.161505999999999 119.942504999999997 72.442364999999995 a
26.161435999999998 119.942518000000007 66.455754999999996 a
39.108170999999999 116.369944000000004 489.183660999999972 a
38.831778000000000 116.279855999999995 21.250530999999999 a
38.702478999999997 116.144053999999997 46.331696000000001 a
38.604281999999998 116.079318000000001 -12.286312000000001 a
38.516285000000003 115.963994000000000 42.944882000000000 a
38.440100999999999 115.875528000000003 22.723099999999999 a
38.358201000000001 115.778493999999995 45.445728000000003 a
38.321122000000003 115.736590000000007 35.147804999999998 a
38.286304999999999 115.718500000000006 111.637778999999995 a
38.152081000000003 115.674886999999998 101.676939000000004 a
38.087308000000000 115.636943000000002 133.201155000000000 a
38.041539000000000 115.613506999999998 214.899093999999991 a
38.010379000000000 115.607684000000006 139.465744999999998 a
37.973979999999997 115.602896000000001 213.259697999999986 a
37.896025999999999 115.613111000000004 107.355906000000004 a
37.823591999999998 115.619719000000003 97.854921000000004 a
37.406252000000002 115.736919000000000 35.146483000000003 a
37.284531000000001 115.723349999999996 41.877414999999999 a
37.176431000000001 115.691580000000002 37.068382999999997 a
37.062731999999997 115.681494999999998 48.576270000000001 a
36.968967999999997 115.695706000000001 66.092083000000002 a
36.896839000000000 115.718946000000003 97.130240000000001 a
36.823886999999999 115.735301000000007 83.162903999999997 a
36.767952000000001 115.778065999999995 72.392730000000000 a
36.700346000000003 115.810552000000001 69.325688999999997 a
36.538260000000001 115.900735999999995 88.849763999999993 a
36.430864999999997 115.930237000000005 98.816680000000005 a
36.381363999999998 115.896477000000004 66.945888999999994 a
36.296474000000003 115.841577000000001 89.497365000000002 a
36.222884000000001 115.834564999999998 140.360872999999998 a
36.168807999999999 115.810091000000000 92.721286000000006 a
36.134480000000003 115.803741000000002 153.914786999999990 a
36.035820999999999 115.830305999999993 96.120278999999996 a
35.993513999999998 115.837556000000006 107.433976000000001 a
35.937908999999998 115.875377000000000 135.170731999999987 a
35.877803000000000 115.918049999999994 139.378238000000010 a
35.746968000000003 115.933231000000006 103.296627000000001 a
35.717332999999996 115.931123999999997 101.020623000000001 a
35.624631999999998 115.907090999999994 208.773389000000009 a
35.600372999999998 115.894346999999996 223.635151000000008 a
35.564573000000003 115.857219000000001 211.424012000000005 a
35.540422000000000 115.822215999999997 174.277812000000011 a
35.511422000000003 115.783670999999998 167.910944999999998 a
35.479301999999997 115.739874999999998 207.888373000000001 a
35.391044999999998 115.623116999999993 168.685462999999999 a
35.351337000000001 115.594003999999998 255.468923999999987 a
35.320115000000001 115.560586000000001 290.344943999999998 a
35.253756000000003 115.504963000000004 441.212441000000013 a
35.082557000000001 115.587048999999993 280.706276000000003 a
35.073787000000003 115.591386999999997 256.554937999999993 a
35.049126999999999 115.589504000000005 190.255934999999994 a
34.980300000000000 115.582543000000001 225.260400000000004 a
34.938268000000001 115.584027000000006 243.062421000000001 a
34.895760000000003 115.584862000000001 143.705829999999992 a
34.838338000000000 115.574449000000001 156.125010000000003 a
34.792394999999999 115.583488000000003 148.394213000000008 a
34.750245000000000 115.587277000000000 95.965222999999995 a
34.697721000000001 115.597553000000005 63.255853000000002 a
34.586528000000001 115.614358999999993 162.194605999999993 a
34.513106999999998 115.649333999999996 130.214664999999997 a
34.483787000000000 115.662234999999995 133.423103999999995 a
34.436245999999997 115.691157000000004 162.592146000000014 a
34.392867000000003 115.708022999999997 169.165639999999996 a
34.366031999999997 115.720393999999999 135.346798000000007 a
34.322245000000002 115.727497999999997 75.958038000000002 a
34.238151999999999 115.744219000000001 122.212125999999998 a
34.155951000000002 115.760463000000001 60.997191999999998 a
34.111707000000003 115.767769000000001 105.337532999999993 a
34.071683999999998 115.774936999999994 77.267087000000004 a
33.955767999999999 115.793098000000001 82.129661999999996 a
33.878262999999997 115.801424999999995 97.220256000000006 a
33.838062000000001 115.791606999999999 63.469878999999999 a
33.795046999999997 115.791380000000004 94.098730000000003 a
33.753987000000002 115.794003000000004 114.341820999999996 a
33.714111000000003 115.795216999999994 94.707673999999997 a
33.673124000000001 115.798309000000003 107.369449000000003 a
33.629165000000000 115.800918999999993 65.058966999999996 a
33.545400999999998 115.804203999999999 38.836125000000003 a
33.500317000000003 115.806292999999997 58.613875000000000 a
33.408613000000003 115.810494000000006 65.762579000000002 a
33.312204000000001 115.817993000000001 21.132415000000002 a
33.263922000000001 115.824736999999999 46.859754000000002 a
33.145719000000000 115.834474000000000 85.104364000000004 a
33.085278000000002 115.847352000000001 261.297976000000006 a
32.847527999999997 115.809381000000002 68.147319999999993 a
32.812538000000004 115.763299000000004 84.105928000000006 a
32.783493999999997 115.722239000000002 84.303546999999995 a
32.755477999999997 115.687962999999996 110.043953000000002 a
32.701650999999998 115.626137999999997 117.704359999999994 a
32.675753999999998 115.594498999999999 43.622492999999999 a
32.653705000000002 115.567628999999997 76.942513000000005 a
32.630809999999997 115.531999999999996 171.943563000000012 a
32.607973000000001 115.494268000000005 141.638520000000000 a
32.586694999999999 115.473533000000003 52.224986999999999 a
32.546398000000003 115.447483000000005 52.710348000000003 a
32.516283000000001 115.421852999999999 51.485928000000001 a
32.496561999999997 115.394451000000004 91.923028000000002 a
32.471964999999997 115.343067000000005 91.729482000000004 a
32.434305999999999 115.320114000000004 195.608575999999999 a
32.339930000000003 115.321342000000001 121.357861000000000 a
32.321337000000000 115.306213000000000 166.162466999999992 a
32.296033000000001 115.281752999999995 156.588278000000003 a
32.273865999999998 115.242531999999997 77.631141999999997 a
32.245739000000000 115.206089000000006 31.150164000000000 a
32.210549000000000 115.166230999999996 203.995452999999998 a
32.132936000000001 115.114159000000001 197.139888000000013 a
32.080314999999999 115.064994999999996 137.503063999999995 a
32.052084999999998 115.028154999999998 140.726348000000002 a
32.021543000000001 114.991123000000002 72.170918999999998 a
31.911853000000001 114.917603000000000 241.785174000000012 a
31.852688000000001 114.899378999999996 86.071423999999993 a
31.793661000000000 114.890709000000001 168.866997999999995 a
31.705708999999999 114.887728999999993 158.736525999999998 a
31.634922000000000 114.882903999999996 229.588706999999999 a
31.555599000000001 114.882985000000005 272.278122999999994 a
31.548306000000000 114.883476000000002 278.546217000000013 a
31.476202000000001 114.883475000000004 255.071610999999990 a
31.427347000000001 114.873305999999999 265.681698999999981 a
31.342313000000001 114.874212999999997 220.473307000000005 a
31.222156999999999 114.931038000000001 177.975763999999998 a
31.124580999999999 114.966341000000000 130.149134000000004 a
31.043015000000000 114.955386000000004 168.764573000000013 a
30.993234000000001 114.939961999999994 155.442392000000012 a
30.910889999999998 114.910967999999997 126.046059999999997 a
30.820754999999998 114.895639000000003 68.221444000000005 a
30.607317999999999 114.967618000000002 66.581114999999997 a
30.553322999999999 115.092197999999996 102.479320999999999 a
30.510596000000000 115.158276000000001 149.303847999999988 a
30.464915000000001 115.218249000000000 111.674222000000000 a
30.390138000000000 115.259297000000004 102.793481000000000 a
30.360993000000001 115.284790999999998 131.954746999999998 a
30.302009000000002 115.374153000000007 78.458759999999998 a
30.277782999999999 115.414517000000004 57.841949000000000 a
30.179395000000000 115.448192000000006 70.310412999999997 a
30.120760000000001 115.477694000000000 61.308104000000000 a
30.055871000000000 115.521895999999998 79.996617000000001 a
30.012668000000001 115.582472999999993 78.533457999999996 a
29.953865000000000 115.645072999999996 45.945545000000003 a
29.927966000000001 115.685443000000006 32.601306000000001 a
29.907450000000001 115.720178000000004 -0.830325000000000 a
29.730972000000001 116.024484999999999 117.600094999999996 a
29.727868999999998 116.025129000000007 107.881288999999995 a
29.726219000000000 116.024793000000003 99.634192999999996 a
29.409980999999998 115.769915999999995 86.687361999999993 a
29.401769000000002 115.763559999999998 73.336129000000000 a
29.373421000000000 115.751244000000000 67.409756999999999 a
29.367234000000000 115.750259999999997 67.636416999999994 a
29.318978000000001 115.746020000000001 78.483885000000001 a
29.267866000000001 115.753085999999996 169.482956000000001 a
29.177924999999998 115.756354000000002 85.116089000000002 a
29.149128000000001 115.756540999999999 118.668035000000003 a
29.121100999999999 115.763363999999996 73.429592999999997 a
29.055451000000001 115.771355999999997 59.743116999999998 a
28.958908000000001 115.760942000000000 62.015163999999999 a
28.958976000000000 115.760857000000001 65.105042999999995 a
28.959087000000000 115.760690999999994 61.062958999999999 a
28.959201000000000 115.760925000000000 73.527906999999999 a
40.914867000000001 111.710499999999996 3802.493437999999969 a
40.911517000000003 111.711316999999994 3779.527559000000110 a
30.205262000000001 120.199963999999994 76.099205999999995 a
40.088971000000001 116.303471000000002 198.000000000000000 a
39.978965000000002 116.341612999999995 159.000000000000000 a
39.947529000000003 116.366104000000007 208.000000000000000 a
39.981279999999998 116.331136999999998 0.000000000000000 a
39.984712999999999 116.318905000000001 187.000000000000000 a
40.060875000000003 116.546066999999994 0.000000000000000 a
39.967469999999999 116.393558999999996 164.000000000000000 a
43.650193000000002 116.130106999999995 0.000000000000000 a
39.977032999999999 116.303042000000005 0.000000000000000 a
39.958790000000000 116.444670000000002 111.500000000000000 a
39.926656000000001 116.338132999999999 399.000000000000000 a
39.945897000000002 116.455663000000001 59.456105999999998 a
39.973550000000003 116.418068000000005 99.000000000000000 a
40.357605000000000 115.983037999999993 2280.199999999999818 a
39.865642000000001 116.487615000000005 -1834.000000000000000 a
39.505006000000002 118.673902999999996 39.000000000000000 a
40.014778000000000 116.305638000000002 154.000000000000000 a
39.990704999999998 116.197046999999998 308.399999999999977 a
36.689931000000001 116.835002000000003 133.000000000000000 a
39.976717000000001 116.328688000000000 0.000000000000000 a
39.981655000000003 116.302135000000007 0.000000000000000 a
39.992476000000003 116.309613999999996 158.000000000000000 a
40.072747999999997 116.307846999999995 141.099999999999994 a
40.048977000000001 116.307468000000000 164.000000000000000 a
40.021807000000003 116.337352999999993 134.500000000000000 a
31.546603000000001 117.235527000000005 0.000000000000000 a
39.811315000000000 116.338785000000001 144.356954999999999 a
39.987102000000000 116.410926000000003 0.000000000000000 a
31.630678000000000 117.202718000000004 0.000000000000000 a
39.926510999999998 116.334041999999997 299.000000000000000 a
39.923312000000003 116.163151999999997 242.800000000000011 a
39.998381000000002 116.285998000000006 142.000000000000000 a
38.926499000000000 121.587796999999995 298.000000000000000 a
39.989351999999997 116.300432999999998 174.000000000000000 a
39.946795000000002 116.364410000000007 193.599999999999994 a
39.934232000000002 116.430659000000006 552.000000000000000 a
39.975236000000002 116.333551999999997 162.000000000000000 a
39.979042999999997 116.309884999999994 0.000000000000000 a
39.987417999999998 116.326801000000003 174.000000000000000 a
40.027489000000003 116.432969999999997 138.000000000000000 a
40.030540000000002 116.407574999999994 0.000000000000000 a
40.358564000000001 116.004655000000000 2110.000000000000000 a
39.981456999999999 116.352040000000002 203.400000000000006 a
39.996110999999999 116.417640000000006 0.000000000000000 a
37.418261000000001 110.766808999999995 2501.000000000000000 a
39.950550999999997 116.373220000000003 246.000000000000000 a
40.101492999999998 116.084783000000002 521.000000000000000 a
39.911431999999998 116.353443999999996 628.000000000000000 a
40.072879000000000 116.408080999999996 97.000000000000000 a
39.966132999999999 116.320583999999997 161.000000000000000 a
39.986673000000003 116.302543000000000 193.599999999999994 a
40.008808000000002 116.322216999999995 178.000000000000000 a
39.947881000000002 116.266261000000000 249.000000000000000 a
40.127840999999997 116.417837000000006 116.000000000000000 a
39.996203000000001 116.372771999999998 114.799999999999997 a
40.072628999999999 116.418482999999995 120.000000000000000 a
39.796168999999999 119.419926000000004 42.000000000000000 a
39.906908999999999 116.406018000000003 176.000000000000000 a
39.992491999999999 116.417860000000005 0.000000000000000 a
40.076445000000000 116.324051999999995 114.799999999999997 a
39.799337999999999 116.282508000000007 147.599999999999994 a
39.975167999999996 116.321440999999993 61.000000000000000 a
40.007886999999997 116.319357999999994 44.000000000000000 a
37.240104000000002 97.516891000000001 9370.000000000000000 a
34.555979000000001 110.192898999999997 1621.000000000000000 a
39.998896999999999 116.358602000000005 154.199999999999989 a
39.919812999999998 116.319190000000006 241.000000000000000 a
39.978324999999998 116.330742999999998 0.000000000000000 a
39.924362000000002 116.171369999999996 0.000000000000000 a
39.992953000000000 116.325197000000003 660.000000000000000 a
39.043236999999998 117.533337000000003 13.000000000000000 a
39.951228999999998 116.362226000000007 284.000000000000000 a
39.797584000000001 119.421152000000006 29.000000000000000 a
34.264806000000000 108.937506999999997 1241.000000000000000 a
39.992530000000002 116.359290000000001 124.700000000000003 a
39.807181000000000 116.540544999999995 79.000000000000000 a
39.992742000000000 116.326417000000006 128.000000000000000 a
35.886429999999997 114.329457000000005 0.000000000000000 a
40.014833000000003 116.352976999999996 0.000000000000000 a
40.000048000000000 116.327275000000000 86.000000000000000 a
39.960566999999998 116.408405999999999 212.000000000000000 a
39.834155000000003 116.523745000000005 101.700000000000003 a
39.921084999999998 116.389025000000004 -876.000000000000000 a
39.865627000000003 116.484932000000001 101.700000000000003 a
39.975582000000003 116.330887000000004 210.000000000000000 a
39.931460000000001 116.455814000000004 90.000000000000000 a
39.999684999999999 116.379829000000001 345.000000000000000 a
39.989134000000000 116.326903999999999 133.000000000000000 a
38.629024999999999 116.862255000000005 33.000000000000000 a
39.992055000000001 116.362853999999999 256.000000000000000 a
40.988199000000002 117.937213999999997 1099.000000000000000 a
39.970340000000000 116.304668000000007 196.900000000000006 a
40.013002000000000 116.476528000000002 124.700000000000003 a
39.914288999999997 116.358076999999994 136.000000000000000 a
39.967888000000002 116.313761999999997 167.300000000000011 a
39.967030000000001 116.389842999999999 134.500000000000000 a
39.986288000000002 116.346905000000007 196.900000000000006 a
39.914119999999997 116.455061000000001 115.000000000000000 a
41.935402000000003 117.761075000000005 0.000000000000000 a
39.965991000000002 116.327194000000006 0.000000000000000 a
40.014772000000001 116.339718000000005 173.900000000000006 a
32.156609000000003 120.757025999999996 3.000000000000000 a
39.985379000000002 116.450778000000000 208.981017000000008 a
39.974663000000000 116.311338000000006 0.000000000000000 a
40.117565999999997 116.433869000000001 91.000000000000000 a
39.978971999999999 116.214941999999994 187.000000000000000 a
39.978456000000001 116.418251999999995 111.000000000000000 a
39.984907000000000 116.326746999999997 229.699999999999989 a
33.704912000000000 117.196704999999994 31480.000000000000000 a
39.906438999999999 116.287773999999999 187.000000000000000 a
39.974362999999997 116.343059999999994 341.000000000000000 a
39.778216999999998 116.293184999999994 118.099999999999994 a
40.044730000000001 116.329710000000006 180.400000000000006 a
40.007863999999998 116.503746000000007 118.000000000000000 a
31.227779999999999 121.487538000000001 68.900000000000006 a
39.978126000000003 116.447090000000003 227.000000000000000 a
40.011364000000000 116.312005999999997 131.000000000000000 a
39.981948000000003 116.329556999999994 135.000000000000000 a
40.083520000000000 116.320196999999993 112.000000000000000 a
39.965983000000001 116.324555000000004 0.000000000000000 a
39.975292000000003 116.369944000000004 140.000000000000000 a
40.329628000000000 115.795658000000003 1669.900000000000091 a
39.981274999999997 116.327941999999993 210.000000000000000 a
39.966509000000002 116.364313999999993 170.000000000000000 a
39.974882999999998 116.313087999999993 0.000000000000000 a
40.297995000000000 116.611523000000005 160.800000000000011 a
39.999381999999997 116.200040000000001 273.000000000000000 a
39.999786999999998 116.325997999999998 0.000000000000000 a
39.965558000000001 116.317783000000006 193.599999999999994 a
39.992809999999999 116.302113000000006 128.000000000000000 a
39.985039999999998 116.272357999999997 160.800000000000011 a
40.027312999999999 116.432997000000000 166.000000000000000 a
40.026380000000003 116.367206999999993 108.299999999999997 a
39.966385000000002 116.319794999999999 149.000000000000000 a
30.161035999999999 90.561053999999999 14616.000000000000000 a
39.982624999999999 116.477108000000001 118.099999999999994 a
39.821173000000002 116.284244000000001 74.261292999999995 a
40.583665000000003 116.810045000000002 521.700000000000045 a
39.975422999999999 116.327157999999997 0.000000000000000 a
39.962352000000003 116.211865000000003 206.699999999999989 a
39.924627999999998 116.418747999999994 130.000000000000000 a
39.986184000000002 116.382253000000006 165.000000000000000 a
39.914866000000004 116.471396999999996 22.000000000000000 a
24.493790000000001 117.685804000000005 5.980256000000000 a
40.030856999999997 116.403825999999995 106.000000000000000 a
39.865067000000003 116.386143000000004 164.000000000000000 a
39.921294000000003 116.455511999999999 166.000000000000000 a
39.956563000000003 116.352412999999999 0.000000000000000 a
39.984917000000003 116.352491999999998 194.000000000000000 a
39.993616000000003 116.326982000000001 80.000000000000000 a
40.030571999999999 116.340305999999998 752.000000000000000 a
39.973416000000000 116.333500000000001 228.000000000000000 a
39.950456000000003 116.311206999999996 108.569564000000000 a
39.868890000000000 116.484633000000002 167.300000000000011 a
40.013862000000003 116.465767999999997 141.099999999999994 a
39.985545000000002 116.338736999999995 190.300000000000011 a
40.003956000000002 116.324348000000001 361.000000000000000 a
39.995992000000001 116.322491999999997 152.000000000000000 a
39.996113999999999 116.329168999999993 210.000000000000000 a
39.962536999999998 116.364242000000004 183.699999999999989 a
39.811242000000000 116.338871999999995 137.800000000000011 a
39.679465000000000 116.098016999999999 128.000000000000000 a
39.979652000000002 116.314049999999995 0.000000000000000 a
39.866250000000001 116.368195000000000 213.000000000000000 a
39.967905999999999 116.409064000000001 152.000000000000000 a
39.921905000000002 116.326127000000000 144.400000000000006 a
40.010154999999997 116.348607999999999 198.000000000000000 a
39.975147999999997 116.329144999999997 0.000000000000000 a
39.973393999999999 116.327662000000004 99.000000000000000 a
40.014595000000000 116.363961000000003 721.000000000000000 a
37.779511999999997 113.711537000000007 2144.000000000000000 a
40.003379000000002 116.322489000000004 198.000000000000000 a
39.888674999999999 116.139967999999996 255.900000000000006 a
39.962207999999997 116.268494000000004 200.131234000000006 a
39.985087000000000 116.321021999999999 167.300000000000011 a
32.187260000000002 118.483086999999998 128.000000000000000 a
39.938082999999999 116.483936000000000 30.000000000000000 a
39.984163000000002 116.417704999999998 150.000000000000000 a
39.997971999999997 116.317892000000001 153.000000000000000 a
39.925870000000003 116.349845000000002 206.699999999999989 a
39.001646000000001 115.279539000000000 198.000000000000000 a
40.189945999999999 116.020494999999997 719.000000000000000 a
39.995933999999998 116.417176999999995 0.000000000000000 a
32.006644999999999 120.855127999999993 100.000000000000000 a
40.676729999999999 117.243142000000006 1634.000000000000000 a
39.965273000000003 116.314093000000000 173.000000000000000 a
40.064231999999997 116.566222999999994 54.000000000000000 a
39.697814999999999 116.323373000000004 91.900000000000006 a
39.914275000000004 116.305781999999994 126.000000000000000 a
37.801257000000000 112.589128000000002 2506.000000000000000 a
39.966695000000001 116.314632000000003 0.000000000000000 a
40.031365000000001 116.414460000000005 138.000000000000000 a
39.938384999999997 116.399862999999996 160.800000000000011 a
39.956806999999998 116.343552000000003 180.400000000000006 a
39.994774000000000 116.326741999999996 488.000000000000000 a
39.999400999999999 116.312481000000005 117.000000000000000 a
39.978332999999999 116.331145000000006 0.000000000000000 a
40.008102999999998 116.319276000000002 237.000000000000000 a
40.025463000000002 116.403351999999998 114.000000000000000 a
34.252026999999998 117.320132000000001 75.500000000000000 a
39.903677999999999 116.420623000000006 0.000000000000000 a
39.979334999999999 116.313209999999998 0.000000000000000 a
39.906685000000003 116.497253000000001 111.500000000000000 a
39.991545000000002 116.330101999999997 160.800000000000011 a
40.001719999999999 116.324433999999997 157.000000000000000 a
39.991177000000000 116.193844999999996 0.000000000000000 a
39.951397999999998 116.361695999999995 127.000000000000000 a
40.007865000000002 116.319463999999996 170.000000000000000 a
40.876451000000003 117.559110000000004 1873.535797000000002 a
40.088306000000003 116.305935000000005 222.000000000000000 a
39.992615999999998 116.310101000000003 198.000000000000000 a
40.006183000000000 116.325665000000001 68.000000000000000 a
39.871344999999998 116.454687000000007 128.000000000000000 a
44.468772000000001 125.173203000000001 617.000000000000000 a
40.079805000000000 116.588516999999996 199.000000000000000 a
39.976773000000001 116.429732999999999 137.800000000000011 a
39.927092000000002 116.471299999999999 29.500000000000000 a
39.635671000000002 119.306398000000002 67.000000000000000 a
39.982177999999998 115.039297000000005 7044.000000000000000 a
39.991526000000000 116.330629999999999 128.000000000000000 a
34.725495000000002 112.185608999999999 643.000000000000000 a
37.087119999999999 95.456497999999996 8917.000000000000000 a
33.604711999999999 117.013959999999997 0.000000000000000 a
40.359298000000003 115.995243000000002 1644.000000000000000 a
40.106152999999999 116.100949000000000 175.000000000000000 a
34.755535000000002 115.586687999999995 0.000000000000000 a
39.898645000000002 116.357095999999999 284.000000000000000 a
39.971721000000002 116.441557000000003 77.069310999999999 a
28.599036000000002 113.041797000000003 175.000000000000000 a
39.879243000000002 116.258353000000000 210.000000000000000 a
39.975335000000001 116.333635000000001 0.000000000000000 a
40.027467999999999 116.432984000000005 119.000000000000000 a
40.007168999999998 116.322398000000007 232.000000000000000 a
39.974705000000000 116.306385000000006 0.000000000000000 a
39.981684999999999 116.321335000000005 260.000000000000000 a
39.975858000000002 116.336867999999996 248.000000000000000 a
39.975493999999998 116.331815000000006 163.000000000000000 a
40.033042999999999 115.892742999999996 803.799999999999955 a
38.985345000000002 116.108350000000002 -124.000000000000000 a
30.550443000000001 114.338323000000003 0.000000000000000 a
39.997490999999997 116.318842000000004 121.000000000000000 a
22.537873000000001 113.974182999999996 29.500000000000000 a
39.969673000000000 116.344246999999996 828.000000000000000 a
39.943382999999997 116.400277000000003 150.900000000000006 a
40.020736999999997 116.425013000000007 173.900000000000006 a
39.930573000000003 116.455586999999994 405.000000000000000 a
39.870184999999999 116.465185000000005 144.000000000000000 a
40.034643000000003 116.323560000000001 164.000000000000000 a
39.962254999999999 116.418993999999998 0.000000000000000 a
39.897872000000000 116.455259999999996 186.000000000000000 a
39.936042999999998 116.331477000000007 223.000000000000000 a
39.947260999999997 116.455861999999996 0.000000000000000 a
39.985168000000002 116.349171999999996 124.700000000000003 a
39.869605000000000 116.498818999999997 82.000000000000000 a
39.979622999999997 116.321612000000002 0.000000000000000 a
39.906177999999997 116.397681000000006 79.556016999999997 a
39.961931999999997 116.439155000000000 0.000000000000000 a
39.997042999999998 116.415475999999998 0.000000000000000 a
39.989483999999997 116.451096000000007 71.000000000000000 a
39.899394000000001 116.385373000000001 48.000000000000000 a
40.007359999999998 116.320542000000003 271.000000000000000 a
40.067140000000002 116.595854000000003 86.000000000000000 a
39.992257000000002 116.063017000000002 518.399999999999977 a
40.060603999999998 116.383189999999999 157.000000000000000 a
39.990468000000000 116.035129999999995 521.700000000000045 a
39.981394999999999 116.310192999999998 0.000000000000000 a
13.428201000000000 103.859561999999997 7.939347000000000 a
37.845453999999997 112.556459000000004 2580.000000000000000 a
39.866585000000001 116.320601999999994 150.918634999999995 a
46.621324999999999 124.919214999999994 502.000000000000000 a
39.948236999999999 116.417778999999996 122.000000000000000 a
39.980822000000003 116.329244000000003 145.000000000000000 a
24.983091999999999 110.339699999999993 498.000000000000000 a
39.974466999999997 116.333599000000007 108.000000000000000 a
39.987274999999997 116.448216000000002 492.000000000000000 a
39.926557000000003 116.337421000000006 271.000000000000000 a
39.967035000000003 116.309241999999998 200.099999999999994 a
38.087242000000003 114.498452000000000 274.000000000000000 a
40.163882999999998 117.151910000000001 95.099999999999994 a
39.975157000000003 116.342994000000004 125.000000000000000 a
39.927427999999999 116.472085000000007 180.400000000000006 a
39.899355999999997 116.367923000000005 186.000000000000000 a
40.007036999999997 116.346339999999998 121.400000000000006 a
40.076684999999998 116.530266999999995 0.000000000000000 a
39.966152000000001 116.325374999999994 87.000000000000000 a
39.986269999999998 116.332286999999994 130.000000000000000 a
39.950119999999998 116.317913000000004 238.000000000000000 a
39.861167999999999 116.258683000000005 150.900000000000006 a
36.638343999999996 101.618735000000001 7468.000000000000000 a
40.144899000000002 116.252224999999996 131.000000000000000 a
39.895800000000001 116.333132000000006 170.000000000000000 a
32.492247999999996 91.546414999999996 16043.000000000000000 a
40.361212999999999 116.549503000000001 347.800000000000011 a
42.868096999999999 86.895818000000006 -777.000000000000000 a
39.997245999999997 116.326402999999999 220.000000000000000 a
39.987482000000000 116.303804999999997 219.800000000000011 a
40.062798000000001 115.711421999999999 1276.200000000000045 a
39.990502999999997 116.309942000000007 57.000000000000000 a
18.237438000000001 109.505183000000002 98.400000000000006 a
40.064785000000001 116.406435000000002 144.400000000000006 a
40.006056000000001 116.324292999999997 137.000000000000000 a
39.911287999999999 116.404938000000001 413.000000000000000 a
39.985802999999997 116.346857000000000 223.099999999999994 a
40.286569000000000 116.235979000000000 319.000000000000000 a
39.972535999999998 116.339608999999996 328.000000000000000 a
25.730875999999999 110.069186999999999 938.000000000000000 a
40.033835000000003 116.300589000000002 0.000000000000000 a
39.980786000000002 116.329273000000001 148.000000000000000 a
39.986262000000004 116.382856000000004 0.041404000000000 a
39.981071999999998 116.329205000000002 187.000000000000000 a
39.909430000000000 116.472013000000004 118.000000000000000 a
40.023021999999997 115.505523999999994 5362.000000000000000 a
39.816512000000003 119.483081999999996 44.000000000000000 a
39.820326000000001 119.481217999999998 65.000000000000000 a
39.971876000000002 116.483759000000006 122.000000000000000 a
39.894508999999999 116.342062999999996 91.000000000000000 a
30.538395000000001 114.354867999999996 180.400000000000006 a
39.880448000000001 116.342382000000001 72.000000000000000 a
40.024092000000003 116.538602999999995 164.000000000000000 a
39.798490999999999 116.259715999999997 174.000000000000000 a
39.986713000000002 116.392810999999995 110.000000000000000 a
39.984316999999997 116.347044999999994 95.099999999999994 a
39.975237000000000 116.334892999999994 0.000000000000000 a
39.985892000000000 116.362067999999994 183.699999999999989 a
39.914980999999997 116.454803999999996 98.000000000000000 a
39.922393999999997 116.668498999999997 327.000000000000000 a
39.974612999999998 116.308662999999996 0.000000000000000 a
31.229752000000001 121.480497000000000 78.700000000000003 a
39.913617000000002 116.106738000000007 390.399999999999977 a
39.984031999999999 116.310749999999999 55.799999999999997 a
40.147542999999999 116.477469999999997 0.000000000000000 a
40.023524000000002 116.293115999999998 310.000000000000000 a
40.008620000000001 116.374640999999997 286.000000000000000 a
40.036850999999999 116.471109999999996 124.000000000000000 a
39.972512999999999 116.418229999999994 127.000000000000000 a
39.969842999999997 116.302158000000006 206.699999999999989 a
39.967263000000003 116.303453000000005 216.500000000000000 a
39.996982000000003 116.269300000000001 177.000000000000000 a
39.987279999999998 116.406841000000000 165.000000000000000 a
39.990833000000002 116.330158999999995 534.000000000000000 a
39.939252000000003 116.712474999999998 59.100000000000001 a
37.844647000000002 112.579804999999993 0.000000000000000 a
39.152056000000002 116.262497999999994 8.000000000000000 a
39.976528000000002 116.331885000000000 0.000000000000000 a
39.877161999999998 116.091786999999997 0.000000000000000 a
39.971766000000002 116.441840999999997 112.000000000000000 a
39.980919000000000 116.329347999999996 253.000000000000000 a
39.984647000000002 116.317102000000006 147.599999999999994 a
39.999702999999997 116.456787000000006 144.400000000000006 a
44.941484000000003 125.009613000000002 659.000000000000000 a
39.869827999999998 116.385285999999994 116.000000000000000 a
39.952652999999998 116.409870999999995 155.000000000000000 a
39.914729999999999 116.467222000000007 236.199999999999989 a
7.745304000000000 98.707599999999999 -47.000000000000000 a
40.063015000000000 116.931220999999994 0.000000000000000 a
34.695095000000002 112.270488000000000 -777.000000000000000 a
39.989274999999999 116.334350000000001 160.800000000000011 a
39.979925999999999 116.449028999999996 122.000000000000000 a
39.975451000000000 116.337742000000006 447.000000000000000 a
39.985115999999998 116.310336000000007 183.000000000000000 a
30.476192999999999 114.354361999999995 128.000000000000000 a
39.906019999999998 116.266077999999993 200.099999999999994 a
39.967722999999999 116.404340000000005 144.400000000000006 a
40.000179000000003 116.364728999999997 151.000000000000000 a
6.248143000000000 106.316659999999999 33985.000000000000000 a
40.013227999999998 116.346085000000002 167.300000000000011 a
39.946129999999997 116.410280000000000 105.000000000000000 a
39.912742000000001 116.471794000000003 80.000000000000000 a
36.205981999999999 114.332078999999993 240.000000000000000 a
39.967742999999999 116.406105999999994 105.489619000000005 a
38.845801000000002 114.191363999999993 852.000000000000000 a
39.932792999999997 116.410898000000003 122.000000000000000 a
39.915267000000000 116.277159999999995 255.900000000000006 a
39.967607000000001 116.401022999999995 323.000000000000000 a
39.975873000000000 116.335767000000004 522.000000000000000 a
39.943483000000001 116.342974999999996 164.000000000000000 a
39.945563999999997 116.419362000000007 149.000000000000000 a
39.979922999999999 116.330697000000001 0.000000000000000 a
33.206752999999999 91.863386000000006 15817.000000000000000 a
39.981082000000001 116.308479000000005 451.000000000000000 a
39.981022000000003 116.331260000000000 0.000000000000000 a
40.005274999999997 116.323015999999996 164.000000000000000 a
39.858860000000000 116.387136999999996 170.599999999999994 a
39.975211000000002 116.354442000000006 174.000000000000000 a
39.971775999999998 116.201565000000002 0.000000000000000 a
27.785070000000001 102.213292999999993 4811.000000000000000 a
39.994453000000000 116.491273000000007 141.099999999999994 a
40.057523000000003 116.403966999999994 457.000000000000000 a
40.076298000000001 116.326965000000001 173.900000000000006 a
39.978152000000001 116.252548000000004 213.300000000000011 a
39.922528000000000 116.345776999999998 223.099999999999994 a
39.982525000000003 116.310846999999995 147.599999999999994 a
39.989727999999999 116.190101999999996 0.000000000000000 a
40.967778000000003 117.930813999999998 1120.000000000000000 a
40.004517000000000 116.249701999999999 0.000000000000000 a
40.074353000000002 116.314706999999999 134.500000000000000 a
39.993228999999999 116.326826999999994 217.000000000000000 a
39.446393000000000 116.818280000000001 98.400000000000006 a
39.984876999999997 116.324854999999999 167.300000000000011 a
39.877226999999998 116.344245999999998 140.000000000000000 a
39.696268000000003 116.311481999999998 137.800000000000011 a
39.922870000000003 116.713275999999993 -140.000000000000000 a
39.933056000000001 116.366760999999997 157.000000000000000 a
40.053944000000001 116.322175999999999 66.000000000000000 a
40.010533000000002 116.320657999999995 219.000000000000000 a
39.948717000000002 116.365556999999995 183.699999999999989 a
39.941712000000003 116.304046999999997 262.500000000000000 a
39.949514000000001 116.367840999999999 93.000000000000000 a
39.908107000000001 116.556718000000004 114.799999999999997 a
39.973506999999998 116.467256000000006 58.939531000000002 a
39.976847999999997 116.338483999999994 141.000000000000000 a
39.932541000000001 116.426809000000006 124.000000000000000 a
22.625198999999999 113.846204999999998 45.000000000000000 a
40.000894000000002 116.432040999999998 104.000000000000000 a
40.175987999999997 116.545382000000004 118.099999999999994 a
40.018124999999998 116.386786999999998 0.000000000000000 a
39.947116000000001 116.797500999999997 75.000000000000000 a
39.997687999999997 116.346303000000006 150.900000000000006 a
39.938108999999997 116.366519999999994 256.000000000000000 a
42.532879999999999 125.678864000000004 1171.000000000000000 a
39.976982999999997 116.325872000000004 0.000000000000000 a
39.966901999999997 116.401048000000003 170.599999999999994 a
39.972096000000001 116.441820000000007 107.000000000000000 a
39.969403000000000 116.418383000000006 0.000000000000000 a
39.928953000000000 116.298181999999997 0.000000000000000 a
39.876947000000001 116.343076999999994 186.000000000000000 a
39.977984999999997 116.329897000000003 0.000000000000000 a
39.922072999999997 116.390722999999994 0.000000000000000 a
40.103191000000002 116.285343999999995 0.000000000000000 a
39.968696000000001 116.300798000000000 344.000000000000000 a
39.972690999999998 116.348228000000006 127.000000000000000 a
39.986821999999997 116.382366000000005 147.000000000000000 a
34.924114000000003 92.944170999999997 14974.000000000000000 a
25.362537000000000 100.890334999999993 6803.000000000000000 a
39.973439999999997 116.334581000000000 235.000000000000000 a
40.238841999999998 115.971154999999996 1381.000000000000000 a
39.870579999999997 116.398803000000001 128.000000000000000 a
39.940289999999997 116.301394000000002 320.000000000000000 a
39.973439999999997 116.333961000000002 233.000000000000000 a
39.981282999999998 116.327916000000002 199.000000000000000 a
40.089694999999999 116.295178000000007 105.000000000000000 a
39.983513000000002 116.443056999999996 118.099999999999994 a
22.593672000000002 114.300556999999998 39.399999999999999 a
40.005938999999998 116.317697999999993 111.000000000000000 a
40.069670000000002 116.329291999999995 154.199999999999989 a
40.019450999999997 116.449264999999997 135.000000000000000 a
39.976508000000003 116.331502999999998 0.000000000000000 a
39.960800999999996 116.360163999999997 136.000000000000000 a
34.708874999999999 111.960014999999999 1259.799999999999955 a
39.980562999999997 116.339106999999998 199.000000000000000 a
39.952841999999997 116.317885000000004 216.500000000000000 a
40.089213999999998 116.303719999999998 130.000000000000000 a
39.921247000000001 116.642437000000001 10.000000000000000 a
40.017693000000001 116.340751999999995 -105.000000000000000 a
39.992533000000002 116.361298000000005 371.000000000000000 a
39.967942999999998 116.417122000000006 147.599999999999994 a
40.013097000000002 116.449640000000002 124.700000000000003 a
40.040785000000000 116.527573000000004 128.000000000000000 a
40.057070000000003 116.584140000000005 49.000000000000000 a
39.996519999999997 116.417178000000007 0.000000000000000 a
37.575859999999999 126.990791000000002 228.000000000000000 a
40.008926000000002 116.374431999999999 107.000000000000000 a
40.008124000000002 116.319507999999999 225.000000000000000 a
39.969472000000003 116.270488000000000 190.300000000000011 a
40.088357999999999 116.295585000000003 97.000000000000000 a
39.881596999999999 116.300550999999999 127.000000000000000 a
39.987242000000002 116.407623000000001 141.099999999999994 a
39.983795000000001 116.350364999999996 131.199999999999989 a
39.869802000000000 116.258307000000002 128.000000000000000 a
39.994835000000002 116.199173000000002 0.000000000000000 a
39.998823999999999 116.318106000000000 -506.000000000000000 a
39.820798000000003 118.147130000000004 187.000000000000000 a
40.198590000000003 116.223121000000006 176.000000000000000 a
40.896628999999997 117.624028999999993 1641.000000000000000 a
39.665382000000001 116.316558000000001 101.700000000000003 a
39.974324000000003 116.342563999999996 422.000000000000000 a
40.079402000000002 116.349064999999996 177.199999999999989 a
40.360984999999999 115.983772000000002 0.000000000000000 a
39.911487000000001 117.606903000000003 32.799999999999997 a
39.906314999999999 116.250330000000005 1000.700000000000045 a
39.983941999999999 116.308462000000006 148.000000000000000 a
40.000408000000000 116.326875999999999 320.000000000000000 a
40.007806000000002 116.319362999999996 158.000000000000000 a
40.005513999999998 116.316162000000006 -41.000000000000000 a
41.875442999999997 117.797438999999997 2639.000000000000000 a
39.943823999999999 116.303931000000006 146.000000000000000 a
29.895748000000001 115.777081999999993 54.637684000000000 a
39.991801000000002 116.326926999999998 201.000000000000000 a
24.858654999999999 110.513672999999997 284.000000000000000 a
23.388527000000000 113.297071000000003 -13.817169000000000 a
40.071351000000000 116.418760000000006 266.000000000000000 a
39.979872999999998 116.322923000000003 0.000000000000000 a
39.390290999999998 116.957652999999993 95.000000000000000 a
37.843161000000002 112.583580999999995 2465.000000000000000 a
39.900191999999997 116.336061999999998 150.900000000000006 a
39.974578000000001 116.336482000000004 1003.899999999999977 a
39.905391999999999 116.268214999999998 153.000000000000000 a
39.874676000000001 116.368334000000004 266.000000000000000 a
40.339865000000003 116.835787999999994 380.600000000000023 a
31.591977000000000 120.307567000000006 0.000000000000000 a
39.911732999999998 116.404984999999996 298.600000000000023 a
37.861578000000002 115.618679000000000 40.000000000000000 a
39.988560000000000 116.293543000000000 118.000000000000000 a
39.974805000000003 116.331064999999995 0.000000000000000 a
39.699567999999999 116.326220000000006 91.900000000000006 a
39.954920000000001 116.419013000000007 0.000000000000000 a
40.016767999999999 116.341286999999994 144.400000000000006 a
40.009025000000001 116.321299999999994 -103.000000000000000 a
39.986753000000000 116.382626999999999 122.000000000000000 a
39.923305999999997 116.472071999999997 95.000000000000000 a
39.987071000000000 116.411298000000002 91.000000000000000 a
40.005521000000002 116.324381000000002 234.000000000000000 a
39.931947000000001 116.396766999999997 -59.000000000000000 a
39.976880000000001 119.678057999999993 0.000000000000000 a
40.077841999999997 116.326683000000003 131.199999999999989 a
39.965561000000001 116.318977000000004 0.000000000000000 a
40.030199000000003 116.360051999999996 70.000000000000000 a
40.054380000000002 116.321980999999994 96.000000000000000 a
39.951968000000001 116.361547999999999 425.000000000000000 a
40.052067999999998 116.402011999999999 182.000000000000000 a
40.038899999999998 116.325316000000001 148.000000000000000 a
39.868403000000001 116.537558000000004 101.700000000000003 a
31.591550000000002 120.308818000000002 75.500000000000000 a
40.020156999999998 116.431439999999995 137.800000000000011 a
39.955508000000002 116.319220000000001 0.000000000000000 a
39.996898000000002 116.269502000000003 0.000000000000000 a
39.987212999999997 116.302948000000001 154.199999999999989 a
39.947954000000003 116.432214000000002 160.000000000000000 a
40.244892000000000 116.139032999999998 314.000000000000000 a
40.058101000000001 116.404053000000005 123.000000000000000 a
40.250326000000001 116.255058000000005 342.000000000000000 a
39.991478000000001 116.331982999999994 0.000000000000000 a
39.972487999999998 116.327789999999993 157.500000000000000 a
39.988607000000002 116.451768000000001 141.099999999999994 a
40.072873000000001 116.310159999999996 131.199999999999989 a
35.810713000000000 114.306258999999997 0.000000000000000 a
39.915450999999997 116.524353000000005 0.000000000000000 a
39.922891000000000 116.404894999999996 153.000000000000000 a
39.985342000000003 116.345370000000003 170.599999999999994 a
39.977533000000001 116.331778000000000 0.000000000000000 a
39.930202000000001 116.327546999999996 229.000000000000000 a
43.234630000000003 116.713655000000003 0.000000000000000 a
39.981372000000000 116.330892000000006 0.000000000000000 a
39.967542999999999 116.411101000000002 176.000000000000000 a
39.988101999999998 116.326847000000001 416.699999999999989 a
39.970267000000000 116.300759999999997 302.081296000000009 a
39.979376999999999 116.305952000000005 0.000000000000000 a
39.965812999999997 116.409593000000001 196.900000000000006 a
39.980626999999998 116.308402000000001 141.099999999999994 a
40.006284000000001 116.339224000000002 270.000000000000000 a
39.983935000000002 116.304032000000007 85.299999999999997 a
40.055348000000002 116.395618999999996 108.000000000000000 a
39.998187000000001 116.331479000000002 144.000000000000000 a
39.984521000000001 116.450897999999995 137.000000000000000 a
39.827644999999997 116.206547999999998 190.300000000000011 a
39.982353000000003 116.290169000000006 123.000000000000000 a
39.909852999999998 116.427127999999996 114.000000000000000 a
39.974879999999999 116.317139999999995 157.500000000000000 a
40.094092000000003 116.499657999999997 0.000000000000000 a
39.756987000000002 116.333460000000002 150.900000000000006 a
40.094475000000003 116.358852999999996 147.599999999999994 a
40.357863000000002 116.003446999999994 0.000000000000000 a
39.988577999999997 116.451513000000006 91.900000000000006 a
39.849572999999999 116.364900000000006 137.800000000000011 a
34.281973000000001 117.203809000000007 161.000000000000000 a
39.936067000000001 116.339472000000001 164.000000000000000 a
39.975327000000000 116.330025000000006 239.500000000000000 a
39.961770000000001 116.454267999999999 118.000000000000000 a
39.985847999999997 116.349254999999999 246.099999999999994 a
39.987323000000004 116.372783999999996 161.000000000000000 a
39.931953999999998 116.391728999999998 0.000000000000000 a
40.030746999999998 116.351937000000007 121.400000000000006 a
39.865853000000001 116.368260000000006 138.000000000000000 a
7.878820000000000 98.393657000000005 21.000000000000000 a
39.888201000000002 116.454640999999995 0.000000000000000 a
39.698526999999999 116.331153000000000 157.500000000000000 a
35.665931999999998 114.208804999999998 212.000000000000000 a
39.883682000000000 116.455190000000002 157.500000000000000 a
33.312913000000002 116.298270000000002 62.000000000000000 a
39.956004999999998 116.364801999999997 121.400000000000006 a
39.976573000000002 116.331750000000000 0.000000000000000 a
39.951492999999999 116.401132000000004 292.796864000000028 a
39.922530000000002 116.308421999999993 141.099999999999994 a
40.075476999999999 116.327742000000001 183.699999999999989 a
39.982263000000003 116.450689999999994 100.814603000000005 a
37.547162999999998 116.338130000000007 102.000000000000000 a
39.996206999999998 116.297431000000003 0.000000000000000 a
39.967587000000002 116.400268999999994 203.000000000000000 a
39.866422999999998 116.346743000000004 82.000000000000000 a
39.745767999999998 117.360709000000000 3.000000000000000 a
35.629195000000003 116.843582999999995 89.000000000000000 a
31.557880000000001 120.330112000000000 45.899999999999999 a
39.975490000000001 116.319299999999998 0.000000000000000 a
32.925955999999999 115.864930000000001 108.065443000000002 a
22.540474000000000 113.972542000000004 130.460006999999990 a
39.980860000000000 116.327832000000001 214.000000000000000 a
39.975397000000001 116.327448000000004 0.000000000000000 a
40.012123000000003 116.378505000000004 154.199999999999989 a
41.564174999999999 127.943650000000005 2683.699999999999818 a
39.883127999999999 116.311297999999994 187.000000000000000 a
39.873851999999999 116.293419000000000 147.637795000000011 a
40.004736999999999 116.321304999999995 164.000000000000000 a
40.212280000000000 116.271708000000004 197.000000000000000 a
23.016849000000001 120.214907999999994 110.640199999999993 a
40.074961999999999 116.316810000000004 121.400000000000006 a
39.994143000000001 116.461783999999994 193.215505000000007 a
39.962507000000002 116.306927000000002 68.000000000000000 a
39.866836999999997 116.341723000000002 121.400000000000006 a
39.926087000000003 116.337029000000001 148.000000000000000 a
39.991709999999998 116.330472000000000 265.699999999999989 a
29.685675000000000 115.975862000000006 56.721608000000003 a
39.616261999999999 116.426477000000006 26.199999999999999 a
40.026271999999999 116.343900000000005 157.500000000000000 a
39.968195000000001 116.418734000000001 0.000000000000000 a
39.898353999999998 116.385586000000004 137.000000000000000 a
40.007255999999998 116.319253000000003 -171.000000000000000 a
1.284213000000000 103.844952000000006 78.700000000000003 a
39.984935000000000 116.353080000000006 154.199999999999989 a
13.372904000000000 103.862037000000001 51.562556000000001 a
39.956018000000000 116.417135999999999 371.000000000000000 a
39.975127000000001 116.348106000000001 0.000000000000000 a
39.947668000000000 116.389295000000004 141.099999999999994 a
40.008133999999998 116.319269000000006 288.000000000000000 a
39.859665000000000 116.258437000000001 95.099999999999994 a
39.962397000000003 116.318100000000001 488.800000000000011 a
39.976841999999998 116.328856999999999 0.000000000000000 a
37.014097999999997 98.823258999999993 10518.000000000000000 a
39.984850999999999 116.320139999999995 133.000000000000000 a
40.008881000000002 116.504621999999998 35.000000000000000 a
40.374102999999998 116.676147000000000 158.000000000000000 a
39.949606000000003 116.419449999999998 0.000000000000000 a
40.006385999999999 116.317677000000003 227.000000000000000 a
39.975042999999999 116.312865000000002 0.000000000000000 a
39.991134000000002 116.380968999999993 118.000000000000000 a
39.884636999999998 116.352722000000000 177.000000000000000 a
39.970759000000001 116.425359999999998 0.000000000000000 a
39.999940000000002 116.346121999999994 407.000000000000000 a
39.986657999999998 116.326804999999993 133.000000000000000 a
31.999535000000002 120.842511999999999 70.000000000000000 a
40.369728000000002 116.839447000000007 242.800000000000011 a
40.408158000000000 116.678708000000000 203.000000000000000 a
39.992750000000001 116.306977000000003 271.000000000000000 a
39.649645000000000 116.662566999999996 72.200000000000003 a
39.961607000000001 116.418604999999999 0.000000000000000 a
39.919913000000001 116.328492999999995 213.000000000000000 a
40.008034000000002 116.400766000000004 124.000000000000000 a
39.981502999999996 116.388373000000001 154.199999999999989 a
39.904362999999996 116.023191999999995 0.000000000000000 a
39.931190000000001 116.347982000000002 -91.900000000000006 a
41.818126999999997 117.844864000000001 2586.000000000000000 a
40.107793000000001 116.279938000000001 135.000000000000000 a
38.983493000000003 116.134005000000002 57.000000000000000 a
39.995583000000003 116.273885000000007 180.400000000000006 a
39.965356999999997 116.302565999999999 194.000000000000000 a
39.974770999999997 116.318016999999998 122.000000000000000 a
27.783546999999999 113.164364000000006 178.000000000000000 a
39.986950999999998 116.391395000000003 127.000000000000000 a
39.982816999999997 116.299049999999994 0.000000000000000 a
40.051012999999998 116.404939999999996 279.000000000000000 a
8.361295000000000 98.474962000000005 -79.000000000000000 a
39.939318000000000 116.410610000000005 0.000000000000000 a
39.942042999999998 116.350297999999995 187.000000000000000 a
40.011473000000002 116.321073999999996 239.000000000000000 a
40.057882999999997 116.404420999999999 409.000000000000000 a
40.010103999999998 116.314832999999993 138.000000000000000 a
39.899453999999999 116.340385999999995 151.000000000000000 a
39.950422000000003 116.365101999999993 219.800000000000011 a
40.009548000000002 116.313710999999998 83.000000000000000 a
39.975217000000001 116.336077000000003 173.900000000000006 a
39.906970999999999 116.500112999999999 74.000000000000000 a
40.113086000000003 116.272863999999998 0.000000000000000 a
39.992570000000001 116.326447000000002 499.000000000000000 a
40.000919000000003 116.325158000000002 184.000000000000000 a
39.968893000000001 116.305656999999997 0.000000000000000 a
39.903136000000003 116.453614000000002 35.000000000000000 a
39.974193000000000 116.311380000000000 226.000000000000000 a
39.975808999999998 116.327333999999993 265.000000000000000 a
39.985720000000001 116.346985000000004 127.000000000000000 a
39.971184999999998 116.304034999999999 292.000000000000000 a
34.269036000000000 108.355960999999994 1132.000000000000000 a
39.945110999999997 116.427108000000004 52.000000000000000 a
39.986753000000000 116.302052000000003 154.199999999999989 a
40.102162999999997 116.286578000000006 131.199999999999989 a
35.873013000000000 94.470742999999999 11890.000000000000000 a
39.932586000000001 116.465323999999995 132.000000000000000 a
39.973557999999997 116.334271000000001 328.000000000000000 a
27.651395000000001 117.974744000000001 609.922332999999981 a
39.970731999999998 116.418445000000006 0.000000000000000 a
39.936602000000001 116.336577000000005 253.000000000000000 a
39.972254999999997 116.312297000000001 93.000000000000000 a
39.977387999999998 116.339033000000001 95.000000000000000 a
39.977218000000001 116.330067000000000 193.599999999999994 a
39.973936999999999 116.318844999999996 0.000000000000000 a
39.981397000000001 116.310585000000003 193.599999999999994 a
39.954144999999997 116.492942999999997 150.000000000000000 a
39.988849000000002 116.334407999999996 266.000000000000000 a
39.896197000000001 116.343397999999993 149.029085000000009 a
39.966884000000000 116.381024999999994 136.000000000000000 a
40.009515000000000 116.323830999999998 118.000000000000000 a
39.987402000000003 116.416520000000006 126.000000000000000 a
40.452624000000000 115.974286000000006 1577.423477999999932 a
38.927365000000002 121.528999999999996 176.000000000000000 a
39.975766999999998 116.327330000000003 100.000000000000000 a
39.999431000000001 116.317721000000006 38.000000000000000 a
39.985036999999998 116.332930000000005 249.300000000000011 a
39.988143999999998 116.315557999999996 200.000000000000000 a
40.075949999999999 116.327631999999994 144.400000000000006 a
39.893242999999998 116.392026000000001 242.000000000000000 a
39.981862000000000 116.273084999999995 160.800000000000011 a
39.986471999999999 116.299447999999998 134.500000000000000 a
42.075482000000001 117.661779999999993 0.000000000000000 a
40.072353000000000 116.320577999999998 1003.899999999999977 a
39.921844000000000 116.492660999999998 94.000000000000000 a
39.982008000000000 116.347633000000002 241.143360000000001 a
28.200717999999998 102.146851999999996 5179.000000000000000 a
40.019241999999998 116.458990999999997 95.564757000000000 a
35.491911000000002 93.677830000000000 14892.000000000000000 a
39.974718000000003 116.331149999999994 0.000000000000000 a
39.394043000000003 118.640862999999996 -15.000000000000000 a
40.845599999999997 117.361523000000005 1968.500000000000000 a
27.108958000000001 113.509311999999994 36613.000000000000000 a
40.059871999999999 116.385200999999995 119.000000000000000 a
40.021501999999998 116.307933000000006 144.400000000000006 a
40.376593999999997 115.894975000000002 1650.000000000000000 a
39.961329999999997 116.355216999999996 190.300000000000011 a
40.128492000000001 116.330565000000007 121.400000000000006 a
39.958163999999996 116.296836999999996 121.000000000000000 a
39.996668000000000 116.326297999999994 175.000000000000000 a
39.985964000000003 116.326884000000007 233.000000000000000 a
40.005918000000001 116.321470000000005 296.000000000000000 a
40.559967000000000 116.790092000000001 0.000000000000000 a
22.915270000000000 113.353747999999996 9.800000000000001 a
39.651344999999999 116.317581000000004 75.000000000000000 a
39.987712000000002 116.452538000000004 180.400000000000006 a
31.841106000000000 117.250525999999994 115.368346000000003 a
39.985104999999997 116.342867999999996 170.599999999999994 a
39.968722999999997 116.314071999999996 0.000000000000000 a
22.281068000000001 114.167317999999995 26.199999999999999 a
39.986476000000003 116.380099000000001 307.000000000000000 a
40.011451000000001 116.321085999999994 217.000000000000000 a
39.777990000000003 116.336870000000005 128.000000000000000 a
39.958820000000003 116.271293999999997 0.000000000000000 a
33.023003000000003 114.037274999999994 0.000000000000000 a
39.983747999999999 116.327352000000005 151.000000000000000 a
39.992977000000003 116.198729999999998 285.433070999999984 a
22.808982000000000 108.331918000000002 0.000000000000000 a
39.952595000000002 116.486388000000005 91.900000000000006 a
39.937637000000002 116.583172000000005 108.299999999999997 a
36.034041999999999 103.832960000000000 4962.000000000000000 a
40.044479000000003 116.285613999999995 81.000000000000000 a
39.971125000000001 116.418676000000005 0.000000000000000 a
40.003307999999997 116.320402999999999 86.000000000000000 a
39.961986000000003 116.305491000000004 116.000000000000000 a
37.045555000000000 114.481860999999995 289.000000000000000 a
39.995376999999998 116.367801000000000 141.000000000000000 a
39.895443999999998 116.411597000000000 202.000000000000000 a
39.991280000000003 116.331564000000000 103.000000000000000 a
40.312486999999997 116.004357999999996 1692.000000000000000 a
39.970478000000000 116.306922000000000 -393.699999999999989 a
39.956864000000003 116.448577999999998 75.000000000000000 a
39.873899999999999 116.452687999999995 -200.099999999999994 a
39.967146999999997 116.315152999999995 249.300000000000011 a
39.810836999999999 119.483716999999999 -10.000000000000000 a
40.716338000000000 117.205307000000005 835.808383000000049 a
38.928783000000003 121.525364999999994 239.000000000000000 a
39.932474999999997 116.477243000000001 128.000000000000000 a
40.003717000000002 116.330859000000004 151.000000000000000 a
40.084361000000001 116.299458999999999 111.000000000000000 a
39.973739999999999 116.374201999999997 150.900000000000006 a
39.968164000000002 116.398308000000000 220.173189000000008 a
39.980629000000000 116.401079999999993 140.000000000000000 a
41.945852000000002 123.502602999999993 0.000000000000000 a
39.974673000000003 116.331342000000006 0.000000000000000 a
39.977175000000003 116.304682999999997 0.000000000000000 a
39.987825000000001 116.415609000000003 16.000000000000000 a
36.638997000000003 114.472672000000003 114.000000000000000 a
40.241252000000003 116.149202000000002 355.373067999999989 a
40.033828999999997 116.304818999999995 0.000000000000000 a
39.985284999999998 116.351804999999999 173.900000000000006 a
40.009509000000001 116.315177000000006 190.000000000000000 a
40.186923000000000 116.079617999999996 387.100000000000023 a
40.031427000000001 116.390664999999998 144.400000000000006 a
39.906596999999998 116.390367999999995 83.000000000000000 a
39.978594999999999 116.331957000000003 0.000000000000000 a
39.982131000000003 116.327240000000003 269.000000000000000 a
39.861004999999999 116.418057000000005 229.699999999999989 a
40.661104999999999 117.153327000000004 656.200000000000045 a
40.053638999999997 116.299153000000004 139.000000000000000 a
39.812023000000003 116.200162000000006 153.000000000000000 a
40.027349999999998 116.432666999999995 66.000000000000000 a
39.978065000000001 116.329250999999999 492.000000000000000 a
39.869822999999997 116.369956999999999 154.199475000000007 a
39.780898000000001 116.265595000000005 137.800000000000011 a
39.996890000000000 116.275480000000002 141.099999999999994 a
39.985964000000003 116.349253000000004 206.000000000000000 a
46.621194000000003 124.917557000000002 559.000000000000000 a
39.855654000000001 116.411668000000006 130.000000000000000 a
39.916027999999997 116.405107000000001 226.400000000000006 a
39.975102000000000 116.312201999999999 0.000000000000000 a
39.920099000000000 116.455538000000004 325.000000000000000 a
39.908026999999997 116.409473000000006 9.000000000000000 a
39.987211000000002 116.327395999999993 266.000000000000000 a
39.954391999999999 116.423069999999996 143.000000000000000 a
39.970790999999998 116.300389999999993 484.000000000000000 a
39.991604000000002 116.330703000000000 132.000000000000000 a
39.992905000000000 116.202399999999997 0.000000000000000 a
39.932035999999997 116.383668999999998 0.000000000000000 a
40.605784999999997 115.133572000000001 0.000000000000000 a
39.977398000000001 116.326993000000002 0.000000000000000 a
39.895876000000001 116.368733000000006 295.000000000000000 a
39.967660000000002 116.400575000000003 213.300000000000011 a
39.967179999999999 116.314662999999996 223.099999999999994 a
39.978608000000001 116.304627999999994 0.000000000000000 a
39.969002000000003 116.308944999999994 210.000000000000000 a
27.651907000000001 117.945355000000006 720.007437999999979 a
39.989542000000000 116.418065999999996 0.000000000000000 a
40.043886000000001 116.252730999999997 149.000000000000000 a
40.329439999999998 115.788392000000002 1676.500000000000000 a
40.298417000000001 116.616708000000003 143.000000000000000 a
39.975645000000000 116.333877999999999 226.400000000000006 a
39.985171999999999 116.331998999999996 164.000000000000000 a
39.973464999999997 116.333984000000001 268.000000000000000 a
39.985438000000002 116.458149000000006 64.000000000000000 a
39.896362000000003 116.315178000000003 154.199475000000007 a
39.979636999999997 116.314080000000004 0.000000000000000 a
39.870147000000003 116.470116000000004 99.000000000000000 a
39.928362999999997 116.472156999999996 228.000000000000000 a
39.965812999999997 116.324673000000004 0.000000000000000 a
39.914242000000002 116.314710000000005 183.699999999999989 a
40.064027000000003 116.037428000000006 2636.000000000000000 a
39.964058999999999 116.418677000000002 170.000000000000000 a
39.999181000000000 116.330996999999996 154.000000000000000 a
38.971097000000000 116.105241000000007 -191.000000000000000 a
39.978569999999998 116.331442999999993 0.000000000000000 a
39.985039999999998 116.327432000000002 0.000000000000000 a
39.991779999999999 116.329092000000003 155.000000000000000 a
40.070793000000002 116.311567999999994 170.599999999999994 a
40.013486999999998 116.296490000000006 139.000000000000000 a
39.917233000000003 116.455332999999996 155.000000000000000 a
39.932304999999999 116.476678000000007 133.000000000000000 a
39.985337999999999 116.343242000000004 154.199999999999989 a
40.401077000000001 117.428432000000001 1905.000000000000000 a
41.027000000000001 117.514643000000007 1469.000000000000000 a
36.619042999999998 101.810636000000002 7251.000000000000000 a
39.975078000000003 116.336546999999996 173.900000000000006 a
39.967371999999997 116.345150000000004 172.000000000000000 a
39.972045999999999 116.411760999999998 0.000000000000000 a
39.986589000000002 116.380157999999994 108.920019999999994 a
39.963791999999998 116.325047999999995 0.000000000000000 a
41.653548000000001 117.797157999999996 2233.000000000000000 a
39.965234000000002 116.315584000000001 137.000000000000000 a
39.983333999999999 116.307243000000000 0.000000000000000 a
39.986094999999999 116.367142999999999 144.400000000000006 a
39.981651999999997 116.321167000000003 194.000000000000000 a
40.020786000000001 116.411046999999996 145.000000000000000 a
39.943264999999997 116.372617000000005 157.500000000000000 a
39.994951999999998 116.328192000000001 145.000000000000000 a
39.985478000000001 116.353093000000001 173.900000000000006 a
40.004513000000003 116.321394999999995 123.000000000000000 a
39.980621999999997 116.310221999999996 134.500000000000000 a
39.978360000000002 116.332490000000007 374.265905999999973 a
39.986583000000003 116.300008000000005 239.500000000000000 a
39.978414999999998 116.360609999999994 164.000000000000000 a
40.024247000000003 116.345062999999996 128.000000000000000 a
39.979126999999998 116.090463000000000 295.300000000000011 a
39.985641999999999 116.450162000000006 193.000000000000000 a
39.977663000000000 116.304851999999997 0.000000000000000 a
39.966774999999998 116.371994999999998 -26.000000000000000 a
39.967624999999998 116.418463000000003 0.000000000000000 a
39.920178000000000 116.311997000000005 246.099999999999994 a
40.279657000000000 116.364258000000007 597.100000000000023 a
39.940719999999999 116.345780000000005 221.000000000000000 a
39.980483000000000 116.340188999999995 535.000000000000000 a
40.008018000000000 116.319389999999999 172.000000000000000 a
39.975107000000001 116.309619999999995 0.000000000000000 a
39.975392999999997 116.329097000000004 193.599999999999994 a
39.947991999999999 116.420657000000006 173.900000000000006 a
34.210642999999997 117.233777000000003 131.233596000000006 a
39.866506999999999 116.384794999999997 0.000000000000000 a
40.000328000000003 116.379363999999995 416.000000000000000 a
34.700009999999999 117.291776999999996 288.699999999999989 a
39.979472999999999 116.311260000000004 0.000000000000000 a
32.004165999999998 119.587198000000001 105.000000000000000 a
39.971381999999998 116.422612000000001 90.000000000000000 a
40.001919000000001 116.308891000000003 173.884513999999996 a
39.851906999999997 116.408126999999993 144.400000000000006 a
37.986609999999999 116.935567000000006 32598.000000000000000 a
39.933934999999998 116.759258000000003 99.000000000000000 a
39.955441999999998 116.329207999999994 144.400000000000006 a
39.974995000000000 116.302323000000001 0.000000000000000 a
39.947789999999998 116.454423000000006 45.000000000000000 a
40.827646999999999 117.375123000000002 2042.000000000000000 a
39.975681999999999 116.331372999999999 187.000000000000000 a
39.974550000000001 116.300413000000006 0.000000000000000 a
39.985875000000000 116.326927999999995 0.000000000000000 a
39.991608999999997 116.341520000000003 0.000000000000000 a
39.948321999999997 116.455855000000000 130.000000000000000 a
39.980843999999998 116.329323000000002 150.000000000000000 a
29.485607000000002 113.455281999999997 140.000000000000000 a
39.983857999999998 116.346686000000005 108.000000000000000 a
39.985168000000002 116.344741999999997 0.000000000000000 a
39.999381000000000 116.337232999999998 267.000000000000000 a
39.932507999999999 116.447608000000002 114.799999999999997 a
39.991002000000002 116.314957000000007 136.000000000000000 a
39.906626000000003 116.509310999999997 92.000000000000000 a
39.757506999999997 116.349532999999994 17.579799999999999 a
39.985255000000002 116.347520000000003 173.900000000000006 a
39.985149999999997 116.417935000000000 0.000000000000000 a
39.978698000000001 116.310321999999999 0.000000000000000 a
39.949801000000001 116.312449000000001 156.000000000000000 a
39.942422999999998 116.301798000000005 126.000000000000000 a
39.969113000000000 116.419961999999998 0.000000000000000 a
39.947685000000000 116.382237000000003 118.099999999999994 a
39.985238000000003 116.315978000000001 0.000000000000000 a
39.940643999999999 116.427743000000007 313.000000000000000 a
40.069122000000000 116.360766999999996 69.000000000000000 a
40.008018000000000 116.319328999999996 145.000000000000000 a
40.069096000000002 116.358266999999998 -14.000000000000000 a
39.299655999999999 117.102079000000003 -16.000000000000000 a
40.001967000000000 116.342686999999998 133.000000000000000 a
33.609766999999998 114.023403999999999 135.000000000000000 a
39.843367999999998 116.277832000000004 131.199999999999989 a
39.944105999999998 116.304069999999996 144.000000000000000 a
39.975321000000001 116.341346000000001 238.000000000000000 a
22.545127000000001 114.083146999999997 368.365089000000012 a
39.975253000000002 116.329094999999995 219.800000000000011 a
39.906689000000000 116.510245999999995 0.000000000000000 a
35.921799999999998 104.057417000000001 6230.314961000000039 a
39.968302000000001 116.411668000000006 124.700000000000003 a
40.191077999999997 116.634090999999998 78.000000000000000 a
39.999516999999997 116.327558999999994 156.000000000000000 a
40.102919999999997 116.084227999999996 0.000000000000000 a
39.966709000000002 116.418656999999996 0.000000000000000 a
40.008018999999997 116.319235000000006 155.000000000000000 a
39.979005999999998 116.337982999999994 229.000000000000000 a
39.978516999999997 116.332768000000002 0.000000000000000 a
40.025162000000002 116.344902000000005 164.000000000000000 a
39.928868000000001 116.483712999999995 118.099999999999994 a
39.999741999999998 116.321495999999996 100.000000000000000 a
39.834048000000003 118.000022999999999 19.000000000000000 a
39.973322000000003 116.333299999999994 152.000000000000000 a
39.966907999999997 116.345074999999994 179.000000000000000 a
39.980572000000002 116.307346999999993 0.000000000000000 a
39.942140000000002 116.349182999999996 252.599999999999994 a
39.906675000000000 116.392376999999996 144.400000000000006 a
40.219481999999999 116.238142999999994 269.000000000000000 a
39.870443999999999 116.425073999999995 148.000000000000000 a
39.975006000000000 116.339731000000000 255.000000000000000 a
39.981448000000000 116.255498000000003 219.800000000000011 a
39.978136999999997 116.340354000000005 760.000000000000000 a
39.975386999999998 116.327699999999993 167.000000000000000 a
39.908639000000001 116.471164999999999 93.000000000000000 a
40.262684999999998 116.585324999999997 232.900000000000006 a
40.097706000000002 116.275550999999993 135.000000000000000 a
39.971617000000002 116.312583000000004 183.727034000000003 a
40.276375999999999 116.574399000000000 254.000000000000000 a
39.973818999999999 116.333843999999999 58.000000000000000 a
40.001271000000003 116.267752999999999 179.627812000000006 a
42.540647999999997 117.154917999999995 0.000000000000000 a
39.968891999999997 116.290612999999993 0.000000000000000 a
39.904805000000003 116.024268000000006 0.000000000000000 a
39.975285000000000 116.324174999999997 0.000000000000000 a
39.976953999999999 116.329526000000001 143.000000000000000 a
40.044370999999998 116.413133000000002 94.000000000000000 a
39.029601000000000 117.649429999999995 -56.000000000000000 a
39.968313000000002 116.308959999999999 246.099999999999994 a
39.975555000000000 116.375365000000002 213.300000000000011 a
39.870040000000003 116.416882999999999 147.599999999999994 a
39.952632000000001 116.492017000000004 224.000000000000000 a
39.974812999999997 116.330138000000005 0.000000000000000 a
40.005657999999997 116.369045000000000 183.699999999999989 a
40.069403000000001 116.096592000000001 380.600000000000023 a
39.801377000000002 116.807603000000000 -9.800000000000001 a
39.970269999999999 116.272001000000003 148.000000000000000 a
39.971170000000001 116.300522000000001 185.000000000000000 a
40.016488000000003 116.310314000000005 103.000000000000000 a
39.939061000000002 116.349670000000003 195.000000000000000 a
39.978070000000002 116.451065999999997 103.000000000000000 a
39.950901999999999 116.455191999999997 239.500000000000000 a
42.400976999999997 117.276481000000004 4991.000000000000000 a
39.998162000000001 116.365639999999999 183.699999999999989 a
40.017902999999997 116.341532000000001 150.900000000000006 a
39.954165000000003 116.493347000000000 80.000000000000000 a
39.946826000000001 116.791725999999997 86.000000000000000 a
22.962166000000000 115.656925000000001 106.000000000000000 a
33.244410000000002 114.036855000000003 0.000000000000000 a
30.482070000000000 114.357204999999993 65.599999999999994 a
39.955480000000001 116.482552999999996 -52.000000000000000 a
40.068060000000003 116.311729999999997 0.000000000000000 a
39.973841000000000 116.333995999999999 184.000000000000000 a
32.070053999999999 120.855903999999995 36.000000000000000 a
39.898834000000001 116.223078000000001 172.000000000000000 a
40.003073000000001 116.321235999999999 -25.000000000000000 a
39.974581999999998 116.331237000000002 0.000000000000000 a
39.999611000000002 116.327825000000004 157.000000000000000 a
39.987448000000001 116.415612999999993 137.383929999999992 a
39.862949000000000 116.454952000000006 322.000000000000000 a
36.987943999999999 98.220108999999994 9708.000000000000000 a
39.998992000000001 116.333954000000006 335.000000000000000 a
31.366377000000000 120.797075000000007 155.000000000000000 a
34.213577999999998 108.927498999999997 1392.000000000000000 a
41.908591000000001 117.783941999999996 2750.000000000000000 a
39.971795000000000 116.441597000000002 168.000000000000000 a
39.943455000000000 116.353219999999993 187.000000000000000 a
39.968299000000002 116.399559999999994 167.000000000000000 a
40.028435000000002 116.344344000000007 180.000000000000000 a
39.812694999999998 119.486698000000004 -11.000000000000000 a
40.079734999999999 117.043025000000000 95.099999999999994 a
39.980091999999999 116.317611999999997 0.000000000000000 a
39.998767999999998 116.346435000000000 177.199999999999989 a
40.007038000000001 116.200886999999994 331.399999999999977 a
40.005152000000002 116.317910999999995 269.000000000000000 a
40.084375000000001 116.407512999999994 83.000000000000000 a
39.987788000000002 116.413595000000001 164.000000000000000 a
40.251153000000002 116.268811999999997 324.800000000000011 a
39.981006999999998 116.373818000000000 183.699999999999989 a
39.935093000000002 116.420389999999998 0.000000000000000 a
40.069319999999998 116.334514999999996 123.000000000000000 a
40.121533999999997 116.187225999999995 -62.000000000000000 a
39.979616000000000 116.327129999999997 204.000000000000000 a
39.938285999999998 116.342487000000006 196.000000000000000 a
39.975119999999997 116.332759999999993 205.000000000000000 a
39.971862999999999 116.223190000000002 0.000000000000000 a
40.158918000000000 116.242402999999996 131.199999999999989 a
39.985120000000002 116.319311999999996 318.199999999999989 a
40.021478000000002 116.359672000000003 160.800000000000011 a
39.981278000000003 116.321950000000001 298.600000000000023 a
39.966619999999999 116.359834000000006 129.000000000000000 a
29.728342000000001 113.939017000000007 0.000000000000000 a
39.981977999999998 116.310677999999996 0.000000000000000 a
39.942605999999998 116.349945000000005 173.000000000000000 a
40.018585000000002 116.319318999999993 31.000000000000000 a
39.984216000000004 116.301872000000003 150.000000000000000 a
37.275731000000000 95.694114999999996 9964.000000000000000 a
39.966729000000001 116.374837999999997 141.000000000000000 a
39.991207000000003 116.414109999999994 177.199999999999989 a
39.829402000000002 116.322378000000000 131.199999999999989 a
40.037421999999999 116.310582999999994 105.000000000000000 a
39.986094999999999 116.364486999999997 173.900000000000006 a
39.993755999999998 116.326116999999996 516.000000000000000 a
34.406694000000002 92.686430000000001 14849.000000000000000 a
40.008082000000002 116.380527000000001 232.900000000000006 a
39.975360000000002 116.371960000000001 134.500000000000000 a
39.997242000000000 116.271979999999999 177.199999999999989 a
39.963335000000001 116.418897999999999 0.000000000000000 a
39.955444000000000 116.349109999999996 208.000000000000000 a
39.945476999999997 116.349787000000006 192.000000000000000 a
36.473039999999997 100.828782000000004 10455.000000000000000 a
39.892456000000003 116.304304000000002 0.000000000000000 a
40.007970999999998 116.319289999999995 235.000000000000000 a
39.975203999999998 116.336803000000003 492.000000000000000 a
40.005771000000003 116.324911999999998 439.000000000000000 a
39.990547999999997 116.330160000000006 741.000000000000000 a
39.981597999999998 116.329070999999999 -136.000000000000000 a
39.986877999999997 116.371655000000004 167.300000000000011 a
8.099468999999999 98.538554000000005 2631.000000000000000 a
39.921987999999999 116.350082999999998 154.199999999999989 a
39.966346000000001 116.356323000000003 178.000000000000000 a
39.999637999999997 116.322484000000003 258.000000000000000 a
39.978107000000001 116.340504999999993 245.000000000000000 a
39.919820000000001 116.303877999999997 242.800000000000011 a
40.069437000000001 116.313237999999998 124.700000000000003 a
39.987475000000003 116.413072000000000 0.000000000000000 a
39.998759999999997 116.338407000000004 217.000000000000000 a
39.927548999999999 116.046869999999998 589.000000000000000 a
41.206795999999997 117.789520999999993 2486.000000000000000 a
32.108178000000002 115.092770000000002 0.000000000000000 a
37.580970999999998 126.978362000000004 193.000000000000000 a
25.838017000000001 115.706519999999998 0.000000000000000 a
39.973174999999998 116.363585000000000 210.000000000000000 a
40.038747000000001 116.317004999999995 72.000000000000000 a
39.975386999999998 116.338409999999996 0.000000000000000 a
39.904677999999997 116.454407000000003 1269.773848000000044 a
37.417938999999997 110.771690000000007 1953.000000000000000 a
39.958137000000001 116.302412000000004 139.919803000000002 a
31.241707000000002 121.467487000000006 232.900000000000006 a
40.026724999999999 116.307089000000005 124.000000000000000 a
39.897506999999997 116.381384999999995 -30.000000000000000 a
39.986617000000003 116.301536999999996 187.000000000000000 a
39.857643000000003 116.440177000000006 64.000000000000000 a
40.050849999999997 116.099395000000001 488.800000000000011 a
39.904648000000002 116.024827000000002 0.000000000000000 a
39.901814000000002 116.303809999999999 232.939632999999986 a
39.995677000000001 116.328795999999997 178.000000000000000 a
39.976430000000001 116.331767999999997 206.699999999999989 a
39.997624999999999 116.407039999999995 103.000000000000000 a
39.951262000000000 116.409210999999999 147.000000000000000 a
39.866526999999998 116.324757000000005 226.400000000000006 a
39.990772999999997 116.330106999999998 891.000000000000000 a
39.999709000000003 116.324914000000007 137.000000000000000 a
39.783002000000003 116.339691999999999 164.000000000000000 a
39.974169000000003 116.342943000000005 326.000000000000000 a
39.956969999999998 116.447191000000004 164.000000000000000 a
40.226292000000001 116.180806000000004 250.000000000000000 a
39.908630000000002 116.564943000000000 0.000000000000000 a
39.976177000000000 116.330062999999996 0.000000000000000 a
40.009830000000001 116.320046000000005 -129.000000000000000 a
39.975230000000003 116.331564999999998 0.000000000000000 a
39.985661999999998 116.438339999999997 83.000000000000000 a
26.838652000000000 112.331334999999996 196.000000000000000 a
39.982027000000002 116.421711999999999 0.000000000000000 a
39.938043000000000 116.189194999999998 220.000000000000000 a
31.823332000000001 117.264132000000004 0.000000000000000 a
39.986784999999998 116.388885000000002 2.000000000000000 a
39.865004999999996 116.453216999999995 -7.000000000000000 a
31.649251000000000 120.201480000000004 -98.000000000000000 a
39.898820000000001 116.390242000000001 140.000000000000000 a
39.936838999999999 116.396816000000001 145.000000000000000 a
39.968707999999999 116.308655000000002 147.599999999999994 a
39.968842000000002 116.418366000000006 174.000000000000000 a
39.821658999999997 119.477883000000006 93.000000000000000 a
31.841469000000000 117.254524000000004 457.812230999999997 a
39.941647000000003 116.319597999999999 103.000000000000000 a
39.976132000000000 116.304862999999997 0.000000000000000 a
39.996262000000002 116.417339999999996 0.000000000000000 a
39.985028999999997 116.352755999999999 375.000000000000000 a
37.206181000000001 96.366635000000002 10778.000000000000000 a
36.057512000000003 103.837334999999996 5051.000000000000000 a
39.967255000000002 116.302246999999994 203.400000000000006 a
39.973444000000001 116.334348000000006 289.000000000000000 a
39.904750000000000 116.346590000000006 236.199999999999989 a
32.633527999999998 117.027367999999996 115.000000000000000 a
40.012915000000000 116.376914999999997 164.000000000000000 a
39.985968999999997 116.376744000000002 -7.303645000000000 a
40.044293000000003 116.576053000000002 46.000000000000000 a
39.984788000000002 116.326733000000004 173.900000000000006 a
39.932527000000000 116.457060999999996 116.000000000000000 a
30.602938000000002 121.131212000000005 0.000000000000000 a
22.233436999999999 114.171439000000007 462.195177000000001 a
40.015002000000003 116.311394000000007 0.000000000000000 a
39.980637000000002 116.449501999999995 104.000000000000000 a
39.754199999999997 116.137435999999994 0.000000000000000 a
39.969346999999999 116.420834999999997 190.000000000000000 a
39.900599999999997 116.421076999999997 173.000000000000000 a
40.006216000000002 116.316170999999997 238.000000000000000 a
37.753030000000003 113.055927999999994 2890.000000000000000 a
40.073096000000000 116.417092999999994 353.000000000000000 a
37.203690000000002 112.169664999999995 2400.000000000000000 a
39.966926999999998 116.409797999999995 226.400000000000006 a
40.056538000000003 116.476217000000005 131.199999999999989 a
34.825785000000003 115.577297999999999 0.000000000000000 a
36.066662000000001 120.387647000000001 182.000000000000000 a
39.974882000000001 116.318899999999999 0.000000000000000 a
40.066305000000000 116.404966000000002 145.000000000000000 a
40.000355999999996 116.326819000000000 240.000000000000000 a
39.754997000000003 116.326256999999998 144.400000000000006 a
39.987972999999997 116.352833000000004 177.879120999999998 a
39.996352000000002 116.416887000000003 0.000000000000000 a
39.984974000000001 116.326659000000006 193.000000000000000 a
39.988259999999997 116.327065000000005 0.000000000000000 a
39.958767999999999 116.270054000000002 211.000000000000000 a
40.062232999999999 116.183674999999994 122.000000000000000 a
39.897770999999999 116.392232000000007 94.000000000000000 a
39.951048000000000 116.222060999999997 128.000000000000000 a
30.539338000000001 114.292107000000001 0.000000000000000 a
39.978307999999998 116.331350000000000 0.000000000000000 a
39.885877999999998 116.268440999999996 160.000000000000000 a
40.017342999999997 116.309516000000002 0.000000000000000 a
39.906923999999997 116.456417999999999 238.000000000000000 a
39.926743999999999 116.349733999999998 136.000000000000000 a
39.929203000000001 116.303809999999999 0.000000000000000 a
39.977941999999999 116.300527000000002 125.000000000000000 a
24.633656999999999 118.200292000000005 58.113734000000001 a
39.924801000000002 116.338036000000002 116.000000000000000 a
41.013548000000000 117.948976999999999 1151.599999999999909 a
40.003816999999998 116.312262000000004 255.000000000000000 a
39.981005000000003 116.377947000000006 160.800000000000011 a
39.984670999999999 116.317064000000002 165.000000000000000 a
39.965867000000003 116.321226999999993 0.000000000000000 a
34.213391000000001 108.951080000000005 1351.000000000000000 a
39.870002999999997 116.273742999999996 180.446193999999991 a
40.051684999999999 116.400864999999996 629.000000000000000 a
39.979619999999997 116.322479000000001 151.000000000000000 a
39.968448000000002 116.308952000000005 150.900000000000006 a
39.966186999999998 116.327588000000006 196.900000000000006 a
40.944457000000000 117.347042000000002 1601.000000000000000 a
39.981071999999998 116.327678000000006 231.000000000000000 a
39.989001000000002 116.301012000000000 114.000000000000000 a
39.934620000000002 116.319843000000006 967.799999999999955 a
39.978268000000000 116.310154999999995 0.000000000000000 a
39.911009999999997 116.366366999999997 236.199999999999989 a
39.827731999999997 116.486310000000003 0.000000000000000 a
39.991101999999998 116.330455000000001 714.000000000000000 a
40.052670999999997 116.400655999999998 118.000000000000000 a
39.961633999999997 116.430807000000001 97.000000000000000 a
39.819724999999998 116.281509999999997 201.000000000000000 a
39.987780000000001 116.432389999999998 133.514815999999996 a
40.018087999999999 116.439518000000007 90.989934000000005 a
39.994419999999998 116.368560000000002 134.500000000000000 a
39.981749000000001 116.340594999999993 298.000000000000000 a
39.979607999999999 116.310108000000000 0.000000000000000 a
39.898983999999999 116.381613999999999 431.000000000000000 a
27.734276999999999 115.391625000000005 121.400000000000006 a
39.926945000000003 116.319981999999996 210.000000000000000 a
40.171776999999999 116.252582000000004 144.400000000000006 a
40.009647000000001 116.314999999999998 136.000000000000000 a
39.985171999999999 116.338444999999993 216.500000000000000 a
40.001604999999998 116.380431999999999 124.700000000000003 a
30.658674000000001 91.536078000000003 14902.000000000000000 a
39.933393000000002 116.483463000000000 0.000000000000000 a
39.987496999999998 116.449071000000004 190.000000000000000 a
39.523876999999999 116.499156999999997 7.000000000000000 a
39.966183000000001 116.317847999999998 0.000000000000000 a
39.974004000000001 116.333618999999999 305.000000000000000 a
39.936683000000002 116.483501000000004 84.000000000000000 a
39.997123999999999 116.317869999999999 148.000000000000000 a
31.581270000000000 120.290603000000004 157.500000000000000 a
39.991570000000003 116.410956999999996 147.599999999999994 a
39.959601999999997 116.274117000000004 0.000000000000000 a
39.907080999999998 116.428611000000004 164.000000000000000 a
25.736909000000001 112.728834000000006 903.000000000000000 a
40.277020000000000 116.634051999999997 124.700000000000003 a
40.043120999999999 116.299706000000000 0.000000000000000 a
39.868994999999998 116.275002000000001 164.000000000000000 a
40.073089000000003 116.412238000000002 211.000000000000000 a
39.967022000000000 116.389137000000005 101.700000000000003 a
39.869957999999997 116.470641999999998 147.599999999999994 a
39.979488000000003 116.330200000000005 0.000000000000000 a
39.978893999999997 116.332605999999998 204.000000000000000 a
39.998033000000000 116.493881999999999 154.199999999999989 a
36.868899999999996 99.675282999999993 10567.585301999999501 a
40.001506999999997 116.321861999999996 65.000000000000000 a
39.968456000000003 116.399827000000002 96.372618000000003 a
39.917935000000000 116.247090000000000 223.099999999999994 a
39.685827000000003 116.335971999999998 144.400000000000006 a
39.906568000000000 116.405545000000004 177.199999999999989 a
39.940012000000003 116.201468000000006 226.400000000000006 a
39.907276000000003 116.368256000000002 129.000000000000000 a
39.720919000000002 116.338587000000004 121.000000000000000 a
40.003098999999999 116.320267000000001 159.000000000000000 a
39.986072999999998 116.365858000000003 134.595747999999986 a
39.775334999999998 116.335980000000006 160.800000000000011 a
39.986215999999999 116.371367000000006 120.000000000000000 a
39.987188000000003 116.407583000000002 72.200000000000003 a
30.248411999999998 120.154518999999993 51.508104000000003 a
39.975005000000003 116.327494999999999 118.099999999999994 a
39.763376999999998 116.336776999999998 105.000000000000000 a
40.115788000000002 116.080595000000002 902.200000000000045 a
39.964337000000000 116.328485000000001 0.000000000000000 a
40.058058000000003 116.296802999999997 123.000000000000000 a
23.261189999999999 113.412861000000007 326.331883000000005 a
39.987765000000003 116.302833000000007 213.300000000000011 a
40.032448000000002 116.301424999999995 154.199999999999989 a
40.006931000000002 116.321420000000003 156.000000000000000 a
40.083227999999998 116.317121000000000 73.000000000000000 a
39.906069000000002 116.346352999999993 248.000000000000000 a
39.909230000000001 116.304227999999995 183.699999999999989 a
40.039062999999999 116.325278999999995 232.000000000000000 a
39.958481999999997 116.436552000000006 0.000000000000000 a
39.969037000000000 116.305273000000000 236.199999999999989 a
39.937356999999999 116.320537000000002 177.199999999999989 a
39.986690000000003 116.396001999999996 138.000000000000000 a
39.949917999999997 116.303280999999998 156.000000000000000 a
40.020339999999997 116.275972999999993 124.000000000000000 a
40.018892999999998 116.345592999999994 114.799999999999997 a
40.008324000000002 116.324162999999999 134.000000000000000 a
39.924442999999997 116.497356999999994 259.199999999999989 a
39.866024000000003 116.344854999999995 133.000000000000000 a
39.950364999999998 116.319924999999998 236.000000000000000 a
39.946263999999999 116.786226999999997 100.000000000000000 a
39.973312999999997 116.313597000000001 173.900000000000006 a
39.990727999999997 116.330038000000002 512.000000000000000 a
39.989237000000003 116.329826999999995 167.000000000000000 a
39.921866000000001 116.367249000000001 188.000000000000000 a
39.880817000000000 116.258382999999995 128.000000000000000 a
39.958188000000000 116.446015000000003 229.699999999999989 a
40.045202000000003 116.329324999999997 167.300000000000011 a
39.888683999999998 116.334916000000007 150.000000000000000 a
39.881571999999998 116.406701999999996 0.000000000000000 a
39.987752999999998 116.316659000000001 183.000000000000000 a
39.975091999999997 116.300516999999999 231.000000000000000 a
39.991152999999997 116.299901000000006 170.000000000000000 a
39.986308000000001 116.346920999999995 130.772076999999996 a
26.744852000000002 114.942617999999996 0.000000000000000 a
39.946925999999998 116.125387000000003 328.000000000000000 a
39.959507000000002 116.360693999999995 128.000000000000000 a
39.897599000000000 116.392595999999998 154.000000000000000 a
40.002380000000002 116.324203999999995 -121.000000000000000 a
40.204352000000000 116.525170000000003 134.500000000000000 a
40.011479000000001 116.325714000000005 0.000000000000000 a
16.986719000000001 113.646206000000006 33902.000000000000000 a
31.999894999999999 120.842494000000002 53.000000000000000 a
40.431347000000002 116.826476999999997 0.000000000000000 a
39.975487999999999 116.331883000000005 210.000000000000000 a
39.861978000000001 116.258508000000006 157.500000000000000 a
40.088098000000002 116.305372000000006 173.000000000000000 a
39.901311000000000 116.407921999999999 190.000000000000000 a
40.072904999999999 116.417383000000001 489.000000000000000 a
42.325560000000003 117.458240000000004 5708.699999999999818 a
40.053043000000002 116.608644999999996 -108.299999999999997 a
37.011018000000000 98.717232999999993 10682.000000000000000 a
39.978431999999998 116.328293000000002 0.000000000000000 a
39.760843000000001 119.360056999999998 -36.100000000000001 a
39.913592000000001 116.277561000000006 179.000000000000000 a
40.136507000000002 116.477120999999997 106.000000000000000 a
39.981388000000003 116.331055000000006 0.000000000000000 a
39.977212999999999 116.338831999999996 167.000000000000000 a
39.810319999999997 116.514409999999998 70.000000000000000 a
39.928255000000000 116.304157000000004 295.300000000000011 a
40.005958000000000 116.282317000000006 157.000000000000000 a
39.973382999999998 116.334391999999994 251.000000000000000 a
39.957839000000000 116.408051999999998 129.000000000000000 a
39.980547999999999 116.347972999999996 187.000000000000000 a
39.999543000000003 116.327690000000004 173.000000000000000 a
39.965994999999999 116.314841000000001 275.000000000000000 a
39.974500999999997 116.331967000000006 231.000000000000000 a
39.855562999999997 116.394441999999998 82.000000000000000 a
31.894908000000001 91.507794000000004 15072.000000000000000 a
40.051976000000003 116.287285999999995 160.000000000000000 a
40.007601999999999 116.358232999999998 150.900000000000006 a
40.030492000000002 116.409341999999995 0.000000000000000 a
39.997219000000001 116.291753999999997 110.000000000000000 a
39.954732000000000 116.303077000000002 190.300000000000011 a
40.033247000000003 116.577335000000005 144.400000000000006 a
40.004635999999998 116.321432000000001 125.000000000000000 a
39.891956000000000 116.475634999999997 92.000000000000000 a
39.984945000000003 116.480137999999997 -16.399999999999999 a
25.635089000000001 110.052941000000004 1211.000000000000000 a
40.000554000000001 116.445141000000007 100.000000000000000 a
39.991385000000001 116.318200000000004 230.000000000000000 a
39.289411000000001 117.110121000000007 138.000000000000000 a
35.759022999999999 117.056145999999998 322.000000000000000 a
39.877588000000003 116.284113000000005 121.000000000000000 a
39.981307000000001 116.267570000000006 91.900000000000006 a
27.666367999999999 117.981560999999999 621.799659000000020 a
40.259059999999998 116.572114999999997 213.300000000000011 a
39.999144000000001 116.308959999999999 130.000000000000000 a
39.941814999999998 115.045197999999999 9252.000000000000000 a
39.922935000000003 116.483822000000004 137.800000000000011 a
39.980603000000002 116.318462999999994 104.000000000000000 a
39.873334000000000 116.494978000000003 45.000000000000000 a
39.813485000000000 119.482957999999996 86.000000000000000 a
39.984851999999997 116.321655000000007 131.199999999999989 a
39.922232000000001 116.404668999999998 185.000000000000000 a
30.976821000000001 91.651439999999994 15522.000000000000000 a
40.054845999999998 116.403039000000007 123.000000000000000 a
39.950315000000003 116.318261000000007 223.000000000000000 a
36.221358000000002 103.065890999999993 5495.000000000000000 a
40.014937000000003 116.410801000000006 502.000000000000000 a
39.937257000000002 116.536417999999998 85.299999999999997 a
34.829436999999999 113.601568000000000 0.000000000000000 a
39.992767000000001 116.389799999999994 178.000000000000000 a
34.010123000000000 113.819927000000007 0.000000000000000 a
39.964095999999998 116.418712999999997 276.000000000000000 a
39.985273999999997 116.328287000000003 102.000000000000000 a
35.960793000000002 104.166777999999994 5600.000000000000000 a
40.066938000000000 116.404870000000003 356.000000000000000 a
40.362876999999997 115.938963999999999 1782.000000000000000 a
39.858853000000003 116.257542000000001 170.599999999999994 a
40.001218000000001 116.324506000000000 7.000000000000000 a
34.222977000000000 108.910182000000006 1240.000000000000000 a
41.906619999999997 117.785950000000000 2798.599999999999909 a
39.971806000000001 116.240737999999993 0.000000000000000 a
39.806068000000003 116.339214999999996 147.599999999999994 a
39.916426000000001 116.338718000000000 197.000000000000000 a
39.966771999999999 116.370688000000001 193.599999999999994 a
39.972186999999998 116.254538999999994 0.000000000000000 a
38.802973000000001 121.253172000000006 29.500000000000000 a
39.977801999999997 116.309510000000003 0.000000000000000 a
39.985045000000000 116.309231999999994 0.000000000000000 a
39.920574000000002 116.471988999999994 139.000000000000000 a
39.963757000000001 116.354187999999994 177.199999999999989 a
40.009638000000002 116.323149000000001 110.000000000000000 a
37.992356999999998 114.472755000000006 252.599999999999994 a
39.976906999999997 116.310942999999995 0.000000000000000 a
18.239605000000001 109.503142999999994 101.700000000000003 a
20.204139999999999 110.122455000000002 0.000000000000000 a
39.860196999999999 116.379135000000005 912.100000000000023 a
39.981144000000000 116.287137999999999 134.000000000000000 a
39.974837999999998 116.340997999999999 272.300000000000011 a
39.772410999999998 116.456774999999993 79.010157000000007 a
39.980758999999999 116.447715000000002 97.644154000000000 a
39.835071999999997 119.459873999999999 70.000000000000000 a
39.975622999999999 116.331539000000006 187.000000000000000 a
39.995595000000002 116.446928000000000 160.800000000000011 a
39.874626999999997 116.258700000000005 144.400000000000006 a
40.008647000000003 116.376952000000003 157.500000000000000 a
39.906795000000002 116.499300000000005 0.000000000000000 a
40.059508000000001 116.408240000000006 121.400000000000006 a
39.966555000000000 116.366386000000006 128.000000000000000 a
30.565628000000000 103.992484000000005 1458.000000000000000 a
39.712367999999998 119.159812000000002 223.099999999999994 a
32.024169000000001 91.530028000000001 15112.000000000000000 a
39.948932999999997 116.318466999999998 226.377952999999991 a
39.975561999999996 116.333690000000004 128.000000000000000 a
39.985571000000000 116.435916000000006 174.000000000000000 a
39.984420000000000 116.299295000000001 259.199999999999989 a
39.033307999999998 116.982984000000002 20.000000000000000 a
36.726531999999999 115.799505999999994 73.000000000000000 a
26.960003000000000 112.397187000000002 238.000000000000000 a
39.916939999999997 116.367391999999995 224.000000000000000 a
40.091256999999999 116.548033000000004 73.000000000000000 a
39.993031000000002 116.466753999999995 69.754779999999997 a
46.621082000000001 124.916398000000001 584.000000000000000 a
40.026950999999997 116.343412999999998 119.000000000000000 a
39.972527999999997 116.333911000000001 125.000000000000000 a
39.994174000000001 116.298330000000007 85.000000000000000 a
39.987119000000000 116.449973000000000 426.000000000000000 a
40.063828000000001 116.242845000000003 137.800000000000011 a
39.953898000000002 116.454669999999993 170.599999999999994 a
39.907653000000003 116.369639000000006 216.000000000000000 a
39.916817000000002 116.350237000000007 124.000000000000000 a
43.720263000000003 125.080892000000006 0.000000000000000 a
39.883282999999999 116.446027000000001 114.000000000000000 a
39.988737000000000 116.307036999999994 210.000000000000000 a
40.009072000000003 116.316382000000004 157.000000000000000 a
40.005406999999998 116.374861999999993 180.400000000000006 a
31.758156000000000 91.569716000000000 15121.000000000000000 a
39.899090999999999 116.381247999999999 89.000000000000000 a
39.997633999999998 116.326749000000007 152.000000000000000 a
39.789589999999997 116.442499999999995 147.599999999999994 a
39.966228000000001 116.320582000000002 0.000000000000000 a
39.993203000000001 116.388932999999994 144.000000000000000 a
39.981287999999999 116.331451999999999 0.000000000000000 a
39.974642000000003 116.324133000000003 0.000000000000000 a
39.966828000000000 116.378311999999994 128.000000000000000 a
40.088945000000002 116.112722000000005 213.300000000000011 a
38.841082000000000 115.446335000000005 0.000000000000000 a
40.551144999999998 117.139278000000004 0.000000000000000 a
40.071826999999999 116.328568000000004 128.000000000000000 a
39.986415000000001 116.382537999999997 141.099999999999994 a
39.969586999999997 116.302378000000004 537.000000000000000 a
39.992235000000001 116.419197999999994 0.000000000000000 a
39.988943999999996 116.316383999999999 105.000000000000000 a
39.992156999999999 116.309421999999998 157.500000000000000 a
39.985605000000000 116.342314999999999 164.000000000000000 a
40.807231000000002 117.984853000000001 1074.000000000000000 a
39.967804999999998 116.314087999999998 180.400000000000006 a
40.032549000000003 116.407268000000002 126.000000000000000 a
40.008392000000001 116.196569999999994 383.000000000000000 a
39.961329999999997 116.418993999999998 0.000000000000000 a
39.960251999999997 116.477968000000004 92.000000000000000 a
39.976832000000002 116.331774999999993 115.000000000000000 a
39.937897000000000 116.432875999999993 137.000000000000000 a
39.987478000000003 116.303736999999998 164.000000000000000 a
39.919249000000001 116.483788000000004 145.000000000000000 a
39.980010000000000 116.307940000000002 0.000000000000000 a
39.922072000000000 116.495914999999997 114.799999999999997 a
38.056064999999997 116.579222999999999 95.099999999999994 a
40.016705999999999 116.449208999999996 132.000000000000000 a
39.996456999999999 116.401300000000006 249.300000000000011 a
28.230297000000000 113.203000000000003 332.000000000000000 a
39.979903999999998 116.447839000000002 103.547297000000000 a
40.000632000000003 116.321895999999995 58.000000000000000 a
39.972478000000002 116.421711000000002 184.000000000000000 a
39.961790000000001 116.388878000000005 341.199999999999989 a
38.927658000000001 121.527708000000004 204.000000000000000 a
39.981909999999999 116.401231999999993 157.500000000000000 a
40.141019999999997 116.917073000000002 108.299999999999997 a
39.949081000000000 116.437077000000002 207.000000000000000 a
40.000348000000002 116.376017000000004 116.000000000000000 a
40.006030000000003 116.380307000000002 154.199999999999989 a
39.899380000000001 116.267662999999999 145.000000000000000 a
39.983704000000003 116.224480000000000 0.000000000000000 a
39.983359000000000 116.291505999999998 88.000000000000000 a
40.034436999999997 119.532937000000004 173.900000000000006 a
31.491959999999999 118.011870000000002 112.000000000000000 a
39.938170000000000 116.333886000000007 148.000000000000000 a
34.702033000000000 92.902507999999997 16152.000000000000000 a
40.063547999999997 116.992481999999995 91.900000000000006 a
39.439396000000002 116.303567999999999 53.000000000000000 a
27.441071999999998 115.260013000000001 0.000000000000000 a
39.937075999999998 116.474327000000002 135.000000000000000 a
39.977079000000003 116.331390999999996 319.000000000000000 a
40.395007999999997 116.578263000000007 590.600000000000023 a
40.025280000000002 116.316744999999997 154.199999999999989 a
39.948037999999997 116.410387999999998 164.000000000000000 a
39.922961999999998 116.349279999999993 210.000000000000000 a
39.980683999999997 116.328584000000006 362.000000000000000 a
39.931677000000001 116.496218999999996 0.000000000000000 a
39.956654999999998 116.360123999999999 150.000000000000000 a
40.052647999999998 116.399930999999995 66.000000000000000 a
40.889715000000002 117.740970000000004 1210.599999999999909 a
39.923017999999999 116.427038999999994 99.000000000000000 a
39.848353000000003 118.547489999999996 0.000000000000000 a
39.909075000000001 116.338820999999996 152.000000000000000 a
31.232602000000000 121.461640000000003 433.100000000000023 a
31.295300999999998 121.547400999999994 83.000000000000000 a
38.441161000000001 115.877027999999996 17.999874999999999 a
39.999412999999997 116.326485000000005 171.000000000000000 a
40.024402000000002 116.540158000000005 387.000000000000000 a
39.920295000000003 116.311487000000000 219.800000000000011 a
40.002478000000004 116.309084999999996 160.800000000000011 a
39.831919999999997 116.281976999999998 108.000000000000000 a
39.807273000000002 116.510102000000003 20.000000000000000 a
39.780510000000000 116.338155000000000 196.900000000000006 a
39.901623000000001 116.416084999999995 321.500000000000000 a
39.974705999999998 116.299993000000001 294.832545999999979 a
39.943779999999997 116.267736999999997 196.900000000000006 a
39.946114999999999 116.365835000000004 177.199999999999989 a
39.989460000000001 116.504684999999995 85.299999999999997 a
39.950961999999997 116.373248000000004 150.900000000000006 a
40.089402000000000 116.300166000000004 177.000000000000000 a
40.084764000000000 116.313281000000003 120.000000000000000 a
39.961517000000001 116.440337999999997 0.000000000000000 a
38.919997000000002 121.632400000000004 314.000000000000000 a
40.069710000000001 116.313933000000006 108.299999999999997 a
39.987765000000003 116.303241999999997 265.699999999999989 a
40.011826999999997 116.321619999999996 455.000000000000000 a
39.907404999999997 116.471041999999997 137.800000000000011 a
39.863269000000003 116.373120000000000 282.000000000000000 a
40.005038999999996 116.321083000000002 131.000000000000000 a
40.007263000000002 116.321185999999997 134.000000000000000 a
34.844461000000003 113.591744000000006 354.000000000000000 a
39.984513999999997 116.310319000000007 270.000000000000000 a
31.518599999999999 117.243937000000003 0.000000000000000 a
39.887200000000000 116.258390000000006 239.500000000000000 a
39.985729999999997 116.401257999999999 91.900000000000006 a
40.002709000000003 116.344200000000001 287.000000000000000 a
39.966918000000000 116.418547000000004 200.000000000000000 a
39.975839999999998 116.334609999999998 475.699999999999989 a
39.962947999999997 116.438423000000000 0.000000000000000 a
39.919445000000003 116.351579999999998 0.000000000000000 a
30.672248000000000 121.047560000000004 0.000000000000000 a
39.975374000000002 116.333845999999994 102.000000000000000 a
39.983716999999999 116.291591999999994 170.599999999999994 a
39.829425999999998 116.333357000000007 106.000000000000000 a
39.984479999999998 116.325737000000004 173.000000000000000 a
30.713532000000001 121.130975000000007 0.000000000000000 a
40.122577999999997 116.477958000000001 111.500000000000000 a
39.994514000000002 116.358641000000006 43.000000000000000 a
39.945942000000002 116.336036000000007 182.000000000000000 a
39.974538000000003 116.304351999999994 0.000000000000000 a
32.600472000000003 114.040184999999994 0.000000000000000 a
39.923372000000001 116.428442000000004 183.699999999999989 a
39.973914999999998 116.300408000000004 262.500000000000000 a
38.923513999999997 121.540496000000005 182.000000000000000 a
40.003498000000000 116.200351999999995 281.000000000000000 a
40.073628999999997 116.312988000000004 117.000000000000000 a
39.966472000000003 116.314841999999999 194.000000000000000 a
40.546593000000001 116.815017999999995 597.100000000000023 a
39.978347999999997 116.332009999999997 0.000000000000000 a
40.076374999999999 116.322062000000003 206.699999999999989 a
39.999904000000001 116.327135999999996 137.000000000000000 a
40.002724999999998 116.343722000000000 239.000000000000000 a
39.949907000000003 116.365677000000005 164.000000000000000 a
39.987352999999999 116.327175999999994 148.000000000000000 a
40.011875000000003 116.321235999999999 497.000000000000000 a
40.009770000000003 116.432657000000006 134.000000000000000 a
40.002119999999998 116.410955000000001 183.699999999999989 a
39.865073000000002 116.491912999999997 160.800000000000011 a
39.988073000000000 116.316635000000005 185.000000000000000 a
39.924045000000000 116.483815000000007 0.000000000000000 a
40.294829999999997 116.060599999999994 1063.000000000000000 a
39.857745999999999 116.437944000000002 179.000000000000000 a
39.895598000000000 116.368084999999994 184.000000000000000 a
40.039918999999998 116.201451000000006 158.000000000000000 a
40.032209999999999 116.313838000000004 164.000000000000000 a
39.974181000000002 116.443832999999998 108.000000000000000 a
39.924315999999997 116.349682000000001 247.922755999999993 a
40.002043000000000 116.242329999999995 201.125544999999988 a
39.987788000000002 116.429974999999999 91.231387999999995 a
39.981572000000000 116.326849999999993 0.000000000000000 a
39.922955000000002 116.337789999999998 256.000000000000000 a
40.001668000000002 116.250118000000001 183.699999999999989 a
40.078372999999999 116.586394999999996 118.099999999999994 a
39.666837000000001 116.279808000000003 216.500000000000000 a
39.983432000000001 116.330527000000004 0.000000000000000 a
39.895716999999998 116.250663000000003 203.400000000000006 a
41.423433000000003 128.183838000000009 2998.699999999999818 a
40.334294999999997 115.820627000000002 1697.000000000000000 a
39.922643000000001 116.359628999999998 295.000000000000000 a
39.899165000000004 116.208562000000001 300.000000000000000 a
39.891488000000003 116.406428000000005 0.000000000000000 a
39.975157000000003 116.333183000000005 0.000000000000000 a
39.879075999999998 116.428285000000002 105.000000000000000 a
39.995406000000003 116.326223999999996 238.000000000000000 a
39.966997999999997 116.388634999999994 180.400000000000006 a
39.985813000000000 116.327354999999997 238.000000000000000 a
39.987181000000000 116.449307000000005 342.000000000000000 a
39.989359999999998 116.326845000000006 0.000000000000000 a
40.015017999999998 116.311331999999993 95.000000000000000 a
39.946685000000002 116.783191000000002 40.000000000000000 a
39.970376999999999 116.302882999999994 255.900000000000006 a
39.954791000000000 116.423113000000001 123.000000000000000 a
40.048732000000001 116.319137999999995 164.000000000000000 a
39.991214999999997 116.331631999999999 0.000000000000000 a
39.977232999999998 116.332227000000003 0.000000000000000 a
40.072268000000001 116.328542999999996 187.000000000000000 a
39.792712999999999 119.426419999999993 160.800000000000011 a
40.012081999999999 116.320417000000006 137.800000000000011 a
37.891424000000001 115.806601000000001 32950.000000000000000 a
39.973295999999998 116.334749000000002 221.000000000000000 a
39.981943000000001 116.329677000000004 0.000000000000000 a
31.591297999999998 91.768518999999998 14895.000000000000000 a
39.975847999999999 116.416390000000007 190.300000000000011 a
39.460374999999999 113.894672000000000 3873.000000000000000 a
40.007646999999999 116.319666999999995 136.000000000000000 a
22.726671000000000 120.396643999999995 358.999582999999973 a
39.957822999999998 116.419392000000002 108.000000000000000 a
39.356631999999998 117.050848000000002 0.000000000000000 a
39.981892999999999 116.321085999999994 221.000000000000000 a
35.416789999999999 114.026383999999993 165.000000000000000 a
40.012417999999997 116.321753000000001 453.000000000000000 a
37.389054999999999 112.281300000000002 2477.000000000000000 a
40.357146999999998 115.999347000000000 0.000000000000000 a
40.331012999999999 116.027839999999998 0.000000000000000 a
39.972675000000002 116.311768000000001 132.000000000000000 a
39.779891999999997 118.072744000000000 116.000000000000000 a
39.995310000000003 116.286304999999999 157.500000000000000 a
39.981347999999997 116.326243000000005 164.000000000000000 a
39.994540999999998 116.326751000000002 560.000000000000000 a
39.997045999999997 116.416843999999998 0.000000000000000 a
39.978155000000001 116.303822999999994 0.000000000000000 a
40.011342999999997 116.393366999999998 0.000000000000000 a
39.903843000000002 116.449359000000001 149.000000000000000 a
39.974485999999999 116.333749999999995 657.000000000000000 a
37.923093000000001 116.542286000000004 56.000000000000000 a
39.964374999999997 116.324938000000003 0.000000000000000 a
39.969214999999998 116.308863000000002 183.699999999999989 a
30.545674999999999 114.296547000000004 73.000000000000000 a
37.843702000000000 115.620535000000004 25.000000000000000 a
40.001950000000001 116.321605000000005 116.000000000000000 a
29.024574999999999 115.807473999999999 158.501771999999988 a
39.995398000000002 116.367272999999997 200.099999999999994 a
39.990791000000002 116.329998000000003 267.000000000000000 a
39.979688000000003 116.309353000000002 0.000000000000000 a
39.991079999999997 116.318329000000006 167.000000000000000 a
39.687213000000000 113.672358000000003 3576.000000000000000 a
39.947735000000002 116.350280999999995 140.000000000000000 a
37.931486999999997 113.414001999999996 27926.500000000000000 a
39.966842000000000 116.376222999999996 210.000000000000000 a
38.878528000000003 121.551732999999999 98.400000000000006 a
40.049343000000000 116.307214000000002 169.000000000000000 a
39.984050000000003 116.353543000000002 141.099999999999994 a
40.425176999999998 117.196395999999993 1080.000000000000000 a
39.975245999999999 116.312265999999994 233.000000000000000 a
39.993797999999998 116.387141999999997 118.099999999999994 a
41.392761999999998 114.933351999999999 0.000000000000000 a
39.986953000000000 116.408006000000000 111.000000000000000 a
32.172738000000003 119.157973999999996 115.000000000000000 a
39.853422999999999 116.407982000000004 131.199999999999989 a
39.986643000000001 116.438581999999997 114.799999999999997 a
40.019263000000002 116.452134999999998 105.000000000000000 a
39.976553000000003 116.299611999999996 0.000000000000000 a
39.961381000000003 116.355204000000001 224.000000000000000 a
39.968682000000001 116.313873000000001 200.099999999999994 a
40.020028000000003 116.432682999999997 118.099999999999994 a
39.953156999999997 116.303466999999998 0.000000000000000 a
50.447904999999999 120.126429999999999 2149.000000000000000 a
39.971437999999999 116.420961000000005 107.000000000000000 a
38.821148000000001 115.561111999999994 45.899999999999999 a
39.965251000000002 116.374262000000002 101.000000000000000 a
40.076887999999997 116.325663000000006 167.300000000000011 a
39.980901000000003 116.330391000000006 457.000000000000000 a
39.989680000000000 116.290875000000000 159.000000000000000 a
39.974998999999997 116.326114000000004 210.000000000000000 a
39.995486000000000 116.326413000000002 227.000000000000000 a
39.984693000000000 116.351664000000000 810.000000000000000 a
40.002245000000002 116.325907000000001 446.000000000000000 a
39.968820000000001 116.418814999999995 340.000000000000000 a
39.996426999999997 116.417595000000006 0.000000000000000 a
40.075920000000004 116.325198000000000 187.000000000000000 a
39.986212999999999 116.361485999999999 170.000000000000000 a
40.430143000000001 120.471202000000005 0.000000000000000 a
39.932557000000003 116.395469000000006 191.000000000000000 a
46.621194000000003 124.916465000000002 524.000000000000000 a
41.213715000000001 117.904872999999995 0.000000000000000 a
40.359239000000002 116.654701000000003 120.000000000000000 a
39.986947000000001 116.298552000000001 0.000000000000000 a
39.441656999999999 116.831377000000003 -26.000000000000000 a
39.985787999999999 116.354101000000000 284.000000000000000 a
39.666789999999999 116.330032000000003 206.699999999999989 a
39.978327999999998 116.300838999999996 -19.000000000000000 a
39.984129000000003 116.441474999999997 103.000000000000000 a
39.509329000000001 118.665754000000007 189.000000000000000 a
39.966231000000001 116.349241000000006 0.000000000000000 a
39.898747999999998 116.211924999999994 -1020.299999999999955 a
40.027808999999998 116.342464000000007 251.000000000000000 a
39.866632000000003 116.347780000000000 134.500000000000000 a
40.000971999999997 116.317813999999998 239.000000000000000 a
39.972425999999999 116.325851999999998 149.000000000000000 a
39.999986000000000 116.326976999999999 351.000000000000000 a
40.054363000000002 116.403131000000002 80.000000000000000 a
31.576969999999999 120.304940000000002 72.200000000000003 a
39.969557999999999 116.302143000000001 479.000000000000000 a
36.091180000000001 114.333574999999996 186.000000000000000 a
39.938425000000002 116.319243999999998 167.000000000000000 a
39.757587999999998 117.876367999999999 -18.000000000000000 a
39.676245000000002 116.319227999999995 111.500000000000000 a
22.803355000000000 108.327872999999997 0.000000000000000 a
39.857073000000000 116.458462999999995 0.000000000000000 a
39.992673000000003 116.326803999999996 331.000000000000000 a
39.967703000000000 116.325742000000005 -6381.199999999999818 a
39.946182999999998 115.044124999999994 9147.000000000000000 a
30.248069999999998 120.168163000000007 61.146939000000003 a
39.893569999999997 116.452664999999996 308.000000000000000 a
30.587000000000000 114.274855000000002 72.200000000000003 a
23.001404999999998 113.315852000000007 -68.900000000000006 a
39.950467000000003 116.174285999999995 793.000000000000000 a
40.067149999999998 116.155651000000006 106.000000000000000 a
39.913093000000003 116.272274999999993 236.199999999999989 a
39.984234999999998 116.450738000000001 89.000000000000000 a
39.971221000000000 116.418434000000005 0.000000000000000 a
43.830545999999998 125.325885000000000 828.000000000000000 a
39.937161000000003 116.476353000000003 174.000000000000000 a
41.677512000000000 117.824758000000003 2312.000000000000000 a
39.967773999999999 116.429392000000007 0.000000000000000 a
40.071660999999999 116.328486999999996 74.000000000000000 a
34.244433999999998 108.925004999999999 1427.000000000000000 a
39.980935000000002 116.329440000000005 189.000000000000000 a
39.971226000000001 116.305415999999994 227.000000000000000 a
40.030158000000000 116.409537999999998 0.000000000000000 a
40.013582000000000 116.410398000000001 146.000000000000000 a
39.923574000000002 116.303709999999995 176.000000000000000 a
39.969327999999997 116.419315999999995 0.000000000000000 a
40.029425000000003 116.431329000000005 78.000000000000000 a
37.888674000000002 116.523315999999994 23.000000000000000 a
40.419671999999998 116.338147000000006 899.000000000000000 a
39.973419999999997 116.335064000000003 118.000000000000000 a
40.521700000000003 116.809562000000000 610.200000000000045 a
30.476189999999999 114.353982999999999 137.800000000000011 a
39.981447000000003 116.328872000000004 0.000000000000000 a
39.910111999999998 116.267956999999996 236.199999999999989 a
40.242558000000002 116.531471999999994 193.599999999999994 a
39.926614000000001 116.646862999999996 -75.000000000000000 a
39.974387999999998 116.302802999999997 0.000000000000000 a
39.998674999999999 116.309005999999997 103.000000000000000 a
30.661695000000002 114.341103000000004 0.000000000000000 a
39.954839999999997 116.408458999999993 0.000000000000000 a
40.000661999999998 116.326935000000006 233.000000000000000 a
39.995246999999999 116.417444000000003 0.000000000000000 a
39.968114999999997 116.426935999999998 352.000000000000000 a
39.988692000000000 116.172148000000007 0.000000000000000 a
39.938028000000003 116.340947000000000 288.699999999999989 a
39.974984999999997 116.348083000000003 34.000000000000000 a
33.496552999999999 115.806174999999996 0.000000000000000 a
39.974817999999999 116.331216999999995 0.000000000000000 a
39.946469999999998 116.362386999999998 203.400000000000006 a
39.980857999999998 116.328255999999996 715.000000000000000 a
37.440199999999997 110.898016999999996 2513.000000000000000 a
40.074531999999998 116.328007999999997 154.199999999999989 a
39.902416000000002 116.384286000000003 55.000000000000000 a
39.985872000000001 116.361485000000002 8.000000000000000 a
39.991520000000001 116.326542000000003 109.000000000000000 a
39.985410000000002 116.338554999999999 160.800000000000011 a
39.978642999999998 116.304912999999999 0.000000000000000 a
39.973878999999997 116.300127000000003 154.000000000000000 a
39.990755999999998 116.329999000000001 215.000000000000000 a
39.928210999999997 116.471851000000001 140.000000000000000 a
39.973312000000000 116.334553000000000 210.000000000000000 a
39.981802000000002 116.327095000000000 176.000000000000000 a
40.073193000000003 116.328477000000007 180.400000000000006 a
41.992094999999999 128.018912999999998 7451.000000000000000 a
39.995088000000003 116.197180000000003 278.899999999999977 a
40.030937999999999 116.430628999999996 97.000000000000000 a
39.987456999999999 116.449462999999994 409.000000000000000 a
39.727555000000002 116.339847000000006 137.800000000000011 a
39.977488000000001 116.311586000000005 316.000000000000000 a
30.644324999999998 114.331424999999996 0.000000000000000 a
39.967039999999997 116.314357000000001 157.500000000000000 a
39.985720999999998 116.450000000000003 149.000000000000000 a
41.920935000000000 125.684034999999994 1765.000000000000000 a
39.840152000000003 116.660218000000000 31.000000000000000 a
39.972135000000002 116.275492000000000 164.000000000000000 a
39.947395999999998 116.371791000000002 109.000000000000000 a
39.908951000000002 116.347166000000001 151.000000000000000 a
40.007078000000000 116.386737999999994 157.500000000000000 a
40.661194999999999 117.153149999999997 0.000000000000000 a
39.975138000000001 116.329657999999995 0.000000000000000 a
39.980721000000003 116.449545999999998 258.000000000000000 a
40.013109999999998 116.311815999999993 124.000000000000000 a
39.811633000000000 116.549113000000006 75.500000000000000 a
39.976861999999997 116.328959999999995 0.000000000000000 a
40.013849999999998 116.345462999999995 154.199999999999989 a
39.926287000000002 116.338024000000004 119.000000000000000 a
39.982571999999998 116.450720000000004 173.900000000000006 a
39.898812000000000 116.386837000000000 137.800000000000011 a
39.975496999999997 116.329037999999997 0.000000000000000 a
40.979503000000001 117.936537000000001 1095.000000000000000 a
40.661907999999997 117.279835000000006 0.000000000000000 a
39.989007000000001 116.307765000000003 105.000000000000000 a
39.987333000000000 116.449147999999994 267.000000000000000 a
39.949339999999999 116.314549000000000 258.000000000000000 a
39.866852999999999 116.351825000000005 164.000000000000000 a
39.993679999999998 116.368802000000002 200.099999999999994 a
29.916277000000001 115.704809999999995 0.000000000000000 a
39.981026000000000 116.309932000000003 319.000000000000000 a
39.829445000000000 116.286394999999999 147.599999999999994 a
39.971516999999999 116.304473999999999 257.000000000000000 a
40.376032000000002 116.834819999999993 0.000000000000000 a
39.926898999999999 116.336116000000004 224.000000000000000 a
40.668467000000000 116.660332999999994 1030.183727000000090 a
39.958027000000001 116.412049999999994 0.000000000000000 a
39.972436999999999 116.325640000000007 203.400000000000006 a
40.042572999999997 116.331410000000005 105.000000000000000 a
40.021470000000001 116.318059000000005 171.000000000000000 a
39.960478000000002 116.330907999999994 0.000000000000000 a
40.089922999999999 116.302064000000001 121.000000000000000 a
39.537776999999998 116.694535000000002 24.000000000000000 a
39.981572999999997 116.329374999999999 0.000000000000000 a
39.967975000000003 116.101523999999998 325.000000000000000 a
39.981253000000002 116.329189000000000 186.000000000000000 a
39.983829999999998 116.306242999999995 150.900000000000006 a
32.469033000000003 91.572480999999996 16071.000000000000000 a
39.977459000000003 116.430554999999998 135.000000000000000 a
40.009587000000003 116.315410999999997 148.000000000000000 a
39.903210000000001 116.346278999999996 229.000000000000000 a
40.069451000000001 116.308350000000004 177.000000000000000 a
39.966265000000000 116.320997000000006 0.000000000000000 a
40.076037999999997 116.323061999999993 255.900000000000006 a
40.175068000000003 116.285686999999996 166.000000000000000 a
39.700910000000000 116.316256999999993 144.400000000000006 a
39.922257000000002 116.348749999999995 419.899999999999977 a
39.966943999999998 116.366738999999995 238.000000000000000 a
39.995435000000001 116.326571000000001 326.000000000000000 a
39.829258000000003 116.294190000000000 134.500000000000000 a
39.979211999999997 116.310590000000005 0.000000000000000 a
23.082812000000001 113.807699999999997 1.212546000000000 a
39.904825000000002 116.024024999999995 0.000000000000000 a
39.974437000000002 116.307316999999998 0.000000000000000 a
40.181213000000000 116.395004000000000 153.000000000000000 a
18.251436999999999 109.499587000000005 9.800000000000001 a
39.932074999999998 116.409333000000004 136.000000000000000 a
39.947558000000001 116.389705000000006 131.519071999999994 a
39.985638000000002 116.347387999999995 239.500000000000000 a
32.054887999999998 121.271552999999997 76.000000000000000 a
39.977570000000000 116.330754999999996 0.000000000000000 a
39.979847999999997 116.320014999999998 0.000000000000000 a
40.100737000000002 116.633809999999997 107.000000000000000 a
39.980221000000000 116.327866000000000 400.000000000000000 a
39.999828999999998 116.325404000000006 107.000000000000000 a
39.990270000000002 116.301793000000004 216.500000000000000 a
40.060920000000003 116.546295000000001 111.500000000000000 a
39.959842000000002 116.396353000000005 103.048788999999999 a
39.857402999999998 116.432023000000001 164.000000000000000 a
39.967694000000002 116.410776999999996 134.000000000000000 a
40.000262999999997 116.374084999999994 0.000000000000000 a
39.981493000000000 116.445597000000006 250.000000000000000 a
22.286079999999998 114.161079999999998 72.200000000000003 a
39.966400000000000 116.333545999999998 87.000000000000000 a
39.975039000000002 116.444743000000003 163.000000000000000 a
39.944439000000003 116.294469000000007 140.000000000000000 a
39.975575999999997 116.333697999999998 132.000000000000000 a
40.005935999999998 116.320802000000000 219.000000000000000 a
39.970509999999997 116.423053999999993 0.000000000000000 a
39.883336999999997 116.467626999999993 98.400000000000006 a
39.981251000000000 116.322429999999997 133.000000000000000 a
39.980477999999998 116.433296999999996 158.000000000000000 a
39.979066000000003 116.332228000000001 140.000000000000000 a
40.052314000000003 116.401021999999998 268.000000000000000 a
40.021915000000000 116.274870000000007 177.199999999999989 a
39.976838000000001 116.404397000000003 0.000000000000000 a
38.053407999999997 114.547782999999995 265.699999999999989 a
39.858082000000003 116.366969999999995 0.000000000000000 a
39.946292999999997 116.436657999999994 121.400000000000006 a
39.959181000000001 116.328806999999998 159.000000000000000 a
40.211357999999997 116.222763000000000 0.000000000000000 a
39.918574000000000 116.465596000000005 60.000000000000000 a
39.927841999999998 116.301514999999995 203.400000000000006 a
39.995990999999997 116.323079000000007 249.000000000000000 a
37.205016000000001 99.254098999999997 10886.000000000000000 a
40.031562000000001 116.343900000000005 111.500000000000000 a
39.976979999999998 116.328575000000001 0.000000000000000 a
37.293463000000003 116.428500000000000 98.400000000000006 a
39.985393999999999 116.450682999999998 81.789455000000004 a
39.968082000000003 116.417973000000003 187.000000000000000 a
39.759636999999998 116.556562999999997 141.099999999999994 a
39.898569000000002 116.370917000000006 51.000000000000000 a
40.033642000000000 116.355242000000004 157.500000000000000 a
40.077387000000002 116.326697999999993 177.199999999999989 a
39.973999999999997 116.301306999999994 380.000000000000000 a
39.971328999999997 116.420192000000000 111.000000000000000 a
39.985253000000000 116.351607999999999 157.500000000000000 a
40.075857999999997 116.327186999999995 167.300000000000011 a
40.076349999999998 116.327020000000005 173.900000000000006 a
39.988712000000000 116.306742999999997 137.800000000000011 a
39.920794000000001 116.346902999999998 108.000000000000000 a
40.006768000000001 116.321295000000006 124.000000000000000 a
40.121997999999998 116.571106999999998 128.000000000000000 a
40.079003000000000 116.590412000000001 118.099999999999994 a
39.802778000000004 116.483817999999999 0.000000000000000 a
39.987997999999997 116.326625000000007 141.000000000000000 a
40.390788999999998 117.086766999999995 679.000000000000000 a
40.049270000000000 116.405505000000005 0.000000000000000 a
39.826782000000001 116.581014999999994 75.000000000000000 a
40.046169999999996 116.405842000000007 128.000000000000000 a
39.976433999999998 116.310218000000006 390.000000000000000 a
39.947723000000003 116.365807000000004 -210.000000000000000 a
39.977694999999997 116.331023000000002 0.000000000000000 a
40.030676999999997 116.380572000000001 141.099999999999994 a
39.883232000000000 116.461802000000006 128.000000000000000 a
31.582371999999999 120.309588000000005 68.900000000000006 a
22.814233999999999 108.334328999999997 412.969190000000026 a
39.964213999999998 116.311356000000004 0.000000000000000 a
39.970936999999999 116.289038000000005 0.000000000000000 a
40.014780000000002 116.339720000000000 183.699999999999989 a
39.916981999999997 116.471698000000004 87.000000000000000 a
39.932437999999998 116.438912999999999 0.000000000000000 a
18.231394999999999 109.515348000000003 154.199999999999989 a
33.156993000000000 114.031634999999994 0.000000000000000 a
39.918771000000000 116.350160000000002 121.000000000000000 a
39.940727000000003 116.348303000000001 0.000000000000000 a
46.621592000000000 124.920409000000006 551.000000000000000 a
39.935558000000000 116.419803000000002 19.000000000000000 a
39.970332999999997 116.388035000000002 183.699999999999989 a
39.973916000000003 116.333465000000004 292.000000000000000 a
39.865110999999999 116.346253000000004 391.000000000000000 a
23.100543999999999 113.582380000000001 72.851555000000005 a
39.975189000000000 116.418513000000004 0.000000000000000 a
39.955744000000003 116.275647000000006 116.000000000000000 a
40.002867000000002 116.411095000000003 157.000000000000000 a
39.991222999999998 116.417700999999994 0.000000000000000 a
39.981869000000003 116.307326000000003 495.000000000000000 a
39.982432000000003 116.289029999999997 150.900000000000006 a
39.955734999999997 116.352104999999995 161.000000000000000 a
39.995348999999997 116.328044000000006 318.000000000000000 a
40.006780999999997 116.324675999999997 73.000000000000000 a
40.081750000000000 116.332400000000007 147.637795000000011 a
39.970481999999997 116.328057000000001 115.000000000000000 a
39.876677000000001 116.348194000000007 385.000000000000000 a
39.999738999999998 116.379174000000006 170.000000000000000 a
40.069603000000001 116.313559999999995 149.000000000000000 a
40.021278000000002 116.374767000000006 113.000000000000000 a
39.927114000000003 116.471841999999995 0.000000000000000 a
39.968842000000002 116.420609999999996 0.000000000000000 a
39.984414999999998 116.322260000000000 -6.600000000000000 a
39.985469999999999 116.341049999999996 19.699999999999999 a
40.002738999999998 116.324378999999993 159.000000000000000 a
40.010489999999997 116.355412000000001 0.000000000000000 a
39.904029999999999 116.023992000000007 0.000000000000000 a
40.069522999999997 116.312617000000003 0.000000000000000 a
39.972302999999997 116.442132999999998 111.000000000000000 a
40.018967000000004 116.329548000000003 78.700000000000003 a
39.949081999999997 116.419185999999996 280.000000000000000 a
40.249515000000002 116.634746000000007 55.000000000000000 a
40.058017000000000 116.335804999999993 0.000000000000000 a
39.985149000000000 116.352800000000002 206.000000000000000 a
36.539495000000002 100.645606000000001 10449.000000000000000 a
39.977286999999997 116.333347000000003 449.000000000000000 a
39.867713000000002 116.341142000000005 137.800000000000011 a
39.968967999999997 116.308018000000004 0.000000000000000 a
39.980657999999998 116.355677000000000 175.000000000000000 a
40.167408000000002 116.127775000000000 177.000000000000000 a
39.928767000000001 116.410615000000007 541.000000000000000 a
39.879876000000003 116.451470999999998 0.000000000000000 a
40.847318999999999 117.402146000000002 2049.000000000000000 a
39.985306000000001 116.326899999999995 148.000000000000000 a
39.975171000000003 116.354686000000001 143.000000000000000 a
40.022908000000001 116.534794000000005 87.000000000000000 a
39.998021999999999 116.235266999999993 190.300000000000011 a
39.979590000000002 116.309172000000004 0.000000000000000 a
40.080188000000000 116.321385000000006 0.000000000000000 a
40.009996000000001 116.322449000000006 177.000000000000000 a
39.989173000000001 116.346963000000002 193.599999999999994 a
39.999825999999999 116.326888999999994 157.000000000000000 a
40.073495999999999 116.307435999999996 146.000000000000000 a
40.011800000000001 116.338211999999999 160.800000000000011 a
39.949261999999997 116.409885000000003 147.599999999999994 a
39.947409000000000 116.391131000000001 119.000000000000000 a
40.131790000000002 116.477481999999995 137.800000000000011 a
39.863506999999998 116.359735999999998 93.000000000000000 a
39.997205000000001 116.284783000000004 116.000000000000000 a
34.957298999999999 92.958400999999995 14869.000000000000000 a
40.165742999999999 116.495348000000007 131.199999999999989 a
40.074503000000000 116.328157000000004 262.500000000000000 a
39.999386999999999 116.385109999999997 405.000000000000000 a
40.358414000000003 115.983559000000000 0.000000000000000 a
30.603227000000000 121.131264999999999 0.000000000000000 a
40.074579999999997 116.327983000000003 203.400000000000006 a
39.940064999999997 116.455758000000003 731.600000000000023 a
39.984580000000001 116.314864999999998 95.099999999999994 a
25.063739000000002 110.433857000000003 502.000000000000000 a
39.975121000000001 116.333028999999996 165.000000000000000 a
40.051192000000000 116.300077000000002 177.000000000000000 a
39.850050000000003 116.380695000000003 318.199999999999989 a
39.968114999999997 116.399508999999995 45.000000000000000 a
39.928185999999997 116.303635999999997 279.000000000000000 a
39.987068000000001 116.300357000000005 0.000000000000000 a
32.644655999999998 115.554980999999998 59.558438000000002 a
39.989162999999998 116.300470000000004 160.800000000000011 a
39.999487999999999 116.339472999999998 219.800000000000011 a
39.894678999999996 116.412927999999994 404.000000000000000 a
39.923887000000001 116.248515999999995 147.000000000000000 a
39.990940999999999 116.309828999999993 69.000000000000000 a
39.963703000000002 116.354902999999993 203.400000000000006 a
39.922437000000002 116.343564999999998 74.000000000000000 a
40.033231999999998 116.466587000000004 128.000000000000000 a
39.978023000000000 116.323155000000000 0.000000000000000 a
39.864772000000002 116.276647999999994 206.699999999999989 a
25.142054999999999 110.432456999999999 469.000000000000000 a
39.990397999999999 116.391575000000003 134.500000000000000 a
39.995486999999997 116.328035000000000 400.000000000000000 a
28.810742000000001 113.069389000000001 226.000000000000000 a
39.926397000000001 116.335948999999999 479.000000000000000 a
39.986305000000002 116.309959000000006 206.692913000000004 a
40.003442000000000 116.344481999999999 265.000000000000000 a
39.990403000000001 116.329969000000006 375.000000000000000 a
40.020696999999998 116.427661999999998 154.199999999999989 a
39.832005000000002 116.205952999999994 171.000000000000000 a
39.945892000000001 116.268722999999994 167.300000000000011 a
39.975262999999998 116.343952999999999 0.000000000000000 a
39.975073000000002 116.330387000000002 315.000000000000000 a
41.942152999999998 117.759465000000006 0.000000000000000 a
39.969105999999996 116.420060000000007 0.000000000000000 a
39.948295000000002 116.424581000000003 135.000000000000000 a
39.999485000000000 116.504788000000005 93.000000000000000 a
39.892448000000002 116.267899999999997 180.400000000000006 a
40.013841999999997 116.341757000000001 154.199999999999989 a


==> figs/pprand_alt_1e4.csv <==
x y z label
31.097892999999999 121.048635000000004 57.000000000000000 a
37.448259000000000 110.919972999999999 2517.000000000000000 a
37.420541999999998 110.767456999999993 2843.000000000000000 a
37.419519999999999 110.765867999999998 2490.000000000000000 a
37.419528999999997 110.765872999999999 2487.000000000000000 a
37.419572000000002 110.765829999999994 2486.000000000000000 a
37.419566000000003 110.765821000000003 2525.000000000000000 a
37.426830000000002 110.780805000000001 492.000000000000000 a
37.426451000000000 110.780424999999994 492.000000000000000 a
37.424852999999999 110.770752999999999 542.000000000000000 a
37.345920999999997 110.734897000000004 1520.000000000000000 a
37.346246999999998 110.735076000000007 1559.000000000000000 a
37.350074999999997 110.731932999999998 2242.000000000000000 a
37.350245000000001 110.731514000000004 2219.000000000000000 a
37.350273000000001 110.731392999999997 2214.000000000000000 a
37.350368000000003 110.731385000000003 2201.000000000000000 a
37.350408000000002 110.731438999999995 2201.000000000000000 a
37.350467000000002 110.731387999999995 2202.000000000000000 a
37.359569000000000 110.723022000000000 2210.000000000000000 a
37.350169999999999 110.731181000000007 2030.000000000000000 a
37.350181999999997 110.731656999999998 2297.000000000000000 a
37.350228999999999 110.731630999999993 2282.000000000000000 a
37.350178999999997 110.731673000000001 2289.000000000000000 a
37.350020000000001 110.732125999999994 2288.000000000000000 a
37.444538999999999 110.899917000000002 2590.000000000000000 a
37.445557999999998 110.903361000000004 2564.000000000000000 a
37.464865000000003 110.990049999999997 2605.000000000000000 a
37.472585000000002 111.007452000000001 2792.000000000000000 a
37.498994000000003 111.065488999999999 3126.000000000000000 a
37.522151999999998 111.120298000000005 3263.000000000000000 a
37.522790000000001 111.120980000000003 3249.000000000000000 a
37.522925999999998 111.121243000000007 3256.000000000000000 a
37.522722000000002 111.126277000000002 3049.000000000000000 a
37.526595000000000 111.185258000000005 3073.000000000000000 a
37.526719999999997 111.189813000000001 3093.000000000000000 a
37.522784000000001 111.235836000000006 3268.000000000000000 a
37.522478999999997 111.236006000000003 3282.000000000000000 a
37.521008999999999 111.237033999999994 3233.000000000000000 a
37.520865000000001 111.237110999999999 3228.000000000000000 a
37.468037000000002 111.322539000000006 3915.000000000000000 a
37.457945000000002 111.357392000000004 4263.000000000000000 a
37.443441000000000 111.416454000000002 4323.000000000000000 a
37.434134000000000 111.454330999999996 4309.000000000000000 a
37.422122999999999 111.491512000000000 4551.000000000000000 a
37.421568999999998 111.493359999999996 4596.000000000000000 a
37.416252999999998 111.500116000000006 4790.000000000000000 a
37.347893999999997 111.866403000000005 2300.000000000000000 a
37.363875999999998 111.912214000000006 2465.000000000000000 a
37.774940999999998 113.722476000000000 2085.000000000000000 a
36.181164000000003 117.114652000000007 514.000000000000000 a
34.344442000000001 118.092856999999995 110.000000000000000 a
34.346088999999999 118.100492000000003 4.000000000000000 a
34.380913999999997 118.241072000000003 204.000000000000000 a
34.381255000000003 118.256570999999994 26.000000000000000 a
34.381110999999997 118.258050999999995 15.000000000000000 a
34.381348000000003 118.331379999999996 119.000000000000000 a
34.382989000000002 118.348388999999997 140.000000000000000 a
34.381053000000001 118.370780999999994 157.000000000000000 a
34.043348999999999 118.792749999999998 256.000000000000000 a
34.006642999999997 118.808966999999996 107.000000000000000 a
33.919595999999999 118.866947999999994 -73.000000000000000 a
33.818987000000000 118.921940000000006 140.000000000000000 a
33.671807000000001 118.970366999999996 201.000000000000000 a
33.657457999999998 118.992159999999998 286.000000000000000 a
33.579081000000002 119.104805999999996 59.000000000000000 a
33.553947999999998 119.149248000000000 -181.000000000000000 a
33.529828999999999 119.251088999999993 122.000000000000000 a
33.533541999999997 119.288995999999997 90.000000000000000 a
33.538918000000002 119.346909999999994 -7.000000000000000 a
33.542383000000001 119.426372999999998 -8.000000000000000 a
33.563277999999997 119.498221000000001 43.000000000000000 a
33.564754999999998 119.504823999999999 53.000000000000000 a
33.540399000000001 119.732135000000000 216.000000000000000 a
33.494607000000002 119.815845999999993 152.000000000000000 a
33.383128999999997 120.169989999999999 -1.000000000000000 a
33.294995000000000 120.242480999999998 91.000000000000000 a
33.238508000000003 120.290474000000003 79.000000000000000 a
33.225377999999999 120.302940000000007 48.000000000000000 a
33.215623000000001 120.305615000000003 36.000000000000000 a
33.139507000000002 120.307399000000004 52.000000000000000 a
33.104745999999999 120.305053000000001 44.000000000000000 a
32.941167999999998 120.324173000000002 47.000000000000000 a
32.831677999999997 120.365306000000004 65.000000000000000 a
32.805022000000001 120.381589000000005 61.000000000000000 a
32.640324000000000 120.479716999999994 75.000000000000000 a
32.635207000000001 120.482896999999994 87.000000000000000 a
32.315534000000000 120.678195000000002 100.000000000000000 a
32.052473999999997 121.147902999999999 604.000000000000000 a
32.060606999999997 121.270302999999998 81.000000000000000 a
32.053534999999997 121.188258000000005 33.000000000000000 a
32.050319000000002 121.079335999999998 42.000000000000000 a
32.048354000000003 121.017195999999998 36.000000000000000 a
31.968197000000000 120.894889000000006 383.000000000000000 a
32.053761999999999 121.272481999999997 72.000000000000000 a
32.060077000000000 121.273657999999998 42.000000000000000 a
32.060028000000003 121.274630999999999 60.000000000000000 a
32.060035999999997 121.275018000000003 52.000000000000000 a
32.059963000000003 121.275149999999996 52.000000000000000 a
32.059733000000001 121.275046000000003 43.000000000000000 a
32.059199000000000 121.275041000000002 35.000000000000000 a
32.059071000000003 121.275032999999993 46.000000000000000 a
32.058726000000000 121.274946000000000 45.000000000000000 a
32.058084000000001 121.274427000000003 63.000000000000000 a
32.058050999999999 121.274393000000003 64.000000000000000 a
32.057929000000001 121.274354000000002 63.000000000000000 a
32.051250000000003 121.115956999999995 36.000000000000000 a
32.048397000000001 121.021377000000001 25.000000000000000 a
32.057122999999997 120.741164999999995 16.000000000000000 a
32.241785999999998 120.760441999999998 50.000000000000000 a
32.241698999999997 120.760536999999999 14.000000000000000 a
32.241371999999998 120.760624000000007 87.000000000000000 a
32.060371000000004 121.272385999999997 37.000000000000000 a
32.060319000000000 121.272807999999998 53.000000000000000 a
32.337857999999997 120.663403000000002 154.000000000000000 a
32.340285999999999 120.659390999999999 168.000000000000000 a
32.411123000000003 120.585566000000000 156.000000000000000 a
32.416336000000001 120.579813000000001 173.000000000000000 a
32.498164000000003 120.525868000000003 270.000000000000000 a
32.522131000000002 120.515979000000002 144.000000000000000 a
32.633355999999999 120.483740999999995 150.000000000000000 a
32.646299999999997 120.475907000000007 134.000000000000000 a
32.709417999999999 120.443314000000001 245.000000000000000 a
32.737417999999998 120.426456999999999 259.000000000000000 a
32.770561999999998 120.404660000000007 192.000000000000000 a
32.959865000000001 120.321517000000000 240.000000000000000 a
32.960768999999999 120.320357999999999 231.000000000000000 a
33.128075000000003 120.308092000000002 249.000000000000000 a
33.206755999999999 120.308153000000004 222.000000000000000 a
33.223506000000000 120.303128999999998 220.000000000000000 a
33.226277000000003 120.302268999999995 235.000000000000000 a
33.360692000000000 120.203354000000004 100.000000000000000 a
33.361531999999997 120.202526000000006 96.000000000000000 a
33.366155999999997 120.198250999999999 71.000000000000000 a
33.371001000000000 120.191322999999997 -48.000000000000000 a
36.056531999999997 117.145463000000007 458.000000000000000 a
33.308762000000002 117.309049000000002 62.000000000000000 a
32.485213000000002 118.219646999999995 201.000000000000000 a
32.163217000000003 118.672246999999999 184.000000000000000 a
31.106532999999999 121.044285000000002 17.000000000000000 a
40.176709000000002 120.143733999999995 56.000000000000000 a
40.191642999999999 120.179407999999995 40.000000000000000 a
40.194744999999998 120.187588000000005 13.000000000000000 a
40.210450999999999 120.234164000000007 58.000000000000000 a
40.250261000000002 120.290519000000003 52.000000000000000 a
40.273234000000002 120.314175000000006 132.000000000000000 a
40.330393000000001 120.382524000000004 229.000000000000000 a
40.360999000000000 120.450164999999998 60.000000000000000 a
40.363298000000000 120.452971000000005 65.000000000000000 a
40.381770000000003 120.475105999999997 98.000000000000000 a
40.398660000000000 120.489266000000001 72.000000000000000 a
40.420760999999999 120.503626999999994 31.000000000000000 a
40.449463999999999 120.536873000000000 28.000000000000000 a
40.662982000000000 120.759315999999998 53.000000000000000 a
40.728489000000003 120.837360000000004 8.000000000000000 a
40.813006999999999 120.926080999999996 36.000000000000000 a
40.846145000000000 120.964552999999995 37.000000000000000 a
40.867908000000000 120.984092000000004 51.000000000000000 a
41.003953000000003 121.009803000000005 123.000000000000000 a
41.049784000000002 121.026819000000003 62.000000000000000 a
41.054727999999997 121.029306000000005 95.000000000000000 a
41.062199000000000 121.035662000000002 140.000000000000000 a
41.074151999999998 121.048903999999993 124.000000000000000 a
41.104470999999997 121.083658999999997 292.000000000000000 a
41.123998999999998 121.170624000000004 214.000000000000000 a
41.151432000000000 121.322573000000006 20.000000000000000 a
41.160896999999999 121.327860000000001 9.000000000000000 a
41.176392000000000 121.344922999999994 -11.000000000000000 a
41.196407999999998 121.413818000000006 -38.000000000000000 a
41.197820000000000 121.419481000000005 -72.000000000000000 a
41.200578000000000 121.430802000000000 -136.000000000000000 a
41.202981000000001 121.440659999999994 -156.000000000000000 a
41.211776000000000 121.476804999999999 -350.000000000000000 a
41.224952000000002 121.517218999999997 -346.000000000000000 a
41.237679000000000 121.548147000000000 -120.000000000000000 a
41.263109999999998 121.599037999999993 494.000000000000000 a
41.284357000000000 121.633961999999997 798.000000000000000 a
41.301318999999999 121.661962000000003 1273.000000000000000 a
41.329310000000000 121.712356999999997 1907.000000000000000 a
41.329483000000003 121.713838999999993 1909.000000000000000 a
41.349314999999997 121.749695000000003 2105.000000000000000 a
41.354629000000003 121.760216000000000 1393.000000000000000 a
41.363838999999999 121.777026000000006 674.000000000000000 a
41.365253000000003 121.779867999999993 516.000000000000000 a
41.365304999999999 121.791573000000000 334.000000000000000 a
41.364868000000001 121.792467000000002 312.000000000000000 a
41.098255000000002 122.201682000000005 68.000000000000000 a
41.066685999999997 122.280636999999999 61.000000000000000 a
40.984796000000003 122.445998000000003 13.000000000000000 a
40.937016000000000 122.506725000000003 145.000000000000000 a
40.824388999999996 122.643107999999998 130.000000000000000 a
40.818559000000000 122.650649000000001 97.000000000000000 a
40.816057999999998 122.651455999999996 106.000000000000000 a
40.812674000000001 122.650904999999995 145.000000000000000 a
40.804774000000002 122.649107999999998 202.000000000000000 a
40.797514999999997 122.647521999999995 212.000000000000000 a
40.795741000000000 122.647142000000002 195.000000000000000 a
40.791302000000002 122.644705999999999 199.000000000000000 a
40.785200000000003 122.640674000000004 136.000000000000000 a
40.783543999999999 122.639617000000001 133.000000000000000 a
40.743068999999998 122.598331000000002 145.000000000000000 a
40.702266000000002 122.558001000000004 211.000000000000000 a
40.687063999999999 122.545259000000001 131.000000000000000 a
40.619374999999998 122.482740000000007 84.000000000000000 a
40.597062999999999 122.467245000000005 76.000000000000000 a
40.591444000000003 122.461061999999998 61.000000000000000 a
40.550964999999998 122.414047999999994 62.000000000000000 a
40.517068999999999 122.388115999999997 68.000000000000000 a
40.499578999999997 122.374232000000006 74.000000000000000 a
40.468547000000001 122.345433999999997 55.000000000000000 a
40.442583999999997 122.322974000000002 41.000000000000000 a
40.392015000000001 122.310934000000003 97.000000000000000 a
40.384275000000002 122.300087000000005 96.000000000000000 a
40.357951999999997 122.268231000000000 85.000000000000000 a
40.354337999999998 122.265184000000005 69.000000000000000 a
40.305861000000000 122.214359999999999 121.000000000000000 a
40.279479000000002 122.203141000000002 166.000000000000000 a
40.270910000000001 122.197685000000007 167.000000000000000 a
40.216718000000000 122.161642999999998 144.000000000000000 a
40.192723000000001 122.145668000000001 132.000000000000000 a
40.160984999999997 122.138361000000003 157.000000000000000 a
40.136907000000001 122.129014999999995 153.000000000000000 a
40.121383000000002 122.113767999999993 170.000000000000000 a
40.078564999999998 122.086624000000000 251.000000000000000 a
40.035837999999998 122.078650999999994 129.000000000000000 a
39.951183000000000 122.155384999999995 246.000000000000000 a
39.944006999999999 122.156378000000004 253.000000000000000 a
39.935481000000003 122.155483000000004 267.000000000000000 a
39.918568000000000 122.160330000000002 303.000000000000000 a
39.911186000000001 122.151430000000005 376.000000000000000 a
39.877130999999999 122.136764999999997 721.000000000000000 a
39.871423000000000 122.131191999999999 781.000000000000000 a
39.846393999999997 122.119622000000007 769.000000000000000 a
39.818829999999998 122.086748999999998 513.000000000000000 a
39.792889000000002 122.066537999999994 297.000000000000000 a
39.759518000000000 122.048214999999999 478.000000000000000 a
39.711770000000001 122.039961000000005 777.000000000000000 a
39.697082000000002 122.029617999999999 833.000000000000000 a
39.665317999999999 122.009387000000004 1229.000000000000000 a
39.634194000000001 122.005815999999996 582.000000000000000 a
39.614466000000000 121.999815999999996 415.000000000000000 a
39.590857000000000 121.987212000000000 346.000000000000000 a
39.511163000000003 122.006349000000000 147.000000000000000 a
39.491123000000002 122.010778999999999 -10.000000000000000 a
39.477032999999999 122.012119999999996 -68.000000000000000 a
39.451557000000001 122.010180000000005 60.000000000000000 a
39.438775000000000 122.002860999999996 146.000000000000000 a
39.438132000000003 122.001673999999994 145.000000000000000 a
39.401502000000001 121.955924999999993 -38.000000000000000 a
39.008975000000000 121.583920000000006 43.000000000000000 a
39.061056000000001 121.862605000000002 90.000000000000000 a
39.085563999999998 122.001123000000007 118.000000000000000 a
39.085557000000001 122.001114999999999 118.000000000000000 a
39.085552999999997 122.001102000000003 118.000000000000000 a
39.084890000000001 122.000669000000002 110.000000000000000 a
39.084860999999997 122.000682999999995 104.000000000000000 a
39.084859000000002 122.000583000000006 107.000000000000000 a
39.084899000000000 122.000694999999993 148.000000000000000 a
39.084887000000002 122.000705999999994 55.000000000000000 a
39.085135999999999 122.000874999999994 30.000000000000000 a
39.085417999999997 122.001002999999997 100.000000000000000 a
39.085588999999999 122.001013000000000 109.000000000000000 a
39.077919000000001 121.977853999999994 71.000000000000000 a
22.152093000000001 113.552210000000002 -33.000000000000000 a
22.152526999999999 113.551309000000003 36.000000000000000 a
41.131552999999997 121.111988999999994 73.000000000000000 a
41.131771000000001 121.112018000000006 72.000000000000000 a
41.131763999999997 121.111957000000004 72.000000000000000 a
41.131692999999999 121.111844000000005 77.000000000000000 a
41.131391999999998 121.111812000000000 152.000000000000000 a
41.131321999999997 121.111795999999998 150.000000000000000 a
44.588785000000001 129.603910000000013 865.000000000000000 a
44.588752999999997 129.603872999999993 865.000000000000000 a
44.588723000000002 129.603960000000001 860.000000000000000 a
44.588768000000002 129.603925000000004 863.000000000000000 a
44.588768000000002 129.603925000000004 861.000000000000000 a
44.588794999999998 129.603907999999990 846.000000000000000 a
44.588760000000001 129.603457999999989 840.000000000000000 a
44.588557999999999 129.603270000000009 840.000000000000000 a
44.588565000000003 129.603161999999998 840.000000000000000 a
44.588478000000002 129.602855000000005 840.000000000000000 a
44.588254999999997 129.601916999999986 843.000000000000000 a
44.587902000000000 129.600954999999999 842.000000000000000 a
44.586233000000000 129.596152999999987 845.000000000000000 a
44.585774999999998 129.594642999999991 850.000000000000000 a
44.585428000000000 129.592784999999992 850.000000000000000 a
44.585096999999998 129.590646999999990 850.000000000000000 a
44.584859999999999 129.588353000000012 850.000000000000000 a
44.584359999999997 129.585567999999995 850.000000000000000 a
44.565821999999997 129.564207000000010 856.000000000000000 a
44.564892000000000 129.563099999999991 856.000000000000000 a
44.552917999999998 129.536364999999989 860.000000000000000 a
44.550916999999998 129.525441999999998 861.000000000000000 a
44.551408000000002 129.523989999999998 861.000000000000000 a
44.566518000000002 129.448974999999990 1107.000000000000000 a
44.556628000000003 129.404272999999989 1140.000000000000000 a
44.554402000000003 129.397647000000006 1130.000000000000000 a
44.555607999999999 129.394452999999999 1127.000000000000000 a
44.523671999999998 129.258502999999990 1066.000000000000000 a
44.525962000000000 129.247880000000009 1066.000000000000000 a
44.527200000000001 129.247177999999991 1066.000000000000000 a
44.535035000000001 129.242072000000007 1066.000000000000000 a
44.550711999999997 129.168448000000012 1173.000000000000000 a
44.551698000000002 129.165776999999991 1173.000000000000000 a
44.576562000000003 129.092935000000011 1181.000000000000000 a
44.576700000000002 129.091415000000012 1181.000000000000000 a
44.577302000000003 129.086147000000011 1175.000000000000000 a
44.578857999999997 129.081124999999986 1178.000000000000000 a
44.603279999999998 129.073724999999996 1186.000000000000000 a
44.660941999999999 129.032331999999997 1196.000000000000000 a
44.666085000000002 129.028622000000013 1196.000000000000000 a
44.673977000000001 129.024728000000010 1198.000000000000000 a
44.813682999999997 129.064785000000001 1434.000000000000000 a
44.813806999999997 129.064639999999997 1434.000000000000000 a
44.837867000000003 129.020401999999990 1631.000000000000000 a
44.850496999999997 128.993660000000006 1718.000000000000000 a
44.851402999999998 128.991262000000006 1726.000000000000000 a
44.853310000000000 128.972542000000004 1768.000000000000000 a
44.853420000000000 128.970705000000009 1767.000000000000000 a
44.853312000000003 128.969459999999998 1767.000000000000000 a
44.853274999999996 128.969210000000004 1767.000000000000000 a
44.853037000000000 128.967996999999997 1765.000000000000000 a
44.852840000000000 128.967035000000010 1767.000000000000000 a
44.852193000000000 128.963905000000011 1770.000000000000000 a
44.851612000000003 128.960221999999987 1767.000000000000000 a
44.854157999999998 128.955392999999987 1770.000000000000000 a
44.861037000000003 128.957065000000000 1783.000000000000000 a
44.861559999999997 128.956962000000004 1783.000000000000000 a
44.862723000000003 128.956452000000013 1786.000000000000000 a
44.863553000000003 128.955878000000013 1785.000000000000000 a
44.892780000000002 128.930595000000011 1632.000000000000000 a
44.893332000000001 128.930980000000005 1673.000000000000000 a
44.895158000000002 128.936013000000003 1658.000000000000000 a
45.346997999999999 127.297584999999998 935.000000000000000 a
45.347881999999998 127.290452999999999 948.000000000000000 a
45.348055000000002 127.288908000000006 953.000000000000000 a
45.348778000000003 127.286005000000003 960.000000000000000 a
45.348875000000000 127.285782999999995 961.000000000000000 a
45.348978000000002 127.285572000000002 961.000000000000000 a
45.349705000000000 127.284419999999997 961.000000000000000 a
45.350107000000001 127.283891999999994 963.000000000000000 a
45.351185000000001 127.282498000000004 966.000000000000000 a
45.353262000000001 127.280007999999995 974.000000000000000 a
45.357517000000001 127.275187000000003 979.000000000000000 a
45.358552000000003 127.272769999999994 979.000000000000000 a
45.359442000000001 127.268614999999997 978.000000000000000 a
45.359622999999999 127.267733000000007 976.000000000000000 a
45.360920000000000 127.259293000000000 960.000000000000000 a
45.361120000000000 127.258938000000001 956.000000000000000 a
45.362833000000002 127.256742000000003 948.000000000000000 a
45.368336999999997 127.249539999999996 937.000000000000000 a
45.378162000000003 127.229663000000002 909.000000000000000 a
45.405589999999997 127.169218000000001 714.000000000000000 a
45.419682999999999 127.147993000000000 689.000000000000000 a
45.450049999999997 127.109215000000006 602.000000000000000 a
45.473005000000001 127.083862999999994 584.000000000000000 a
45.479216999999998 127.072774999999993 571.000000000000000 a
45.516088000000003 127.030955000000006 530.000000000000000 a
45.516595000000002 127.030536999999995 530.000000000000000 a
45.519677999999999 127.027974999999998 525.000000000000000 a
45.520898000000003 127.026966999999999 523.000000000000000 a
45.526780000000002 127.022036999999997 518.000000000000000 a
45.527127000000000 127.021749999999997 518.000000000000000 a
45.538718000000003 127.012067000000002 512.000000000000000 a
45.666077000000001 126.535583000000003 604.000000000000000 a
45.585968000000001 126.475155000000001 574.000000000000000 a
45.547992999999998 126.393960000000007 477.000000000000000 a
45.542214999999999 126.386071999999999 225.000000000000000 a
45.515419999999999 126.362471999999997 399.000000000000000 a
45.498845000000003 126.350098000000003 412.000000000000000 a
45.495092000000000 126.347153000000006 412.000000000000000 a
45.455753000000001 126.320966999999996 609.000000000000000 a
45.451597000000000 126.318422999999996 610.000000000000000 a
45.408141999999998 126.293653000000006 766.000000000000000 a
45.374983000000000 126.273925000000006 615.000000000000000 a
45.337474999999998 126.250968000000000 574.000000000000000 a
45.323560000000001 126.242530000000002 563.000000000000000 a
45.281077000000003 126.221727000000001 561.000000000000000 a
45.275337999999998 126.217402000000007 561.000000000000000 a
45.220287999999996 126.183691999999994 531.000000000000000 a
45.195349999999998 126.168092000000001 574.000000000000000 a
45.183304999999997 126.160587000000007 574.000000000000000 a
45.148828000000002 126.143524999999997 550.000000000000000 a
45.127167000000000 126.133790000000005 650.000000000000000 a
45.059162999999998 126.149889999999999 105.000000000000000 a
45.033647999999999 126.088592000000006 110.000000000000000 a
45.032761999999998 126.084852999999995 110.000000000000000 a
44.986356999999998 126.018777999999998 198.000000000000000 a
44.981124999999999 126.015420000000006 205.000000000000000 a
44.948025000000001 125.993347999999997 748.000000000000000 a
44.933638000000002 125.983609999999999 730.000000000000000 a
44.880267000000003 125.946257000000003 587.000000000000000 a
44.874051999999999 125.941344999999998 609.000000000000000 a
44.786946999999998 125.901593000000005 730.000000000000000 a
44.786990000000003 125.898638000000005 732.000000000000000 a
44.756722000000003 125.845546999999996 576.000000000000000 a
44.728749999999998 125.807073000000003 569.000000000000000 a
44.716422000000001 125.800811999999993 569.000000000000000 a
44.602992999999998 125.756434999999996 618.000000000000000 a
44.602221999999998 125.755975000000007 579.000000000000000 a
44.508957000000002 125.696020000000004 640.000000000000000 a
44.474043000000002 125.673888000000005 668.000000000000000 a
44.428058000000000 125.642461999999995 620.000000000000000 a
44.334702000000000 125.588504999999998 632.000000000000000 a
21.196838000000000 110.399086999999994 0.000000000000000 a
21.196840000000002 110.399084999999999 0.000000000000000 a
21.196857999999999 110.399032000000005 0.000000000000000 a
21.197206999999999 110.398489999999995 0.000000000000000 a
21.197533000000000 110.397987000000001 0.000000000000000 a
21.198271999999999 110.396912999999998 0.000000000000000 a
21.199867999999999 110.394566999999995 8.000000000000000 a
21.200044999999999 110.394324999999995 20.000000000000000 a
21.200279999999999 110.393977000000007 30.000000000000000 a
21.261237000000001 110.365864999999999 30.000000000000000 a
21.263107000000002 110.364841999999996 20.000000000000000 a
21.263787000000001 110.364473000000004 13.000000000000000 a
21.265491999999998 110.363489999999999 3.000000000000000 a
21.266490000000001 110.363180000000000 0.000000000000000 a
21.266629999999999 110.362916999999996 7.000000000000000 a
21.265699999999999 110.361441999999997 0.000000000000000 a
21.265228000000000 110.360569999999996 3.000000000000000 a
21.276045000000000 110.321326999999997 100.000000000000000 a
21.276038000000000 110.321029999999993 105.000000000000000 a
21.275120000000001 110.314099999999996 107.000000000000000 a
21.273492000000001 110.300636999999995 121.000000000000000 a
21.274000000000001 110.296206999999995 135.000000000000000 a
21.274035000000001 110.295523000000003 141.000000000000000 a
21.271391999999999 110.292535000000001 118.000000000000000 a
21.269487000000002 110.290486999999999 108.000000000000000 a
21.267782000000000 110.288638000000006 94.000000000000000 a
21.155404999999998 110.178871999999998 56.000000000000000 a
21.145409999999998 110.167867000000001 44.000000000000000 a
21.128399999999999 110.154641999999996 38.000000000000000 a
21.075151999999999 110.108832000000007 44.000000000000000 a
21.065372000000000 110.100457000000006 44.000000000000000 a
21.042307999999998 110.084153000000001 13.000000000000000 a
21.039152999999999 110.082400000000007 15.000000000000000 a
20.975717000000000 110.043121999999997 98.000000000000000 a
20.973105000000000 110.040383000000006 107.000000000000000 a
20.969432000000001 110.039022000000003 110.000000000000000 a
20.958110000000001 110.035335000000003 95.000000000000000 a
20.957892999999999 110.035241999999997 95.000000000000000 a
20.953602000000000 110.034407999999999 94.000000000000000 a
20.811582999999999 110.012732000000000 11.000000000000000 a
20.805820000000001 110.011015000000000 33.000000000000000 a
20.789529999999999 110.006393000000003 43.000000000000000 a
20.780473000000001 110.005082999999999 46.000000000000000 a
20.777539999999998 110.005022999999994 56.000000000000000 a
20.731438000000001 110.004212999999993 85.000000000000000 a
20.707377000000001 110.004035000000002 110.000000000000000 a
20.691859999999998 110.006912000000000 126.000000000000000 a
20.650530000000000 110.017939999999996 213.000000000000000 a
20.630305000000000 110.022812000000002 238.000000000000000 a
20.576077000000002 110.045392000000007 292.000000000000000 a
20.548932000000001 110.053903000000005 290.000000000000000 a
20.519815000000001 110.066443000000007 241.000000000000000 a
20.494513000000001 110.076684999999998 215.000000000000000 a
20.475726999999999 110.085772000000006 225.000000000000000 a
20.441800000000001 110.107498000000007 207.000000000000000 a
20.411909999999999 110.130930000000006 218.000000000000000 a
20.393677000000000 110.132575000000003 228.000000000000000 a
20.332567000000001 110.149640000000005 281.000000000000000 a
20.330040000000000 110.150374999999997 267.000000000000000 a
20.273261999999999 110.146604999999994 97.000000000000000 a
20.228828000000000 110.125652000000002 0.000000000000000 a
20.194186999999999 110.121122999999997 0.000000000000000 a
19.815308000000002 110.049632000000003 182.000000000000000 a
19.767386999999999 109.933296999999996 236.000000000000000 a
19.752278000000000 109.870176999999998 164.000000000000000 a
19.747848000000001 109.829790000000003 144.000000000000000 a
19.737311999999999 109.802757000000000 151.000000000000000 a
19.727959999999999 109.790989999999994 166.000000000000000 a
19.709813000000000 109.769480000000001 192.000000000000000 a
19.697022000000000 109.758307000000002 244.000000000000000 a
19.683337999999999 109.749757000000002 284.000000000000000 a
19.573862999999999 109.644907000000003 326.000000000000000 a
19.560730000000000 109.617417000000003 338.000000000000000 a
19.554697000000001 109.585454999999996 376.000000000000000 a
19.542217999999998 109.568912999999995 369.000000000000000 a
19.541048000000000 109.565977000000004 369.000000000000000 a
19.540134999999999 109.563687000000002 369.000000000000000 a
19.485287000000000 109.446150000000003 471.000000000000000 a
19.485292000000001 109.445849999999993 471.000000000000000 a
19.448277000000001 109.316886999999994 431.000000000000000 a
19.448682000000002 109.315083000000001 427.000000000000000 a
19.451940000000000 109.291741999999999 435.000000000000000 a
19.449839999999998 109.280112000000003 423.000000000000000 a
19.436184999999998 109.214533000000003 389.000000000000000 a
19.434584999999998 109.208222000000006 384.000000000000000 a
19.433463000000000 109.206757999999994 384.000000000000000 a
19.433019999999999 109.206334999999996 382.000000000000000 a
19.396077999999999 109.148612000000000 228.000000000000000 a
19.379182000000000 109.119128000000003 230.000000000000000 a
19.358623000000001 109.081852999999995 251.000000000000000 a
19.350815000000001 109.069235000000006 253.000000000000000 a
19.348638000000001 109.066524999999999 256.000000000000000 a
19.345402000000000 109.063772000000000 269.000000000000000 a
19.285959999999999 109.010194999999996 294.000000000000000 a
19.253795000000000 108.965627999999995 154.000000000000000 a
19.253505000000001 108.965158000000002 154.000000000000000 a
19.205455000000001 108.886713000000000 169.000000000000000 a
19.159839999999999 108.778332000000006 56.000000000000000 a
19.147884999999999 108.740587000000005 13.000000000000000 a
19.144542000000001 108.731712999999999 15.000000000000000 a
19.138639999999999 108.719382999999993 8.000000000000000 a
19.136378000000001 108.715017000000003 5.000000000000000 a
19.124469999999999 108.705494999999999 21.000000000000000 a
19.123149999999999 108.704695000000001 21.000000000000000 a
19.106710000000000 108.694164999999998 61.000000000000000 a
19.104385000000001 108.692687000000006 54.000000000000000 a
19.098942000000001 108.690267000000006 48.000000000000000 a
19.098476999999999 108.690147999999994 51.000000000000000 a
19.039135000000002 108.674543000000000 18.000000000000000 a
19.038823000000001 108.674442999999997 16.000000000000000 a
19.024252000000001 108.670582999999993 18.000000000000000 a
19.016242999999999 108.671797999999995 15.000000000000000 a
19.014333000000001 108.672548000000006 16.000000000000000 a
18.939637000000001 108.688897999999995 18.000000000000000 a
18.908505000000002 108.696025000000006 25.000000000000000 a
18.873712000000001 108.703992000000000 28.000000000000000 a
18.849772999999999 108.709407999999996 57.000000000000000 a
18.834292000000001 108.715586999999999 66.000000000000000 a
18.833963000000001 108.715598000000000 67.000000000000000 a
18.630983000000001 108.720893000000004 20.000000000000000 a
18.592780000000001 108.743819999999999 0.000000000000000 a
18.571812000000001 108.763823000000002 8.000000000000000 a
18.566492000000000 108.764295000000004 36.000000000000000 a
18.562187999999999 108.764763000000002 23.000000000000000 a
18.555167000000001 108.765396999999993 21.000000000000000 a
18.550605000000001 108.766593000000000 8.000000000000000 a
18.545577999999999 108.768722999999994 15.000000000000000 a
18.539128000000002 108.772653000000005 41.000000000000000 a
18.537455000000001 108.774668000000005 39.000000000000000 a
18.534656999999999 108.781066999999993 18.000000000000000 a
18.532171999999999 108.789050000000003 33.000000000000000 a
18.531123000000001 108.794619999999995 39.000000000000000 a
18.388310000000001 108.968076999999994 25.000000000000000 a
18.385787000000001 108.969723000000002 25.000000000000000 a
18.380495000000000 108.976398000000003 3.000000000000000 a
18.379313000000000 108.978088000000000 7.000000000000000 a
18.376194999999999 108.982573000000002 11.000000000000000 a
18.366948000000001 108.998935000000003 0.000000000000000 a
18.366741999999999 109.004130000000004 0.000000000000000 a
20.128118000000001 110.121589999999998 33.000000000000000 a
20.150133000000000 110.119900000000001 34.000000000000000 a
23.379587999999998 113.199917999999997 2.000000000000000 a
23.378992000000000 113.200005000000004 15.000000000000000 a
23.380730000000000 113.199532000000005 25.000000000000000 a
23.382113000000000 113.199107999999995 30.000000000000000 a
23.384917000000002 113.198373000000004 3.000000000000000 a
23.386068000000002 113.197975000000000 7.000000000000000 a
23.387692000000001 113.198937000000001 3.000000000000000 a
23.388307999999999 113.199996999999996 3.000000000000000 a
23.388660000000002 113.200857999999997 3.000000000000000 a
23.389018000000000 113.201691999999994 3.000000000000000 a
23.403697000000001 113.218052000000000 38.000000000000000 a
23.670683000000000 113.346873000000002 6703.000000000000000 a
23.752862000000000 113.360011999999998 6909.000000000000000 a
23.816821999999998 113.370377000000005 6924.000000000000000 a
23.933975000000000 113.383448000000001 7006.000000000000000 a
25.439843000000000 113.435249999999996 30279.000000000000000 a
25.500195000000001 113.440228000000005 30507.000000000000000 a
25.913878000000000 113.469296999999997 30786.000000000000000 a
26.289383000000001 113.480374999999995 31171.000000000000000 a
26.444762000000001 113.485342000000003 31258.000000000000000 a
26.644006999999998 113.491039999999998 31286.000000000000000 a
26.992065000000000 113.502307000000002 31293.000000000000000 a
28.695464999999999 113.603915000000001 31240.000000000000000 a
29.007436999999999 113.628191999999999 31253.000000000000000 a
29.065130000000000 113.632397999999995 31242.000000000000000 a
29.971993000000001 113.725407000000004 31227.000000000000000 a
30.336266999999999 113.912171999999998 31211.000000000000000 a
30.469970000000000 113.981475000000003 31214.000000000000000 a
32.476101999999997 114.536749999999998 31183.000000000000000 a
32.562432999999999 114.545162000000005 31179.000000000000000 a
32.744982999999998 114.561948000000001 31145.000000000000000 a
32.864803000000002 114.572987999999995 31114.000000000000000 a
32.971645000000002 114.583586999999994 31475.000000000000000 a
33.031343000000000 114.588507000000007 31481.000000000000000 a
33.134847000000001 114.598682999999994 31481.000000000000000 a
33.314109999999999 114.615543000000002 31458.000000000000000 a
33.366771999999997 114.620277999999999 31444.000000000000000 a
33.686906999999998 114.642870000000002 31237.000000000000000 a
33.758443000000000 114.649974999999998 31214.000000000000000 a
34.976658000000000 114.771632999999994 31070.000000000000000 a
35.786344999999997 114.861059999999995 31060.000000000000000 a
35.825426999999998 114.865724999999998 31056.000000000000000 a
35.965147000000002 114.879282000000003 31055.000000000000000 a
38.353414999999998 116.077489999999997 21270.000000000000000 a
39.011524999999999 116.563457000000000 9529.000000000000000 a
39.100020000000001 116.788407000000007 9173.000000000000000 a
37.858629999999998 112.884092999999993 4099.000000000000000 a
37.899999999999999 112.966111999999995 3611.000000000000000 a
37.769697000000001 113.561368000000002 2493.000000000000000 a
37.769430000000000 113.563982999999993 2487.000000000000000 a
37.782372000000002 113.745688000000001 2385.000000000000000 a
37.786262999999998 113.756142999999994 2377.000000000000000 a
37.820258000000003 113.812451999999993 2979.000000000000000 a
37.535290000000003 112.679536999999996 2548.000000000000000 a
37.533588000000002 112.679530000000000 2544.000000000000000 a
37.533873000000000 112.679533000000006 2544.000000000000000 a
37.461140000000000 112.606252999999995 2551.000000000000000 a
37.432989999999997 112.580482000000003 2548.000000000000000 a
37.428289999999997 112.574520000000007 2544.000000000000000 a
37.417065000000001 112.557727999999997 2534.000000000000000 a
37.416519999999998 112.556602999999996 2533.000000000000000 a
37.389437000000001 112.481482999999997 2502.000000000000000 a
37.388893000000003 112.479678000000007 2500.000000000000000 a
37.368324999999999 112.415013000000002 2492.000000000000000 a
36.867730000000002 111.985093000000006 4547.000000000000000 a
36.868062999999999 111.984913000000006 4539.000000000000000 a
36.868352000000002 111.984678000000002 4537.000000000000000 a
36.868625000000002 111.984309999999994 4539.000000000000000 a
36.868932999999998 111.982974999999996 4546.000000000000000 a
36.868965000000003 111.982911999999999 4546.000000000000000 a
36.869120000000002 111.982472999999999 4546.000000000000000 a
36.869079999999997 111.982344999999995 4546.000000000000000 a
36.869045000000000 111.982282999999995 4546.000000000000000 a
36.868915000000001 111.981594999999999 4546.000000000000000 a
36.869062999999997 111.981165000000004 4546.000000000000000 a
37.188952000000000 112.218192999999999 2457.000000000000000 a
37.231802999999999 112.250101999999998 2456.000000000000000 a
37.691549999999999 112.867857000000001 2577.000000000000000 a
37.735103000000002 113.047205000000005 2895.000000000000000 a
27.891691999999999 102.255549999999999 4931.000000000000000 a
27.891397000000001 102.255447000000004 4928.000000000000000 a
27.876823000000002 102.259758000000005 4870.000000000000000 a
27.876037000000000 102.261358000000001 4865.000000000000000 a
27.875632000000000 102.262726999999998 4884.000000000000000 a
27.875748000000002 102.262445000000000 4885.000000000000000 a
27.875775000000001 102.262389999999996 4885.000000000000000 a
27.972207999999998 102.178948000000005 4997.000000000000000 a
28.215803000000001 102.171925000000002 5468.000000000000000 a
28.219387000000001 102.171552000000005 5425.000000000000000 a
28.221860000000000 102.171949999999995 5407.000000000000000 a
28.222532000000001 102.171527999999995 5399.000000000000000 a
28.222391999999999 102.171260000000004 5400.000000000000000 a
28.221395000000001 102.169996999999995 5415.000000000000000 a
28.221285000000002 102.169884999999994 5412.000000000000000 a
28.220952000000000 102.169619999999995 5399.000000000000000 a
28.220870000000001 102.169567000000001 5395.000000000000000 a
28.220787999999999 102.169512999999995 5392.000000000000000 a
28.220758000000000 102.169493000000003 5390.000000000000000 a
28.220618000000002 102.169408000000004 5382.000000000000000 a
28.220490000000002 102.169342000000000 5377.000000000000000 a
28.208062000000002 102.071629999999999 5443.000000000000000 a
28.206840000000000 102.070537000000002 5410.000000000000000 a
28.202622999999999 102.066405000000003 5415.000000000000000 a
28.202597000000001 102.066432000000006 5417.000000000000000 a
28.201317000000000 102.065552999999994 5577.000000000000000 a
28.201325000000001 102.065548000000007 5577.000000000000000 a
28.201335000000000 102.065541999999994 5577.000000000000000 a
28.201370000000001 102.065517000000000 5577.000000000000000 a
28.201380000000000 102.065507999999994 5577.000000000000000 a
28.201609999999999 102.065348000000000 5579.000000000000000 a
28.207155000000000 102.070643000000004 5410.000000000000000 a
28.208027000000001 102.071627000000007 5410.000000000000000 a
28.207915000000000 102.071858000000006 5408.000000000000000 a
28.207813000000002 102.072109999999995 5404.000000000000000 a
28.050847999999998 102.193134999999998 5156.000000000000000 a
28.049523000000001 102.193763000000004 5159.000000000000000 a
28.046292000000001 102.194958000000000 5217.000000000000000 a
27.781790000000001 102.214112000000000 4824.000000000000000 a
27.732260000000000 102.194149999999993 4783.000000000000000 a
27.722035000000002 102.195907000000005 4775.000000000000000 a
27.692480000000000 102.204548000000003 4751.000000000000000 a
27.657933000000000 102.192212999999995 4738.000000000000000 a
27.630358000000001 102.192750000000004 4733.000000000000000 a
27.595610000000001 102.183184999999995 4719.000000000000000 a
27.574213000000000 102.182370000000006 4713.000000000000000 a
27.516912000000001 102.177644999999998 4416.000000000000000 a
27.473237000000001 102.170595000000006 4518.000000000000000 a
27.462109999999999 102.168914999999998 4488.000000000000000 a
27.460211999999999 102.168904999999995 4487.000000000000000 a
27.432250000000000 102.170738000000000 4464.000000000000000 a
27.432043000000000 102.170822999999999 4464.000000000000000 a
27.389015000000001 102.189702999999994 4367.000000000000000 a
27.341697000000000 102.296837999999994 4221.000000000000000 a
27.294257999999999 102.319812999999996 4352.000000000000000 a
27.294245000000000 102.319788000000003 4352.000000000000000 a
27.294243000000002 102.319812999999996 4352.000000000000000 a
27.293768000000000 102.319792000000007 4331.000000000000000 a
27.287887000000001 102.318672000000007 4329.000000000000000 a
27.227180000000001 102.305346999999998 3922.000000000000000 a
27.226188000000000 102.305149999999998 3926.000000000000000 a
27.215762000000002 102.301164999999997 3917.000000000000000 a
27.214652000000001 102.300617000000003 3921.000000000000000 a
27.213301999999999 102.299267000000000 3924.000000000000000 a
27.149642000000000 102.246198000000007 3906.000000000000000 a
27.149175000000000 102.245968000000005 3888.000000000000000 a
27.149145000000001 102.245954999999995 3888.000000000000000 a
27.145603000000001 102.244910000000004 3865.000000000000000 a
27.145340000000001 102.244834999999995 3865.000000000000000 a
27.143872999999999 102.244417999999996 3862.000000000000000 a
27.143401999999998 102.244332000000000 3853.000000000000000 a
27.142607000000002 102.244152999999997 3847.000000000000000 a
27.140035000000001 102.244557999999998 3853.000000000000000 a
27.139303000000002 102.244878000000000 3837.000000000000000 a
27.138663000000001 102.245142000000001 3821.000000000000000 a
27.136533000000000 102.245345000000000 3817.000000000000000 a
27.133127000000002 102.244586999999996 3840.000000000000000 a
27.128765000000001 102.243868000000006 3796.000000000000000 a
27.124475000000000 102.239537999999996 3776.000000000000000 a
27.124227999999999 102.239220000000003 3768.000000000000000 a
25.592877999999999 100.250946999999996 6317.000000000000000 a
25.592893000000000 100.250985000000000 6316.000000000000000 a
25.593318000000000 100.252337999999995 6368.000000000000000 a
25.593565000000002 100.253045000000000 6368.000000000000000 a
25.593878000000000 100.253900000000002 6362.000000000000000 a
25.594014999999999 100.254275000000007 6366.000000000000000 a
25.594042000000002 100.254352999999995 6365.000000000000000 a
25.594210000000000 100.254812999999999 6373.000000000000000 a
25.594645000000000 100.255992000000006 6385.000000000000000 a
25.594728000000000 100.256225000000001 6388.000000000000000 a
25.594754999999999 100.256303000000003 6386.000000000000000 a
25.595257000000000 100.257729999999995 6401.000000000000000 a
25.595718000000002 100.259027000000003 6409.000000000000000 a
25.595882000000000 100.259484999999998 6411.000000000000000 a
25.595974999999999 100.259748000000002 6409.000000000000000 a
25.595997000000001 100.259815000000003 6407.000000000000000 a
25.601922999999999 100.277169999999998 6393.000000000000000 a
25.601849999999999 100.278402000000000 6401.000000000000000 a
25.522131999999999 100.331864999999993 6522.000000000000000 a
25.521360000000001 100.332688000000005 6558.000000000000000 a
25.520657000000000 100.333877999999999 6585.000000000000000 a
25.520354999999999 100.335023000000007 6603.000000000000000 a
25.511794999999999 100.380622000000002 6914.000000000000000 a
25.499177000000000 100.422191999999995 6985.000000000000000 a
25.499479999999998 100.424931999999998 7078.000000000000000 a
25.527574999999999 100.492928000000006 7075.000000000000000 a
25.523762999999999 100.521339999999995 6919.000000000000000 a
25.522708000000002 100.522215000000003 6898.000000000000000 a
25.451066999999998 100.562123000000000 6383.000000000000000 a
25.450050000000001 100.564471999999995 6389.000000000000000 a
25.449888000000001 100.568233000000006 6393.000000000000000 a
25.387563000000000 100.660088000000002 6896.000000000000000 a
25.386628000000002 100.662642000000005 6896.000000000000000 a
25.384342000000000 100.669839999999994 6893.000000000000000 a
25.384072000000000 100.671160000000000 6877.000000000000000 a
25.383195000000001 100.689160000000001 6696.000000000000000 a
25.388393000000001 100.726704999999995 6329.000000000000000 a
25.412918000000001 100.786799999999999 6642.000000000000000 a
25.404326999999999 100.812925000000007 6647.000000000000000 a
25.395073000000000 100.837142000000000 6900.000000000000000 a
25.375315000000001 100.863393000000002 6918.000000000000000 a
25.358809999999998 100.894367000000003 6801.000000000000000 a
25.358165000000000 100.895229999999998 6793.000000000000000 a
25.354547000000000 100.923176999999995 6736.000000000000000 a
25.375283000000000 100.990802000000002 6765.000000000000000 a
25.375247000000002 100.993262000000001 6778.000000000000000 a
25.371998000000001 101.056047000000007 6791.000000000000000 a
25.371900000000000 101.056190000000001 6791.000000000000000 a
25.362652000000001 101.077344999999994 6716.000000000000000 a
25.362548000000000 101.077889999999996 6709.000000000000000 a
25.251888000000001 101.140258000000003 6593.000000000000000 a
25.243224999999999 101.151003000000003 6590.000000000000000 a
25.237317000000001 101.163370000000000 6586.000000000000000 a
25.236892999999998 101.164788000000001 6586.000000000000000 a
25.229178000000001 101.229806999999994 6071.000000000000000 a
25.222030000000000 101.250789999999995 6052.000000000000000 a
25.209747000000000 101.279390000000006 6093.000000000000000 a
25.195599999999999 101.301608000000002 6106.000000000000000 a
25.148067999999999 101.342754999999997 6083.000000000000000 a
25.144843000000002 101.347922999999994 6073.000000000000000 a
25.141002000000000 101.358024999999998 6053.000000000000000 a
25.112772000000000 101.405483000000004 5947.000000000000000 a
25.088152000000001 101.438843000000006 6001.000000000000000 a
25.082062000000001 101.449901999999994 5992.000000000000000 a
25.081665000000001 101.451061999999993 5991.000000000000000 a
25.058252000000000 101.514849999999996 5855.000000000000000 a
25.053076999999998 101.527006999999998 5840.000000000000000 a
25.053003000000000 101.527303000000003 5840.000000000000000 a
25.052837000000000 101.528931999999998 5840.000000000000000 a
25.055572000000002 101.574782999999996 5733.000000000000000 a
25.056400000000000 101.578978000000006 5750.000000000000000 a
25.056982999999999 101.581618000000006 5743.000000000000000 a
25.081461999999998 101.639236999999994 5797.000000000000000 a
25.085148000000000 101.646602000000001 5753.000000000000000 a
25.170413000000000 101.706018000000000 5989.000000000000000 a
25.173421999999999 101.746037999999999 5868.000000000000000 a
25.172491999999998 101.752422999999993 5856.000000000000000 a
25.108201999999999 101.802966999999995 5832.000000000000000 a
25.106583000000001 101.819095000000004 5823.000000000000000 a
25.107324999999999 101.821382999999997 5822.000000000000000 a
25.107612000000000 101.822131999999996 5822.000000000000000 a
25.181363000000001 101.910427999999996 5574.000000000000000 a
25.181871999999998 101.911522000000005 5564.000000000000000 a
25.171544999999998 101.942655000000002 5509.000000000000000 a
25.172487000000000 102.008898000000002 5422.000000000000000 a
25.217628000000001 102.052678000000000 5220.000000000000000 a
25.218947000000000 102.054563000000002 5221.000000000000000 a
25.250840000000000 102.132667999999995 5481.000000000000000 a
25.251605000000001 102.135005000000007 5487.000000000000000 a
25.258938000000001 102.175605000000004 5673.000000000000000 a
25.259622000000000 102.181906999999995 5668.000000000000000 a
25.259547999999999 102.182621999999995 5664.000000000000000 a
25.259402000000001 102.183482999999995 5664.000000000000000 a
25.250001999999999 102.208627000000007 5733.000000000000000 a
25.249745000000001 102.215378000000001 5756.000000000000000 a
25.249008000000000 102.215907000000001 5763.000000000000000 a
25.208259999999999 102.269592000000003 6040.000000000000000 a
25.205504999999999 102.272756999999999 6035.000000000000000 a
25.177928000000001 102.295218000000006 6109.000000000000000 a
25.006011999999998 102.331661999999994 5897.000000000000000 a
24.993151999999998 102.348737000000000 5904.000000000000000 a
24.992545000000000 102.349843000000007 5906.000000000000000 a
24.991973000000002 102.351932000000005 5902.000000000000000 a
24.990462000000001 102.371139999999997 5869.000000000000000 a
24.964912000000002 102.461371999999997 6027.000000000000000 a
24.941023000000001 102.519831999999994 6009.000000000000000 a
24.939782999999998 102.524550000000005 6015.000000000000000 a
24.939502000000001 102.526358000000002 6019.000000000000000 a
24.939415000000000 102.526906999999994 6019.000000000000000 a
24.939328000000000 102.527455000000003 6020.000000000000000 a
24.941723000000000 102.536088000000007 6045.000000000000000 a
24.961365000000001 102.585930000000005 6083.000000000000000 a
24.964420000000000 102.593575000000001 6078.000000000000000 a
25.035595000000001 102.669264999999996 6091.000000000000000 a
25.035371999999999 102.671717999999998 6089.000000000000000 a
25.016973000000000 102.703334999999996 6097.000000000000000 a
25.016963000000001 102.703445000000002 6097.000000000000000 a
25.016902000000002 102.704104999999998 6097.000000000000000 a
25.016888000000002 102.704762000000002 6097.000000000000000 a
25.016953000000001 102.706045000000003 6097.000000000000000 a
25.017192999999999 102.708250000000007 6097.000000000000000 a
25.017254999999999 102.708432000000002 6097.000000000000000 a
25.017333000000001 102.708797000000004 6097.000000000000000 a
25.017460000000000 102.709329999999994 6097.000000000000000 a
25.017903000000000 102.712038000000007 6097.000000000000000 a
25.017831999999999 102.713641999999993 6097.000000000000000 a
25.017856999999999 102.714692999999997 6099.000000000000000 a
25.017820000000000 102.715372000000002 6099.000000000000000 a
25.017685000000000 102.717050000000000 6099.000000000000000 a
25.017679999999999 102.717803000000004 6104.000000000000000 a
25.017679999999999 102.718405000000004 6104.000000000000000 a
25.017679999999999 102.718459999999993 6104.000000000000000 a
34.370511999999998 107.229861999999997 1785.000000000000000 a
34.329245000000000 107.518572000000006 1634.000000000000000 a
34.321337000000000 107.620193000000000 1573.000000000000000 a
38.866897999999999 116.978802999999999 31529.000000000000000 a
38.751852000000000 116.973427999999998 32554.000000000000000 a
38.680573000000003 116.969549999999998 32488.000000000000000 a
38.646236999999999 116.967838000000000 32494.000000000000000 a
38.437196999999998 116.957222999999999 32511.000000000000000 a
38.325158000000002 116.951949999999997 32532.000000000000000 a
38.267260000000000 116.949122000000003 32531.000000000000000 a
38.195357999999999 116.945620000000005 32549.000000000000000 a
38.052033000000002 116.938794999999999 32605.000000000000000 a
38.040128000000003 116.938222999999994 32608.000000000000000 a
37.996510000000001 116.936077999999995 32596.000000000000000 a
37.941028000000003 116.933287000000007 32629.000000000000000 a
37.871626999999997 116.929924999999997 32636.000000000000000 a
37.867668000000002 116.929737000000003 32637.000000000000000 a
37.824195000000003 116.927662999999995 32675.000000000000000 a
37.705613000000000 116.922015000000002 32717.000000000000000 a
37.677956999999999 116.920697000000004 32720.000000000000000 a
37.630608000000002 116.918360000000007 32744.000000000000000 a
37.589205000000000 116.916370000000001 32756.000000000000000 a
37.577373000000001 116.915823000000003 32760.000000000000000 a
37.492410000000000 116.911653000000001 32769.000000000000000 a
37.460797999999997 116.910165000000006 32783.000000000000000 a
37.419396999999996 116.908237999999997 32795.000000000000000 a
37.360460000000003 116.905488000000005 32832.000000000000000 a
37.346722999999997 116.904854999999998 32832.000000000000000 a
37.272351999999998 116.901399999999995 32826.000000000000000 a
37.195365000000002 116.901700000000005 32818.000000000000000 a
37.123787000000000 116.903813000000000 32833.000000000000000 a
37.107877999999999 116.904273000000003 32836.000000000000000 a
36.434398000000002 116.927149999999997 32977.000000000000000 a
34.762312000000001 117.105928000000006 31315.000000000000000 a
34.709311999999997 117.111507000000003 31347.000000000000000 a
34.313972000000000 117.153312999999997 31405.000000000000000 a
33.874923000000003 117.187837000000002 31465.000000000000000 a
33.858617000000002 117.188687999999999 31470.000000000000000 a
33.727553000000000 117.195445000000007 31494.000000000000000 a
33.613753000000003 117.202143000000007 30163.000000000000000 a
31.036503000000000 117.324803000000003 95.000000000000000 a
30.997309999999999 117.361090000000004 126.000000000000000 a
30.936817999999999 117.446977000000004 207.000000000000000 a
30.809426999999999 117.778576999999999 77.000000000000000 a
30.742139999999999 117.825221999999997 64.000000000000000 a
30.664066999999999 117.881401999999994 54.000000000000000 a
30.633085000000001 117.901141999999993 87.000000000000000 a
30.595787000000001 117.932838000000004 97.000000000000000 a
30.571822999999998 117.942539999999994 238.000000000000000 a
30.568377000000002 117.942661999999999 249.000000000000000 a
30.423687000000001 117.891672000000000 499.000000000000000 a
30.379352000000001 117.893398000000005 600.000000000000000 a
30.352914999999999 117.902780000000007 614.000000000000000 a
30.352242000000000 117.903077999999994 614.000000000000000 a
30.345987999999998 117.908277999999996 592.000000000000000 a
30.323422000000001 117.965355000000002 520.000000000000000 a
30.229105000000001 118.255354999999994 589.000000000000000 a
30.219303000000000 118.259506999999999 650.000000000000000 a
30.203835000000002 118.265173000000004 640.000000000000000 a
30.300152000000001 118.193657000000002 489.000000000000000 a
30.297688000000001 118.202021999999999 462.000000000000000 a
30.297246999999999 118.202830000000006 452.000000000000000 a
30.289407000000001 118.209931999999995 473.000000000000000 a
30.181670000000000 118.272395000000003 695.000000000000000 a
29.970061999999999 118.078288000000001 965.000000000000000 a
29.965637999999998 118.077190000000002 961.000000000000000 a
29.916837000000001 118.092775000000003 734.000000000000000 a
29.914387999999999 118.093860000000006 732.000000000000000 a
29.817028000000001 118.166397000000003 537.000000000000000 a
29.729907999999998 118.341534999999993 429.000000000000000 a
29.730308000000001 118.342151999999999 430.000000000000000 a
29.732759999999999 118.345515000000006 438.000000000000000 a
29.904487000000000 118.565852000000007 485.000000000000000 a
29.904396999999999 118.566481999999993 487.000000000000000 a
29.892447000000001 118.608121999999995 406.000000000000000 a
29.891719999999999 118.609196999999995 412.000000000000000 a
29.890139999999999 118.608772999999999 411.000000000000000 a
29.888362000000001 118.608165000000000 413.000000000000000 a
29.866425000000000 118.611000000000004 396.000000000000000 a
29.865594999999999 118.613387000000003 383.000000000000000 a
29.865591999999999 118.613399999999999 381.000000000000000 a
29.865590000000001 118.613405000000000 380.000000000000000 a
29.616126999999999 119.039310000000000 426.000000000000000 a
29.616108000000001 119.039316999999997 429.000000000000000 a
29.613019999999999 119.039432000000005 425.000000000000000 a
29.613016999999999 119.039432000000005 423.000000000000000 a
29.612957000000002 119.039429999999996 423.000000000000000 a
29.605467000000001 119.046206999999995 586.000000000000000 a
29.605270000000001 119.046899999999994 550.000000000000000 a
29.604768000000000 119.048372000000001 512.000000000000000 a
29.605533000000001 119.100350000000006 404.000000000000000 a
29.565246999999999 119.181681999999995 497.000000000000000 a
29.565401999999999 119.187455000000000 489.000000000000000 a
29.559930000000001 119.203168000000005 461.000000000000000 a
29.558599999999998 119.212607000000006 440.000000000000000 a
29.524467999999999 119.324295000000006 367.000000000000000 a
29.522945000000000 119.325182999999996 344.000000000000000 a
29.522297999999999 119.327055000000001 341.000000000000000 a
29.524992999999998 119.330460000000002 292.000000000000000 a
29.525362999999999 119.331207000000006 292.000000000000000 a
29.533837999999999 119.356892999999999 277.000000000000000 a
29.541377000000001 119.376886999999996 279.000000000000000 a
29.552668000000001 119.402550000000005 256.000000000000000 a
29.574862000000000 119.447841999999994 264.000000000000000 a
29.576979999999999 119.451347999999996 253.000000000000000 a
29.584063000000000 119.462239999999994 272.000000000000000 a
29.605422000000001 119.490832999999995 338.000000000000000 a
29.631340000000002 119.518760000000000 176.000000000000000 a
29.634481999999998 119.521249999999995 179.000000000000000 a
29.674054999999999 119.567785000000001 226.000000000000000 a
29.676977999999998 119.571838000000000 220.000000000000000 a
29.701962999999999 119.602091999999999 144.000000000000000 a
29.731240000000000 119.647208000000006 108.000000000000000 a
29.731504999999999 119.647942000000000 110.000000000000000 a
29.802099999999999 119.750146999999998 226.000000000000000 a
29.840695000000000 119.791752000000002 153.000000000000000 a
29.863057999999999 119.831412000000000 202.000000000000000 a
29.885059999999999 119.850115000000002 176.000000000000000 a
30.003202999999999 120.007523000000006 80.000000000000000 a
34.288497000000000 117.076599999999999 -777.000000000000000 a
34.329197999999998 116.861473000000004 -777.000000000000000 a
34.336621999999998 116.821432000000001 -777.000000000000000 a
34.377220000000001 116.598697000000001 -777.000000000000000 a
34.410789999999999 115.962973000000005 -777.000000000000000 a
34.481254999999997 115.567104999999998 -777.000000000000000 a
34.573573000000003 115.320196999999993 -777.000000000000000 a
34.584057000000001 115.280938000000006 -777.000000000000000 a
34.722112000000003 115.029222000000004 -777.000000000000000 a
34.759452000000003 114.961258000000001 -777.000000000000000 a
34.802655000000001 114.720609999999994 -777.000000000000000 a
34.780549999999998 114.442238000000003 -777.000000000000000 a
34.736072999999998 113.751450000000006 -777.000000000000000 a
34.714948000000000 111.478039999999993 -777.000000000000000 a
36.027323000000003 103.854474999999994 -777.000000000000000 a
36.853029999999997 103.203952999999998 -777.000000000000000 a
37.805590000000002 102.760570000000001 -777.000000000000000 a
38.821800000000003 100.911752000000007 -777.000000000000000 a
38.876018000000002 100.729950000000002 -777.000000000000000 a
38.883777000000002 100.711147999999994 -777.000000000000000 a
40.337477999999997 96.962227999999996 -777.000000000000000 a
40.368774999999999 96.934680000000000 -777.000000000000000 a
40.421067000000001 96.886097000000007 -777.000000000000000 a
40.599125000000001 96.589529999999996 -777.000000000000000 a
40.648887999999999 96.495504999999994 -777.000000000000000 a
40.846302999999999 96.054107999999999 -777.000000000000000 a
41.057777000000002 95.556188000000006 -777.000000000000000 a
41.578428000000002 94.629868000000002 -777.000000000000000 a
41.946281999999997 94.254260000000002 -777.000000000000000 a
42.339607000000001 93.950249999999997 -777.000000000000000 a
42.690567999999999 93.643798000000004 -777.000000000000000 a
42.833640000000003 93.530627999999993 -777.000000000000000 a
42.837992000000000 93.525379999999998 -777.000000000000000 a
43.351613000000000 88.300934999999996 -777.000000000000000 a
43.373010000000001 88.217834999999994 -777.000000000000000 a
43.511074999999998 87.969116999999997 -777.000000000000000 a
43.525522000000002 87.953023000000002 -777.000000000000000 a
43.649275000000003 87.638028000000006 -777.000000000000000 a
43.694249999999997 87.579274999999996 -777.000000000000000 a
43.697032999999998 87.576189999999997 -777.000000000000000 a
43.765732999999997 87.580416999999997 -777.000000000000000 a
43.662830000000000 87.638215000000002 -777.000000000000000 a
43.638640000000002 87.645342999999997 -777.000000000000000 a
43.558947000000003 87.850089999999994 -777.000000000000000 a
43.524217000000000 87.954517999999993 -777.000000000000000 a
43.240456999999999 88.483767000000000 -777.000000000000000 a
43.188377000000003 88.594723000000002 -777.000000000000000 a
43.194465000000001 88.715401999999997 -777.000000000000000 a
43.191783000000001 88.737729999999999 -777.000000000000000 a
43.159193000000002 88.801980000000000 -777.000000000000000 a
43.153362000000001 88.826824999999999 -777.000000000000000 a
42.933373000000003 86.844472999999994 -777.000000000000000 a
41.749639999999999 86.153458000000001 -777.000000000000000 a
42.008532000000002 84.764539999999997 -777.000000000000000 a
41.704521999999997 82.866470000000007 -777.000000000000000 a
41.676949999999998 82.794707000000002 -777.000000000000000 a
41.615537000000003 82.666562999999996 -777.000000000000000 a
41.574762999999997 82.620040000000003 -777.000000000000000 a
41.574762999999997 82.620040000000003 -777.000000000000000 a
41.566459999999999 82.559426999999999 -777.000000000000000 a
41.544452999999997 82.289694999999995 -777.000000000000000 a
41.405577999999998 81.549689999999998 -777.000000000000000 a
41.403930000000003 81.427149999999997 -777.000000000000000 a
41.363926999999997 81.139323000000005 -777.000000000000000 a
41.348495000000000 81.086562999999998 -777.000000000000000 a
41.317886999999999 80.884844999999999 -777.000000000000000 a
41.315567000000001 80.853363000000002 -777.000000000000000 a
41.314272000000003 80.845716999999993 -777.000000000000000 a
41.303854999999999 80.801304999999999 -777.000000000000000 a
41.286655000000003 80.728309999999993 -777.000000000000000 a
41.274009999999997 80.691232999999997 -777.000000000000000 a
41.236066999999998 80.581012000000001 -777.000000000000000 a
41.213697000000003 80.516163000000006 -777.000000000000000 a
41.204923000000001 80.478432999999995 -777.000000000000000 a
41.201185000000002 80.460211999999999 -777.000000000000000 a
41.172747000000001 80.269931999999997 -777.000000000000000 a
41.169770000000000 80.264251999999999 -777.000000000000000 a
41.123303000000000 80.241062999999997 -777.000000000000000 a
41.097127000000000 80.208894999999998 -777.000000000000000 a
41.049528000000002 80.172039999999996 -777.000000000000000 a
40.892646999999997 80.023617999999999 -777.000000000000000 a
41.015847000000001 80.133702000000000 -777.000000000000000 a
41.052658000000001 80.175013000000007 -777.000000000000000 a
41.076180000000001 80.195580000000007 -777.000000000000000 a
41.120677999999998 80.231233000000003 -777.000000000000000 a
41.123417000000003 80.241555000000005 -777.000000000000000 a
41.142874999999997 80.303735000000003 -777.000000000000000 a
41.142874999999997 80.303735000000003 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.144039999999997 80.306839999999994 -777.000000000000000 a
41.145580000000002 80.311239999999998 -777.000000000000000 a
41.151532000000003 80.326423000000005 -777.000000000000000 a
41.189014999999998 80.402056999999999 -777.000000000000000 a
41.200637999999998 80.457885000000005 -777.000000000000000 a
41.308098000000001 80.819137999999995 -777.000000000000000 a
41.321207999999999 80.941732000000002 -777.000000000000000 a
41.338712999999998 81.042905000000005 -777.000000000000000 a
41.372357999999998 81.155034999999998 -777.000000000000000 a
41.390112000000002 81.209774999999993 -777.000000000000000 a
41.389192999999999 81.231407000000004 -777.000000000000000 a
41.388468000000003 81.248527999999993 -777.000000000000000 a
41.406007000000002 81.459469999999996 -777.000000000000000 a
41.510871999999999 82.014197999999993 -777.000000000000000 a
41.542478000000003 82.215261999999996 -777.000000000000000 a
41.543171999999998 82.226955000000004 -777.000000000000000 a
41.564290000000000 82.422327999999993 -777.000000000000000 a
41.572755000000001 82.606272000000004 -777.000000000000000 a
41.574598000000002 82.619285000000005 -777.000000000000000 a
41.579357000000002 82.642013000000006 -777.000000000000000 a
41.650326999999997 82.714232999999993 -777.000000000000000 a
41.699623000000003 82.924914999999999 -777.000000000000000 a
41.693264999999997 83.015217000000007 -777.000000000000000 a
41.710161999999997 82.965532999999994 -777.000000000000000 a
41.708598000000002 82.968824999999995 -777.000000000000000 a
41.707872999999999 82.972688000000005 -777.000000000000000 a
41.707658000000002 82.973856999999995 -777.000000000000000 a
41.707315000000001 82.975790000000003 -777.000000000000000 a
41.707228000000001 82.976263000000003 -777.000000000000000 a
41.706781999999997 82.978755000000007 -777.000000000000000 a
41.706722999999997 82.978998000000004 -777.000000000000000 a
41.706696999999998 82.979142999999993 -777.000000000000000 a
41.706657999999997 82.979339999999993 -777.000000000000000 a
41.706251999999999 82.981487999999999 -777.000000000000000 a
41.694006999999999 83.006387000000004 -777.000000000000000 a
41.693784999999998 83.006851999999995 -777.000000000000000 a
41.701717000000002 83.044543000000004 -777.000000000000000 a
41.717106999999999 83.085785000000001 -777.000000000000000 a
41.725302999999997 83.116748000000001 -777.000000000000000 a
41.734679999999997 83.149117000000004 -777.000000000000000 a
41.738835000000002 83.163672000000005 -777.000000000000000 a
41.746794999999999 83.189137000000002 -777.000000000000000 a
41.749985000000002 83.202937000000006 -777.000000000000000 a
41.756467999999998 83.238962000000001 -777.000000000000000 a
41.758459999999999 83.259969999999996 -777.000000000000000 a
41.759698000000000 83.281333000000004 -777.000000000000000 a
41.761057999999998 83.306313000000003 -777.000000000000000 a
41.762230000000002 83.327157000000000 -777.000000000000000 a
41.766506999999997 83.353780000000000 -777.000000000000000 a
41.771059999999999 83.387249999999995 -777.000000000000000 a
41.775880000000001 83.407376999999997 -777.000000000000000 a
41.780746999999998 83.430295000000001 -777.000000000000000 a
41.785719999999998 83.459902999999997 -777.000000000000000 a
41.791345000000000 83.495990000000006 -777.000000000000000 a
41.793695000000000 83.511155000000002 -777.000000000000000 a
41.797848000000002 83.541863000000006 -777.000000000000000 a
41.798527999999997 83.564072999999993 -777.000000000000000 a
41.799971999999997 83.587388000000004 -777.000000000000000 a
41.801828000000000 83.620887999999994 -777.000000000000000 a
41.800490000000003 83.643176999999994 -777.000000000000000 a
41.801090000000002 83.661895000000001 -777.000000000000000 a
41.802560000000000 83.689265000000006 -777.000000000000000 a
41.808377000000000 83.724377000000004 -777.000000000000000 a
41.810920000000003 83.752988000000002 -777.000000000000000 a
41.813800000000001 83.766220000000004 -777.000000000000000 a
41.817877000000003 83.785241999999997 -777.000000000000000 a
41.826008000000002 83.817087999999998 -777.000000000000000 a
41.831271999999998 83.835943000000000 -777.000000000000000 a
41.833092999999998 83.869303000000002 -777.000000000000000 a
41.834496999999999 83.898004999999998 -777.000000000000000 a
41.835903000000002 83.927503000000002 -777.000000000000000 a
41.835830000000001 83.954966999999996 -777.000000000000000 a
41.835093000000001 83.974502000000001 -777.000000000000000 a
41.838248000000000 84.012535000000000 -777.000000000000000 a
41.840302999999999 84.036235000000005 -777.000000000000000 a
41.844182000000004 84.081221999999997 -777.000000000000000 a
41.845582000000000 84.086663000000001 -777.000000000000000 a
41.855522999999998 84.110900000000001 -777.000000000000000 a
41.865175000000001 84.127367000000007 -777.000000000000000 a
41.879432000000001 84.151598000000007 -777.000000000000000 a
41.903530000000003 84.184912999999995 -777.000000000000000 a
41.913890000000002 84.203436999999994 -777.000000000000000 a
41.927370000000003 84.227552000000003 -777.000000000000000 a
41.935862000000000 84.246026999999998 -777.000000000000000 a
41.943057000000003 84.276184999999998 -777.000000000000000 a
41.957438000000003 84.309860000000000 -777.000000000000000 a
41.966988000000001 84.333015000000003 -777.000000000000000 a
41.972562000000003 84.350205000000003 -777.000000000000000 a
41.981276999999999 84.378406999999996 -777.000000000000000 a
41.981965000000002 84.386373000000006 -777.000000000000000 a
41.982460000000003 84.417316999999997 -777.000000000000000 a
41.979182999999999 84.437479999999994 -777.000000000000000 a
41.973191999999997 84.477952000000002 -777.000000000000000 a
41.972563000000001 84.490354999999994 -777.000000000000000 a
41.962162999999997 84.527220000000000 -777.000000000000000 a
41.960383000000000 84.549823000000004 -777.000000000000000 a
41.968538000000002 84.586202000000000 -777.000000000000000 a
41.972994999999997 84.604448000000005 -777.000000000000000 a
41.983466999999997 84.641585000000006 -777.000000000000000 a
41.993405000000003 84.676900000000003 -777.000000000000000 a
42.001902000000001 84.707156999999995 -777.000000000000000 a
42.007354999999997 84.726524999999995 -777.000000000000000 a
42.008398000000000 84.753180000000000 -777.000000000000000 a
42.009096999999997 84.798537999999994 -777.000000000000000 a
42.009307000000000 84.816113000000001 -777.000000000000000 a
42.004382999999997 84.863996999999998 -777.000000000000000 a
42.002822999999999 84.878945000000002 -777.000000000000000 a
42.008341999999999 84.906989999999993 -777.000000000000000 a
42.016393000000001 84.934340000000006 -777.000000000000000 a
42.018192999999997 84.942908000000003 -777.000000000000000 a
42.018231999999998 84.972057000000007 -777.000000000000000 a
42.018304999999998 85.004913000000002 -777.000000000000000 a
42.029432999999997 85.050970000000007 -777.000000000000000 a
42.030459999999998 85.056072000000000 -777.000000000000000 a
42.027585000000002 85.076696999999996 -777.000000000000000 a
42.006503000000002 85.115987000000004 -777.000000000000000 a
41.997332999999998 85.143287999999998 -777.000000000000000 a
41.995148000000000 85.162251999999995 -777.000000000000000 a
41.994779999999999 85.185107000000002 -777.000000000000000 a
41.997970000000002 85.222859999999997 -777.000000000000000 a
41.995229999999999 85.248125000000002 -777.000000000000000 a
41.994545000000002 85.285582000000005 -777.000000000000000 a
41.987986999999997 85.311104999999998 -777.000000000000000 a
41.982225000000000 85.347657999999996 -777.000000000000000 a
41.961125000000003 85.390761999999995 -777.000000000000000 a
41.954937999999999 85.406593000000001 -777.000000000000000 a
41.942360000000001 85.444333000000000 -777.000000000000000 a
41.929335000000002 85.470732999999996 -777.000000000000000 a
41.920267000000003 85.491012999999995 -777.000000000000000 a
41.915134999999999 85.518507999999997 -777.000000000000000 a
41.910871999999998 85.543058000000002 -777.000000000000000 a
41.906858000000000 85.566121999999993 -777.000000000000000 a
41.890103000000003 85.625347000000005 -777.000000000000000 a
41.883482999999998 85.650082999999995 -777.000000000000000 a
41.874392000000000 85.684060000000002 -777.000000000000000 a
41.873978000000001 85.687353000000002 -777.000000000000000 a
41.848280000000003 85.760801999999998 -777.000000000000000 a
41.847745000000003 85.762448000000006 -777.000000000000000 a
41.842210000000001 85.794700000000006 -777.000000000000000 a
41.837560000000003 85.824479999999994 -777.000000000000000 a
41.837907999999999 85.830122000000003 -777.000000000000000 a
41.836002000000001 85.874737999999994 -777.000000000000000 a
41.835135000000001 85.890632999999994 -777.000000000000000 a
41.825924999999998 85.957282000000006 -777.000000000000000 a
41.824764999999999 85.970006999999995 -777.000000000000000 a
41.821371999999997 86.007549999999995 -777.000000000000000 a
41.730113000000003 86.212085000000002 -777.000000000000000 a
41.725222000000002 86.225267000000002 -777.000000000000000 a
41.724797000000002 86.227166999999994 -777.000000000000000 a
41.724775000000001 86.227388000000005 -777.000000000000000 a
41.724736999999998 86.229393000000002 -777.000000000000000 a
41.724947000000000 86.230918000000003 -777.000000000000000 a
41.725316999999997 86.232382000000001 -777.000000000000000 a
41.725724999999997 86.233850000000004 -777.000000000000000 a
41.727487000000004 86.237378000000007 -777.000000000000000 a
41.728319999999997 86.238217000000006 -777.000000000000000 a
41.729726999999997 86.239103000000000 -777.000000000000000 a
41.807625000000002 86.322666999999996 -777.000000000000000 a
41.808017999999997 86.323080000000004 -777.000000000000000 a
41.808565000000002 86.323518000000007 -777.000000000000000 a
41.811222000000001 86.324089999999998 -777.000000000000000 a
42.084266999999997 86.548563000000001 -777.000000000000000 a
42.085127999999997 86.548491999999996 -777.000000000000000 a
42.086500000000001 86.548051999999998 -777.000000000000000 a
42.249518000000002 86.453361999999998 -777.000000000000000 a
42.409388000000000 86.219342999999995 -777.000000000000000 a
42.410400000000003 86.219641999999993 -777.000000000000000 a
42.466785000000002 86.231156999999996 -777.000000000000000 a
42.535558000000002 86.237542000000005 -777.000000000000000 a
42.863405000000000 86.442863000000003 -777.000000000000000 a
42.870429999999999 86.478252999999995 -777.000000000000000 a
42.883287000000003 86.545222999999993 -777.000000000000000 a
42.883712000000003 86.548050000000003 -777.000000000000000 a
42.918422000000000 86.645380000000003 -777.000000000000000 a
42.919325000000001 86.647193000000001 -777.000000000000000 a
42.919400000000003 86.647490000000005 -777.000000000000000 a
42.922482000000002 86.693915000000004 -777.000000000000000 a
42.923279999999998 86.739441999999997 -777.000000000000000 a
42.926597999999998 86.769757999999996 -777.000000000000000 a
42.940722000000001 86.828118000000003 -777.000000000000000 a
42.940550000000002 86.828526999999994 -777.000000000000000 a
42.939419999999998 86.830084999999997 -777.000000000000000 a
42.933577999999997 86.844318000000001 -777.000000000000000 a
42.933238000000003 86.845280000000002 -777.000000000000000 a
42.810830000000003 86.995277000000002 -777.000000000000000 a
42.810765000000004 86.995487999999995 -777.000000000000000 a
42.810021999999996 87.001907000000003 -777.000000000000000 a
42.835847000000001 87.042597000000001 -777.000000000000000 a
42.813094999999997 87.105462000000003 -777.000000000000000 a
42.808058000000003 87.126310000000004 -777.000000000000000 a
42.809216999999997 87.149130000000000 -777.000000000000000 a
42.816057999999998 87.176209999999998 -777.000000000000000 a
42.827599999999997 87.215757999999994 -777.000000000000000 a
42.830432999999999 87.232353000000003 -777.000000000000000 a
42.832766999999997 87.261503000000005 -777.000000000000000 a
42.836466999999999 87.294479999999993 -777.000000000000000 a
42.835057999999997 87.325298000000004 -777.000000000000000 a
42.840722000000000 87.346217999999993 -777.000000000000000 a
42.853237000000000 87.375122000000005 -777.000000000000000 a
42.852108000000001 87.402782999999999 -777.000000000000000 a
42.851987000000001 87.434443000000002 -777.000000000000000 a
42.848649999999999 87.467614999999995 -777.000000000000000 a
42.855142000000001 87.497528000000003 -777.000000000000000 a
42.864654999999999 87.534836999999996 -777.000000000000000 a
42.853904999999997 87.579290000000000 -777.000000000000000 a
42.847968000000002 87.604687999999996 -777.000000000000000 a
42.840232999999998 87.633611999999999 -777.000000000000000 a
42.839345000000002 87.664105000000006 -777.000000000000000 a
42.804834999999997 87.757895000000005 -777.000000000000000 a
42.804721999999998 87.760395000000003 -777.000000000000000 a
42.790689999999998 87.811075000000002 -777.000000000000000 a
42.782587999999997 87.842224999999999 -777.000000000000000 a
42.782331999999997 87.843307999999993 -777.000000000000000 a
42.782342000000000 87.845119999999994 -777.000000000000000 a
42.782435000000000 87.845564999999993 -777.000000000000000 a
42.782494999999997 87.845782000000000 -777.000000000000000 a
42.783403000000000 87.847701999999998 -777.000000000000000 a
42.837532000000003 87.923388000000003 -777.000000000000000 a
42.838597999999998 87.925314999999998 -777.000000000000000 a
42.868482999999998 87.969977000000000 -777.000000000000000 a
42.881757000000000 87.989007999999998 -777.000000000000000 a
42.913376999999997 88.024306999999993 -777.000000000000000 a
42.914569999999998 88.025180000000006 -777.000000000000000 a
42.988078000000002 88.060810000000004 -777.000000000000000 a
43.003177000000001 88.079162999999994 -777.000000000000000 a
43.007899999999999 88.091994999999997 -777.000000000000000 a
43.013531999999998 88.111248000000003 -777.000000000000000 a
43.017665000000001 88.160543000000004 -777.000000000000000 a
43.041674999999998 88.196466999999998 -777.000000000000000 a
43.049267000000000 88.213871999999995 -777.000000000000000 a
43.045392000000000 88.263773000000000 -777.000000000000000 a
43.064523000000001 88.302296999999996 -777.000000000000000 a
43.072536999999997 88.326089999999994 -777.000000000000000 a
43.074674999999999 88.361237000000003 -777.000000000000000 a
43.076422999999998 88.364935000000003 -777.000000000000000 a
43.076721999999997 88.365548000000004 -777.000000000000000 a
43.091185000000003 88.527490000000000 -777.000000000000000 a
43.091267000000002 88.527977000000007 -777.000000000000000 a
43.091613000000002 88.529953000000006 -777.000000000000000 a
43.100852000000003 88.557247000000004 -777.000000000000000 a
43.112231999999999 88.602310000000003 -777.000000000000000 a
43.119548000000002 88.635272000000001 -777.000000000000000 a
43.129190000000001 88.707237000000006 -777.000000000000000 a
43.022902000000002 88.868662000000000 -777.000000000000000 a
43.017282000000002 88.883622000000003 -777.000000000000000 a
43.015107000000000 88.894914999999997 -777.000000000000000 a
43.011332000000003 88.955451999999994 -777.000000000000000 a
42.949632999999999 89.166122000000001 -777.000000000000000 a
42.949325000000002 89.167081999999994 -777.000000000000000 a
42.949607999999998 89.172619999999995 -777.000000000000000 a
42.949685000000002 89.174270000000007 -777.000000000000000 a
42.949657000000002 89.173411999999999 -777.000000000000000 a
42.949623000000003 89.171914999999998 -777.000000000000000 a
42.949620000000003 89.171741999999995 -777.000000000000000 a
42.949342999999999 89.166809999999998 -777.000000000000000 a
42.949527000000003 89.166195000000002 -777.000000000000000 a
43.055218000000004 88.789702000000005 -777.000000000000000 a
43.163018000000001 88.999397000000002 -777.000000000000000 a
43.156122000000003 89.159211999999997 -777.000000000000000 a
43.155225000000002 89.260328000000001 -777.000000000000000 a
43.155068000000000 89.280626999999996 -777.000000000000000 a
43.156595000000003 89.342867999999996 -777.000000000000000 a
43.129452999999998 89.468260000000001 -777.000000000000000 a
43.117280000000001 89.529269999999997 -777.000000000000000 a
43.065117000000001 89.949546999999995 -777.000000000000000 a
43.074089999999998 89.993638000000004 -777.000000000000000 a
43.084153000000001 90.053646999999998 -777.000000000000000 a
43.075991999999999 90.216673000000000 -777.000000000000000 a
43.097757000000001 90.289559999999994 -777.000000000000000 a
43.089745000000001 90.466040000000007 -777.000000000000000 a
43.139155000000002 90.553053000000006 -777.000000000000000 a
43.156362000000001 90.600269999999995 -777.000000000000000 a
43.160167000000001 90.622640000000004 -777.000000000000000 a
43.161138000000001 90.628375000000005 -777.000000000000000 a
43.172122000000002 90.693168000000000 -777.000000000000000 a
43.153002999999998 91.012410000000003 -777.000000000000000 a
43.173487999999999 91.162464999999997 -777.000000000000000 a
43.160432999999998 91.268467999999999 -777.000000000000000 a
43.131045000000000 91.433481999999998 -777.000000000000000 a
43.147038000000002 91.560720000000003 -777.000000000000000 a
43.195802000000000 91.769277000000002 -777.000000000000000 a
43.158737000000002 91.947751999999994 -777.000000000000000 a
43.161690000000000 92.076651999999996 -777.000000000000000 a
43.152912000000001 92.132452000000001 -777.000000000000000 a
43.140815000000003 92.227832000000006 -777.000000000000000 a
43.136668000000000 92.243264999999994 -777.000000000000000 a
43.072150000000001 92.513373000000001 -777.000000000000000 a
43.070006999999997 92.559517000000000 -777.000000000000000 a
43.044252999999998 92.751869999999997 -777.000000000000000 a
43.050897999999997 92.823915000000000 -777.000000000000000 a
43.012385000000002 93.004482999999993 -777.000000000000000 a
42.998288000000002 93.033349999999999 -777.000000000000000 a
42.722301999999999 93.625568000000001 -777.000000000000000 a
42.523072999999997 93.762799999999999 -777.000000000000000 a
42.469037999999998 93.827304999999996 -777.000000000000000 a
42.453532000000003 93.837999999999994 -777.000000000000000 a
42.255690000000001 94.050342999999998 -777.000000000000000 a
42.220962000000000 94.078227999999996 -777.000000000000000 a
42.100633000000002 94.142003000000003 -777.000000000000000 a
42.020398000000000 94.184021999999999 -777.000000000000000 a
41.712620000000001 94.401577000000003 -777.000000000000000 a
41.704827999999999 94.406997000000004 -777.000000000000000 a
41.701272000000003 94.409468000000004 -777.000000000000000 a
41.685465000000001 94.426765000000003 -777.000000000000000 a
41.643014999999998 94.496967999999995 -777.000000000000000 a
41.636653000000003 94.506159999999994 -777.000000000000000 a
41.625117000000003 94.525565000000000 -777.000000000000000 a
41.557847000000002 94.673038000000005 -777.000000000000000 a
41.526271999999999 94.744659999999996 -777.000000000000000 a
41.505662999999998 94.801289999999995 -777.000000000000000 a
41.459595000000000 94.871592000000007 -777.000000000000000 a
41.421720000000001 94.930139999999994 -777.000000000000000 a
41.398519999999998 94.967862999999994 -777.000000000000000 a
41.060597999999999 95.548867999999999 -777.000000000000000 a
41.029837000000001 95.688599999999994 -777.000000000000000 a
41.022644999999997 95.716435000000004 -777.000000000000000 a
41.011000000000003 95.803932000000003 -777.000000000000000 a
40.766596999999997 96.264870000000002 -777.000000000000000 a
40.506301999999998 96.736348000000007 -777.000000000000000 a
40.410910000000001 96.897324999999995 -777.000000000000000 a
40.248824999999997 97.068524999999994 -777.000000000000000 a
40.208047000000001 97.120211999999995 -777.000000000000000 a
40.040951999999997 97.322472000000005 -777.000000000000000 a
40.013233000000000 97.362832999999995 -777.000000000000000 a
39.962902999999997 97.450518000000002 -777.000000000000000 a
39.953090000000003 97.643029999999996 -777.000000000000000 a
39.920513000000000 97.743032999999997 -777.000000000000000 a
39.911715000000001 97.760149999999996 -777.000000000000000 a
39.866002999999999 97.849611999999993 -777.000000000000000 a
39.787526999999997 97.948705000000004 -777.000000000000000 a
39.779443000000001 97.983261999999996 -777.000000000000000 a
39.786062999999999 98.020562999999996 -777.000000000000000 a
39.796080000000003 98.139272000000005 -777.000000000000000 a
39.668360000000000 98.360581999999994 -777.000000000000000 a
39.553162000000000 98.599649999999997 -777.000000000000000 a
39.481723000000002 98.725482000000000 -777.000000000000000 a
39.475005000000003 98.783097999999995 -777.000000000000000 a
39.347586999999997 99.092448000000005 -777.000000000000000 a
39.345703000000000 99.144655000000000 -777.000000000000000 a
39.292527000000000 99.652848000000006 -777.000000000000000 a
39.270775000000000 99.778778000000003 -777.000000000000000 a
39.196745000000000 99.954588000000001 -777.000000000000000 a
39.161769999999997 100.116318000000007 -777.000000000000000 a
39.155002000000003 100.166562999999996 -777.000000000000000 a
39.104076999999997 100.267705000000007 -777.000000000000000 a
39.091631999999997 100.316197000000003 -777.000000000000000 a
39.014358000000001 100.462532999999993 -777.000000000000000 a
38.972366999999998 100.520330000000001 -777.000000000000000 a
38.815240000000003 100.971888000000007 -777.000000000000000 a
38.695270000000001 101.403700000000001 -777.000000000000000 a
38.545140000000004 101.730193000000000 -777.000000000000000 a
38.257995000000001 102.242649999999998 -777.000000000000000 a
38.103552000000001 102.389942000000005 -777.000000000000000 a
38.062983000000003 102.450787000000005 -777.000000000000000 a
37.917897000000004 102.599159999999998 -777.000000000000000 a
37.871577000000002 102.665913000000003 -777.000000000000000 a
37.849383000000003 102.689543000000000 -777.000000000000000 a
37.690176999999998 102.816383000000002 -777.000000000000000 a
37.121073000000003 102.965328000000000 -777.000000000000000 a
36.998918000000003 103.134551999999999 -777.000000000000000 a
36.754358000000003 103.251886999999996 -777.000000000000000 a
35.972681999999999 104.154660000000007 -777.000000000000000 a
35.658917000000002 104.306426999999999 -777.000000000000000 a
35.697521999999999 104.550132000000005 -777.000000000000000 a
34.810473000000002 104.758307000000002 -777.000000000000000 a
34.730156999999998 104.865662000000000 -777.000000000000000 a
34.551572999999998 106.197467000000003 -777.000000000000000 a
34.531325000000002 106.424012000000005 -777.000000000000000 a
34.532879999999999 106.444213000000005 -777.000000000000000 a
34.525517000000001 106.484088000000000 -777.000000000000000 a
34.470055000000002 106.589258000000001 -777.000000000000000 a
34.468415000000000 106.596397999999994 -777.000000000000000 a
34.409241999999999 106.958851999999993 -777.000000000000000 a
34.410691999999997 106.964642999999995 -777.000000000000000 a
34.404532000000003 107.016542000000001 -777.000000000000000 a
34.522461999999997 110.062066999999999 -777.000000000000000 a
34.598348000000001 111.004684999999995 -777.000000000000000 a
34.751261999999997 111.807784999999996 -777.000000000000000 a
34.734610000000004 112.094958000000005 -777.000000000000000 a
32.359614999999998 119.386262000000002 48.000000000000000 a
30.153327000000001 121.444455000000005 84.000000000000000 a
30.173929999999999 121.439066999999994 95.000000000000000 a
30.212512000000000 121.424386999999996 98.000000000000000 a
30.225059999999999 121.416903000000005 102.000000000000000 a
30.236599999999999 121.405962000000002 95.000000000000000 a
30.418250000000000 121.160117000000000 108.000000000000000 a
30.550574999999998 121.055773000000002 112.000000000000000 a
30.637972000000001 120.959131999999997 67.000000000000000 a
30.760320000000000 120.721855000000005 67.000000000000000 a
30.760352000000001 120.721857999999997 71.000000000000000 a
36.100375000000000 117.139332999999993 410.000000000000000 a
36.067239999999998 117.147124000000005 433.000000000000000 a
31.337750000000000 118.386221000000006 -7.000000000000000 a
31.337734000000001 118.385998999999998 3.000000000000000 a
31.337731000000002 118.385942999999997 3.000000000000000 a
31.337736000000000 118.385865999999993 3.000000000000000 a
31.337740000000000 118.385812999999999 3.000000000000000 a
31.337738000000002 118.385735999999994 0.000000000000000 a
31.337734000000001 118.385722999999999 0.000000000000000 a
31.337533000000001 118.378048000000007 -20.000000000000000 a
31.390837999999999 118.390395999999996 33.000000000000000 a
31.391418999999999 118.390220999999997 26.000000000000000 a
31.392714999999999 118.389339000000007 23.000000000000000 a
31.457159000000001 118.227393000000006 46.000000000000000 a
31.478052999999999 118.148773000000006 39.000000000000000 a
31.482033999999999 118.033320000000003 105.000000000000000 a
31.498241000000000 117.977898999999994 66.000000000000000 a
31.575005999999998 117.931387999999998 46.000000000000000 a
31.692540999999999 117.664580999999998 85.000000000000000 a
31.751075000000000 117.563930999999997 217.000000000000000 a
32.616948000000001 116.940335000000005 -20.000000000000000 a
32.615976000000003 116.933711000000002 -112.000000000000000 a
32.760088000000003 116.715821000000005 131.000000000000000 a
32.713662999999997 116.567117999999994 148.000000000000000 a
32.701250999999999 116.535089999999997 -3.000000000000000 a
32.701495000000001 116.533232999999996 23.000000000000000 a
32.720736000000002 116.440718000000004 167.000000000000000 a
32.724542999999997 116.406694000000002 253.000000000000000 a
32.728943999999998 116.369704999999996 144.000000000000000 a
32.734943000000001 116.317312999999999 194.000000000000000 a
32.736375000000002 116.312113999999994 102.000000000000000 a
32.765574999999998 116.256859000000006 49.000000000000000 a
32.790776000000001 116.209568000000004 30.000000000000000 a
32.817954000000000 116.143862999999996 125.000000000000000 a
32.838614000000000 116.074290000000005 39.000000000000000 a
32.844870999999998 116.046608000000006 -33.000000000000000 a
32.861860000000000 115.973431000000005 -56.000000000000000 a
33.994683999999999 115.787799000000007 876.000000000000000 a
35.208888000000002 115.501598999999999 217.000000000000000 a
35.836061000000001 115.929371000000003 207.000000000000000 a
36.088213000000003 115.804378000000000 39.000000000000000 a
37.668089999999999 115.884966000000006 105.000000000000000 a
37.649123000000003 115.947331000000005 118.000000000000000 a
37.604385999999998 116.045047999999994 105.000000000000000 a
37.568123000000000 116.113985999999997 72.000000000000000 a
37.550767999999998 116.143000999999998 102.000000000000000 a
34.446160999999996 108.754411000000005 1637.000000000000000 a
34.446465000000003 108.754889000000006 1654.000000000000000 a
34.446306000000000 108.755206000000001 1647.000000000000000 a
34.460093000000001 109.305657999999994 1316.000000000000000 a
34.470731000000001 109.334104999999994 1309.000000000000000 a
34.480355000000003 109.362174999999993 1266.000000000000000 a
34.488053000000001 109.530260999999996 1273.000000000000000 a
34.517617999999999 109.821520000000007 1306.000000000000000 a
34.530065999999998 109.869791000000006 1266.000000000000000 a
34.530484999999999 109.935805999999999 1312.000000000000000 a
34.521416000000002 110.047211000000004 1434.000000000000000 a
34.496147999999998 110.325528000000006 1765.000000000000000 a
34.495415999999999 110.327066000000002 1755.000000000000000 a
34.499310000000001 110.368315999999993 1591.000000000000000 a
34.505443000000000 110.404735000000002 1608.000000000000000 a
34.526304000000003 110.508228000000003 1627.000000000000000 a
34.528651000000004 110.527619999999999 1663.000000000000000 a
34.574610999999997 110.589433000000000 1457.000000000000000 a
34.566299999999998 110.677544999999995 1306.000000000000000 a
34.521818000000003 110.812168000000000 1463.000000000000000 a
34.508913999999997 110.864078000000006 1444.000000000000000 a
34.513820000000003 110.906285999999994 1437.000000000000000 a
34.522274000000003 110.939361000000005 1588.000000000000000 a
34.527579000000003 110.950002999999995 1535.000000000000000 a
34.527751000000002 110.950243000000000 1542.000000000000000 a
34.734043000000000 111.137821000000002 1299.000000000000000 a
34.780185000000003 111.208870000000005 1280.000000000000000 a
34.781300999999999 111.214185999999998 1339.000000000000000 a
34.726495999999997 111.431959000000006 1903.000000000000000 a
34.754823000000002 111.758019000000004 1604.000000000000000 a
34.755056000000003 111.770493000000002 1696.000000000000000 a
34.731051000000001 112.199453000000005 784.000000000000000 a
34.733789999999999 112.715411000000003 400.000000000000000 a
34.737321000000001 112.746976000000004 420.000000000000000 a
34.725906000000002 112.806825000000003 338.000000000000000 a
34.784418000000002 112.996939999999995 518.000000000000000 a
36.934207999999998 114.483177999999995 279.000000000000000 a
36.155400999999998 114.326885000000004 322.000000000000000 a
36.092362999999999 114.333386000000004 302.000000000000000 a
34.840854999999998 113.231239000000002 433.000000000000000 a
34.841183000000001 113.228600999999998 417.000000000000000 a
34.812944999999999 113.121301000000003 459.000000000000000 a
34.807065999999999 113.089971000000006 531.000000000000000 a
34.709975000000000 112.902715999999998 312.000000000000000 a
34.708860000000001 112.877014000000003 381.000000000000000 a
34.731569000000000 112.194637999999998 702.000000000000000 a
34.744463000000003 112.027272999999994 912.000000000000000 a
34.707222999999999 111.971738999999999 1302.000000000000000 a
34.722510000000000 111.916818000000006 1512.000000000000000 a
34.493755999999998 110.347990999999993 604.000000000000000 a
34.492697999999997 110.341995999999995 692.000000000000000 a
34.570165000000003 110.155260999999996 1535.000000000000000 a
34.570172999999997 110.150208000000006 1519.000000000000000 a
34.528835000000001 109.905966000000006 1316.000000000000000 a
34.496031000000002 109.581580000000002 1253.000000000000000 a
34.493690000000001 109.552690999999996 1115.000000000000000 a
34.320155999999997 107.653368000000000 1401.000000000000000 a
34.320836000000000 107.566030999999995 1722.000000000000000 a
34.338571000000002 107.480705000000000 1585.000000000000000 a
34.348371000000000 107.452138000000005 1585.000000000000000 a
34.352623999999999 107.425045999999995 1768.000000000000000 a
34.357478000000000 107.404337999999996 1821.000000000000000 a
34.361874999999998 107.373423000000003 1827.000000000000000 a
34.365948000000003 107.328215999999998 1798.000000000000000 a
34.366706000000001 107.307368999999994 1762.000000000000000 a
34.384231000000000 107.099075999999997 1844.000000000000000 a
34.389876000000001 107.041486000000006 2267.000000000000000 a
34.572806000000000 105.867091000000002 3812.000000000000000 a
34.699806000000002 105.514881000000003 4042.000000000000000 a
34.702913000000002 105.507560999999995 3947.000000000000000 a
34.735928000000001 105.439978999999994 3937.000000000000000 a
34.760446000000002 105.294583000000003 4193.000000000000000 a
34.750148000000003 105.196524999999994 3553.000000000000000 a
34.728178000000000 104.978162999999995 4888.000000000000000 a
34.727775999999999 104.975885000000005 4902.000000000000000 a
34.722188000000003 104.931138000000004 5236.000000000000000 a
34.721718000000003 104.918330999999995 5135.000000000000000 a
34.721465999999999 104.881703000000002 4865.000000000000000 a
34.739452999999997 104.850993000000003 4879.000000000000000 a
34.759804000000003 104.820037999999997 5000.000000000000000 a
34.761282999999999 104.818027999999998 5023.000000000000000 a
34.808047999999999 104.760030999999998 5180.000000000000000 a
34.814416000000001 104.755522999999997 5151.000000000000000 a
34.833683000000001 104.744102999999996 5348.000000000000000 a
34.866919000000003 104.729152999999997 5220.000000000000000 a
34.879178000000003 104.724143999999995 5256.000000000000000 a
34.972453000000002 104.689477999999994 5499.000000000000000 a
34.974277999999998 104.689329999999998 5509.000000000000000 a
34.990324999999999 104.687529999999995 5607.000000000000000 a
35.026769999999999 104.688862999999998 5741.000000000000000 a
35.367857999999998 104.618598000000006 6578.000000000000000 a
35.368609999999997 104.616175999999996 6594.000000000000000 a
35.581209000000001 104.631078000000002 6237.000000000000000 a
35.597833000000001 104.619287999999997 6230.000000000000000 a
35.654228000000003 104.586742999999998 6132.000000000000000 a
35.654770999999997 104.586388999999997 6132.000000000000000 a
35.706276000000003 104.542244999999994 6053.000000000000000 a
35.716479999999997 104.530793000000003 6027.000000000000000 a
35.716619000000001 104.530490000000000 6024.000000000000000 a
35.717171000000000 104.528743000000006 5994.000000000000000 a
35.659312999999997 104.312976000000006 6640.000000000000000 a
35.658434000000000 104.309031000000004 6660.000000000000000 a
35.659421000000002 104.303571000000005 6690.000000000000000 a
35.893498000000001 104.226119999999995 5827.000000000000000 a
35.943978000000001 104.188224000000005 5630.000000000000000 a
36.011640999999997 104.090061000000006 5384.000000000000000 a
36.022373999999999 104.066389999999998 5128.000000000000000 a
36.056933000000001 103.998281000000006 5016.000000000000000 a
36.057693999999998 103.992937999999995 5016.000000000000000 a
36.119205000000001 103.371936000000005 5230.000000000000000 a
36.122095999999999 103.366439000000000 5289.000000000000000 a
36.124223000000001 103.364181000000002 5358.000000000000000 a
36.124367999999997 103.364048999999994 5364.000000000000000 a
36.124654999999997 103.363786000000005 5377.000000000000000 a
36.161386000000000 103.248502999999999 5282.000000000000000 a
36.162804000000001 103.238929999999996 5282.000000000000000 a
36.165241000000002 103.228583000000000 5299.000000000000000 a
36.193683999999998 103.153739000000002 5390.000000000000000 a
36.203142999999997 103.115273000000002 5407.000000000000000 a
36.217413999999998 103.075888000000006 5449.000000000000000 a
36.222718000000000 103.063018999999997 5505.000000000000000 a
36.238793000000001 103.028497999999999 5502.000000000000000 a
36.241658000000001 103.023549000000003 5535.000000000000000 a
36.245230999999997 103.019073000000006 5528.000000000000000 a
36.296585999999998 102.933690999999996 5673.000000000000000 a
36.299174999999998 102.927903000000001 5663.000000000000000 a
36.338565000000003 102.800324000000003 5942.000000000000000 a
36.338723000000002 102.794563999999994 5919.000000000000000 a
36.461098999999997 102.471626000000001 6424.000000000000000 a
36.477266000000000 102.255531000000005 6699.000000000000000 a
36.481535000000001 102.191338000000002 6818.000000000000000 a
36.482159000000003 102.185627999999994 6850.000000000000000 a
36.494267999999998 102.147385999999997 6886.000000000000000 a
37.249792999999997 99.999635999999995 10584.000000000000000 a
37.253138000000000 99.963245000000001 10597.000000000000000 a
37.190902999999999 99.764026000000001 10476.000000000000000 a
37.178773000000000 99.432316000000000 10771.000000000000000 a
37.188718000000001 99.364536000000001 10837.000000000000000 a
37.198112999999999 99.340349000000003 10837.000000000000000 a
37.198157999999999 99.334835999999996 10843.000000000000000 a
37.208035000000002 99.248270000000005 10942.000000000000000 a
37.208269999999999 99.244746000000006 10942.000000000000000 a
37.206558000000001 99.203201000000007 10988.000000000000000 a
37.234431000000001 99.031058999999999 11535.000000000000000 a
37.225898999999998 98.996534999999994 11614.000000000000000 a
37.157428000000003 98.859663999999995 12110.000000000000000 a
37.048904000000000 97.844459999999998 9652.000000000000000 a
37.376120999999998 97.364519000000001 9836.000000000000000 a
37.376168000000000 97.364546000000004 9839.000000000000000 a
37.376370999999999 97.364925999999997 9895.000000000000000 a
37.376430999999997 97.365360999999993 9980.000000000000000 a
37.376618999999998 97.370395000000002 10141.000000000000000 a
37.376579999999997 97.370532999999995 10135.000000000000000 a
37.376435999999998 97.372164999999995 10003.000000000000000 a
37.376525999999998 97.372310999999996 10020.000000000000000 a
37.376497999999998 97.372372999999996 10023.000000000000000 a
37.376471000000002 97.372511000000003 10030.000000000000000 a
36.943848000000003 98.465367999999998 9688.000000000000000 a
36.943815999999998 98.465070999999995 9685.000000000000000 a
36.943818000000000 98.464876000000004 9698.000000000000000 a
36.943821000000000 98.464860000000002 9701.000000000000000 a
36.996391000000003 98.084855000000005 9780.000000000000000 a
36.996791000000002 98.068426000000002 9721.000000000000000 a
37.301788000000002 96.125048000000007 10988.000000000000000 a
37.318612999999999 96.062646000000001 10840.000000000000000 a
37.310926000000002 95.820301000000001 10217.000000000000000 a
37.276814999999999 95.686830999999998 9957.000000000000000 a
37.276670000000003 95.684824000000006 9951.000000000000000 a
37.275198000000003 95.679349000000002 9934.000000000000000 a
37.260672999999997 95.572109999999995 9652.000000000000000 a
37.258501000000003 95.564706000000001 9613.000000000000000 a
35.899514000000003 94.750720999999999 11181.000000000000000 a
35.723911000000001 94.042648000000000 15295.000000000000000 a
35.183995000000003 93.055108000000004 15154.000000000000000 a
35.183393000000002 93.054665000000000 15164.000000000000000 a
34.654752999999999 92.897373000000002 15886.000000000000000 a
34.594692999999999 92.753961000000004 15741.000000000000000 a
34.594377999999999 92.753456000000000 15735.000000000000000 a
34.416018999999999 92.715982999999994 14928.000000000000000 a
34.327469999999998 92.585252999999994 15059.000000000000000 a
34.239566000000003 92.450663000000006 14790.000000000000000 a
34.206035999999997 92.421600999999995 14787.000000000000000 a
34.150587999999999 92.378315999999998 15230.000000000000000 a
33.885221000000001 92.358721000000003 15030.000000000000000 a
33.855403000000003 92.351876000000004 15016.000000000000000 a
33.735807999999999 92.120023000000003 15712.000000000000000 a
33.569321000000002 92.071483000000001 15574.000000000000000 a
32.996281000000003 91.625759000000002 16476.000000000000000 a
32.909230999999998 91.529100000000000 16375.000000000000000 a
32.905937999999999 91.527645000000007 16358.000000000000000 a
32.904248000000003 91.527214999999998 16388.000000000000000 a
32.901553000000000 91.526814999999999 16447.000000000000000 a
32.637219000000002 91.480086000000000 15958.000000000000000 a
32.635511000000001 91.479962999999998 15978.000000000000000 a
32.598323999999998 91.480592999999999 16066.000000000000000 a
32.497732999999997 91.537316000000004 16030.000000000000000 a
32.378295000000001 91.629761000000002 16165.000000000000000 a
32.266390000000001 91.664373999999995 15935.000000000000000 a
32.261533999999997 91.666306000000006 15846.000000000000000 a
31.887761000000001 91.508031000000003 15075.000000000000000 a
31.470763000000002 92.048096000000001 14783.000000000000000 a
31.472577999999999 92.049757999999997 14793.000000000000000 a
31.477620000000002 92.053066000000001 14780.000000000000000 a
31.478936000000001 92.053899999999999 14793.000000000000000 a
31.478763000000001 92.053666000000007 14767.000000000000000 a
31.478722999999999 92.053644000000006 14767.000000000000000 a
31.478634000000000 92.053580999999994 14760.000000000000000 a
31.478601000000001 92.053555000000003 14764.000000000000000 a
31.041798000000000 91.674654000000004 15358.000000000000000 a
30.776790999999999 91.594044999999994 15256.000000000000000 a
30.583390000000001 91.520863000000006 15220.000000000000000 a
30.542646000000001 91.386806000000007 14531.000000000000000 a
30.426618999999999 90.996031000000002 14009.000000000000000 a
29.621134000000001 91.056678000000005 11883.000000000000000 a
29.619858000000001 91.045730000000006 11867.000000000000000 a
29.618016000000001 91.038718000000003 11486.000000000000000 a
29.618966000000000 91.036963000000000 11952.000000000000000 a
29.751173999999999 90.785089999999997 12753.000000000000000 a
29.756919000000000 90.778480999999999 12927.000000000000000 a
29.761292999999998 90.776239000000004 12940.000000000000000 a
30.089535000000001 90.536855000000003 14094.000000000000000 a
30.096271000000002 90.534023000000005 14154.000000000000000 a
30.097238999999998 90.534244999999999 14160.000000000000000 a
30.099971000000000 90.535655000000006 14190.000000000000000 a
30.135528000000001 90.538439999999994 14232.000000000000000 a
30.136935999999999 90.538500999999997 14236.000000000000000 a
30.137718000000000 90.538670999999994 14239.000000000000000 a
30.140490000000000 90.539940000000001 14229.000000000000000 a
30.237459999999999 90.636437999999998 15217.000000000000000 a
30.238938000000001 90.637907999999996 15203.000000000000000 a
30.270409999999998 90.722148000000004 14462.000000000000000 a
30.312508000000001 90.809859000000003 14147.000000000000000 a
30.390163999999999 90.930428000000006 13760.000000000000000 a
30.401864000000000 90.947282999999999 13750.000000000000000 a
30.490293999999999 91.124103000000005 14081.000000000000000 a
30.490970000000001 91.125040999999996 14068.000000000000000 a
30.498242999999999 91.148418000000007 13970.000000000000000 a
30.619730000000001 91.535844999999995 15236.000000000000000 a
30.627103000000002 91.536859000000007 15131.000000000000000 a
30.927076000000000 91.654612999999998 15594.000000000000000 a
31.192988000000000 91.672719000000001 15059.000000000000000 a
31.208448000000001 91.676762999999994 14997.000000000000000 a
31.317426000000001 91.862579999999994 14859.000000000000000 a
31.969771000000001 91.518135999999998 15151.000000000000000 a
33.074018000000002 91.721457999999998 16407.000000000000000 a
33.132069000000001 91.853520000000003 16250.000000000000000 a
33.170220999999998 91.861424999999997 16001.000000000000000 a
33.455708999999999 91.931409000000002 15676.000000000000000 a
33.671233000000001 92.049115999999998 15387.000000000000000 a
33.791713999999999 92.281626000000003 15269.000000000000000 a
33.796905000000002 92.290018000000003 15220.000000000000000 a
33.857716000000003 92.353595999999996 14970.000000000000000 a
33.863382999999999 92.355293000000003 14895.000000000000000 a
34.161985000000001 92.386266000000006 15079.000000000000000 a
34.184820999999999 92.403368999999998 15046.000000000000000 a
34.420195999999997 92.720765999999998 15049.000000000000000 a
34.421638000000002 92.721565999999996 15030.000000000000000 a
35.156449000000002 93.040420999999995 15390.000000000000000 a
35.158323000000003 93.040987999999999 15374.000000000000000 a
35.246023000000001 93.153745999999998 15197.000000000000000 a
35.250138999999997 93.160820000000001 15180.000000000000000 a
35.320276000000000 93.318449999999999 14931.000000000000000 a
35.720407999999999 94.035404999999997 15128.000000000000000 a
35.721625000000003 94.036439999999999 15105.000000000000000 a
35.729796000000000 94.320634999999996 13645.000000000000000 a
35.871730999999997 94.341706000000002 12513.000000000000000 a
35.875861000000000 94.347126000000003 12425.000000000000000 a
35.897199999999998 94.401490999999993 12221.000000000000000 a
35.930402999999998 94.798672999999994 10955.000000000000000 a
35.940063000000002 94.810906000000003 10879.000000000000000 a
35.945397999999997 94.815843999999998 10912.000000000000000 a
36.246523000000003 94.785207999999997 9918.000000000000000 a
36.382900999999997 94.932430999999994 9262.000000000000000 a
36.438232999999997 94.917423999999997 9147.000000000000000 a
36.594608000000001 95.016487999999995 8917.000000000000000 a
36.725707999999997 95.125142999999994 8789.000000000000000 a
36.728116000000000 95.128964999999994 8799.000000000000000 a
37.049073000000000 95.429007999999996 8668.000000000000000 a
37.102612999999998 95.472943000000001 8622.000000000000000 a
37.255518000000002 95.561256000000000 9357.000000000000000 a
37.257451000000003 95.562978999999999 9403.000000000000000 a
37.258881000000002 95.565583000000004 9455.000000000000000 a
37.328806000000000 96.015140000000002 10712.000000000000000 a
37.328881000000003 96.021373999999994 10778.000000000000000 a
37.145333999999998 96.589341000000005 10115.000000000000000 a
37.145719000000000 96.605574000000004 10200.000000000000000 a
37.268236000000002 97.079333000000005 9209.000000000000000 a
37.267783000000001 97.088768000000002 9121.000000000000000 a
36.958700999999998 98.359382999999994 9908.000000000000000 a
37.004520999999997 98.846553000000000 10709.000000000000000 a
37.029693999999999 98.901848999999999 11099.000000000000000 a
37.029736000000000 98.902033000000003 11099.000000000000000 a
36.864365999999997 101.053838999999996 9826.000000000000000 a
36.864051000000003 101.054803000000007 9823.000000000000000 a
36.862290999999999 101.056882999999999 9816.000000000000000 a
39.020620000000001 117.645797999999999 -108.000000000000000 a
39.013398000000002 117.707719999999995 16.000000000000000 a
39.013708999999999 117.712092999999996 0.000000000000000 a
39.014246000000000 117.713318999999998 10.000000000000000 a
39.016339000000002 117.715530999999999 10.000000000000000 a
39.014763000000002 117.714128000000002 43.000000000000000 a
39.013750999999999 117.712352999999993 39.000000000000000 a
39.038480000000000 117.502865999999997 59.000000000000000 a
39.038392999999999 117.500337999999999 49.000000000000000 a
39.047066000000001 117.448519000000005 46.000000000000000 a
39.078181000000001 117.350785999999999 30.000000000000000 a
33.278511000000002 117.323865999999995 62.000000000000000 a
32.912736000000002 117.594370999999995 33.000000000000000 a
32.906520999999998 117.664516000000006 30.000000000000000 a
32.826664999999998 117.892499000000001 138.000000000000000 a
32.783191000000002 117.973343000000000 33.000000000000000 a
32.731259000000001 118.030304999999998 112.000000000000000 a
32.578304000000003 118.142290000000003 200.000000000000000 a
32.539783999999997 118.189640999999995 230.000000000000000 a
32.518948999999999 118.205485999999993 243.000000000000000 a
32.417682999999997 118.262459000000007 43.000000000000000 a
32.089604999999999 118.728712999999999 154.000000000000000 a
32.089553000000002 118.727238000000000 30.000000000000000 a
31.983153000000001 119.597080000000005 43.000000000000000 a
31.986955999999999 119.592471000000003 30.000000000000000 a
32.095283999999999 118.850599000000003 72.000000000000000 a
32.083838000000000 118.805394000000007 148.000000000000000 a
32.249879999999997 118.376115999999996 43.000000000000000 a
32.326711000000003 118.308548000000002 98.000000000000000 a
32.684235000000001 118.070025999999999 177.000000000000000 a
32.781320000000001 117.975913000000006 108.000000000000000 a
32.865490999999999 117.793498000000000 66.000000000000000 a
35.572001000000000 116.829746000000000 167.000000000000000 a
35.574368000000000 116.829127999999997 164.000000000000000 a
36.182341000000001 117.113371000000001 407.000000000000000 a
40.170264000000003 120.021208000000001 183.000000000000000 a
40.317622999999998 120.271949000000006 201.000000000000000 a
41.853402000000003 123.683114000000003 280.000000000000000 a
41.863909000000000 123.814633999999998 464.000000000000000 a
41.871065999999999 123.876743000000005 359.000000000000000 a
41.890255000000003 123.970690000000005 432.000000000000000 a
41.898845999999999 124.091739000000004 381.000000000000000 a
41.923886000000003 124.188609999999997 616.000000000000000 a
41.933911000000002 124.248869999999997 490.000000000000000 a
41.939881999999997 124.279863000000006 551.000000000000000 a
42.015424000000003 124.633989999999997 728.000000000000000 a
42.015808999999997 124.638689999999997 775.000000000000000 a
42.023242000000003 124.660261000000006 938.000000000000000 a
42.238340000000001 125.156167999999994 1353.000000000000000 a
42.238612000000003 125.159001000000004 1384.000000000000000 a
42.262307999999997 125.181920000000005 1919.000000000000000 a
42.295830000000002 125.232906000000000 1573.000000000000000 a
42.352752000000002 125.365082000000001 1546.000000000000000 a
42.414051999999998 125.517325000000000 1180.000000000000000 a
42.529640000000001 125.690291000000002 1184.000000000000000 a
42.529741999999999 125.689155000000000 1121.000000000000000 a
42.533577999999999 125.679128000000006 1203.000000000000000 a
42.532792000000001 125.677800000000005 1135.000000000000000 a
42.380965000000003 125.761906999999994 1231.000000000000000 a
42.232909999999997 125.882800000000003 1537.000000000000000 a
42.170392000000000 125.904933999999997 1349.000000000000000 a
42.167969999999997 125.908573000000004 1341.000000000000000 a
41.453344000000001 125.894994999999994 1444.000000000000000 a
41.445556000000003 125.902234000000007 1316.000000000000000 a
41.430971999999997 125.928404000000000 1471.000000000000000 a
41.430534999999999 125.929366000000002 1450.000000000000000 a
41.299514000000002 126.059365999999997 2576.000000000000000 a
41.119357000000001 126.178064000000006 625.000000000000000 a
41.119776999999999 126.179038000000006 632.000000000000000 a
41.119621000000002 126.181190000000001 841.000000000000000 a
41.119590000000002 126.181143000000006 832.000000000000000 a
41.119543000000000 126.181135999999995 832.000000000000000 a
41.137926000000000 126.224992999999998 663.000000000000000 a
41.138440000000003 126.225470999999999 675.000000000000000 a
41.146828999999997 126.235253000000000 658.000000000000000 a
41.302571000000000 126.331232999999997 1422.000000000000000 a
41.303074000000002 126.331434000000002 1428.000000000000000 a
41.366968000000000 126.359424000000004 1831.000000000000000 a
41.482818999999999 126.319361000000001 2135.000000000000000 a
42.045628999999998 126.585971999999998 1889.000000000000000 a
42.054845999999998 126.676642000000001 1990.000000000000000 a
42.077232000000002 126.773325999999997 2670.000000000000000 a
42.072583000000002 126.802077999999995 2790.000000000000000 a
42.064219999999999 126.887215999999995 2525.000000000000000 a
42.191544000000000 127.227722000000000 1652.000000000000000 a
42.198585000000001 127.235928999999999 1669.000000000000000 a
42.212243000000001 127.386842000000001 2157.000000000000000 a
42.209135000000003 127.411285000000007 2282.000000000000000 a
42.186334000000002 127.474616999999995 2388.000000000000000 a
42.186303000000002 127.475251000000000 2422.000000000000000 a
36.064926000000000 117.147315000000006 482.000000000000000 a
35.880456000000002 117.102468999999999 461.000000000000000 a
35.325789000000000 116.980782000000005 787.000000000000000 a
31.325405000000000 121.542382000000003 45.000000000000000 a
31.327843000000001 120.571290000000005 207.000000000000000 a
31.441056000000000 120.448440000000005 200.000000000000000 a
31.941071999999998 119.679714000000004 44.000000000000000 a
35.463225999999999 116.894660000000002 1161.000000000000000 a
35.465528999999997 116.892382999999995 1154.000000000000000 a
38.863188000000001 121.632373000000001 215.000000000000000 a
38.864311999999998 121.670047999999994 120.000000000000000 a
38.864308000000001 121.670270000000002 122.000000000000000 a
38.864353000000001 121.670653999999999 112.000000000000000 a
38.864742000000000 121.671114000000003 94.000000000000000 a
38.864885000000001 121.671194999999997 85.000000000000000 a
38.865101000000003 121.671295000000001 72.000000000000000 a
38.865676999999998 121.671600999999995 53.000000000000000 a
40.986246999999999 117.402422999999999 1512.500000000000000 a
39.381055000000003 117.497202999999999 16843.799999999999272 a
39.341605000000001 116.629542999999998 49.200000000000003 a
38.655743000000001 116.293711999999999 102191.600000000005821 a
37.931449999999998 114.582283000000004 193.569554000000011 a
35.153216999999998 113.918300000000002 272.309710999999993 a
30.635332999999999 114.049350000000004 85.301837000000006 a
30.251200000000001 115.046850000000006 68.897638000000001 a
30.251332999999999 115.050832999999997 65.616798000000003 a
30.241299999999999 115.128366999999997 62.335957999999998 a
29.679317000000001 116.012067000000002 173.884513999999996 a
28.637416999999999 115.703132999999994 196.850393999999994 a
28.632283000000001 115.702916999999999 187.007873999999987 a
28.329400000000000 116.283850000000001 131.233596000000006 a
28.276949999999999 116.505916999999997 262.467192000000011 a
28.278250000000000 116.782600000000002 206.692913000000004 a
28.240133000000000 116.789483000000004 150.918634999999995 a
28.133550000000000 116.952299999999994 157.480314999999990 a
28.182617000000000 116.928700000000006 209.973752999999988 a
28.215299999999999 116.862767000000005 114.829396000000003 a
28.215733000000000 116.860583000000005 114.829396000000003 a
28.215267000000001 116.825867000000002 137.795276000000001 a
28.212733000000000 116.825967000000006 137.795276000000001 a
28.212299999999999 116.812399999999997 134.514435999999989 a
28.190916999999999 116.921999999999997 196.850393999999994 a
28.124583000000001 116.976299999999995 246.062992000000008 a
27.620049999999999 117.064350000000005 367.454068000000007 a
28.078932999999999 117.018232999999995 298.556429999999978 a
28.075683000000001 117.029217000000003 328.083989999999972 a
28.067499999999999 117.022532999999996 301.837269999999990 a
28.045033000000000 117.042033000000004 265.748031000000026 a
28.044499999999999 117.044016999999997 269.028870999999981 a
28.044516999999999 117.044282999999993 269.028870999999981 a
28.045283000000001 117.044533000000001 196.850393999999994 a
28.044782999999999 117.043317000000002 249.343831999999992 a
28.050049999999999 117.029617000000002 265.748031000000026 a
28.047533000000001 117.039682999999997 278.871391000000017 a
28.917667000000002 118.052482999999995 5088.582677000000331 a
28.914883000000000 118.054050000000004 5242.782151999999769 a
28.913582999999999 118.053449999999998 5275.590551000000232 a
28.912600000000001 118.053332999999995 5295.275590999999622 a
28.912566999999999 118.053650000000005 5269.028871000000436 a
28.912633000000000 118.054533000000006 5291.994751000000178 a
28.913833000000000 118.055549999999997 5219.816273000000365 a
28.907533000000001 118.062217000000004 5209.973753000000215 a
28.906617000000001 118.062517000000000 5180.446194000000105 a
28.906533000000000 118.062382999999997 5164.041994999999588 a
28.906116999999998 118.062633000000005 5164.041994999999588 a
28.906666999999999 118.063450000000003 4993.438320000000203 a
28.907450000000001 118.063599999999994 4993.438320000000203 a
28.906800000000000 118.063582999999994 4993.438320000000203 a
28.905366999999998 118.061767000000003 4990.157479999999850 a
28.904267000000001 118.061017000000007 4445.538058000000092 a
28.902616999999999 118.062233000000006 3976.377953000000161 a
28.902716999999999 118.062033000000000 3963.254593000000114 a
28.902833000000001 118.062083000000001 3989.501311999999871 a
28.902750000000001 118.062150000000003 3969.816272999999910 a
28.902782999999999 118.062332999999995 3969.816272999999910 a
29.473649999999999 117.993717000000004 1332.020997000000079 a
29.474017000000000 117.993449999999996 1332.020997000000079 a
29.473167000000000 117.993150000000000 1381.233596000000034 a
29.447033000000001 117.977800000000002 770.997375000000034 a
29.445150000000002 117.975817000000006 856.299213000000009 a
29.444517000000001 117.975032999999996 846.456692999999973 a
29.448982999999998 117.972382999999994 1030.183727000000090 a
29.451750000000001 117.971033000000006 1020.341207000000054 a
29.452449999999999 117.970716999999993 1062.992126000000098 a
29.450683000000001 117.972099999999998 1056.430446000000074 a
29.450482999999998 117.972499999999997 1105.643045000000029 a
29.466950000000001 117.998116999999993 1200.787401999999929 a
46.593943000000003 125.029836000000003 552.000000000000000 a
46.595604999999999 125.030546999999999 528.000000000000000 a
46.596066000000000 125.030596000000003 544.000000000000000 a
46.598694000000002 125.031133999999994 550.000000000000000 a
46.598647999999997 125.031178999999995 557.000000000000000 a
46.598657000000003 125.031170000000003 557.000000000000000 a
46.598633000000000 125.031150999999994 567.000000000000000 a
46.598644000000000 125.031143999999998 566.000000000000000 a
46.598821999999998 125.030945000000003 633.000000000000000 a
46.598754000000000 125.031135000000006 625.000000000000000 a
46.634391000000001 124.899987999999993 481.000000000000000 a
46.645695000000003 124.893150000000006 619.000000000000000 a
46.645640999999998 124.893079999999998 615.000000000000000 a
46.645598000000000 124.893051999999997 602.000000000000000 a
46.645597000000002 124.893049000000005 602.000000000000000 a
46.645597000000002 124.893049000000005 602.000000000000000 a
46.645699000000000 124.892815999999996 604.000000000000000 a
46.645811999999999 124.892887000000002 575.000000000000000 a
46.645713000000001 124.893000000000001 566.000000000000000 a
46.645390999999996 124.893017000000000 570.000000000000000 a
46.645389000000002 124.893033000000003 570.000000000000000 a
46.645389000000002 124.893033000000003 570.000000000000000 a
46.645403000000002 124.893049000000005 570.000000000000000 a
46.645448999999999 124.892998000000006 574.000000000000000 a
46.605927000000001 124.970702000000003 266.000000000000000 a
46.595781000000002 125.030384999999995 -154.000000000000000 a
46.594462999999998 125.029617999999999 140.000000000000000 a
46.594560000000001 125.029667000000003 157.000000000000000 a
46.594571999999999 125.029604000000006 175.000000000000000 a
46.594817999999997 125.029791000000003 313.000000000000000 a
46.598781000000002 125.030951000000002 521.000000000000000 a
46.598739000000002 125.031115000000000 526.000000000000000 a
46.598726999999997 125.031164000000004 528.000000000000000 a
46.617469000000000 124.916818000000006 467.000000000000000 a
46.617685000000002 124.916514000000006 489.000000000000000 a
46.645721000000002 124.893198999999996 548.000000000000000 a
46.645952999999999 124.893603999999996 509.000000000000000 a
46.645811000000002 124.893328999999994 539.000000000000000 a
46.645760000000003 124.893288999999996 523.000000000000000 a
46.645764999999997 124.893291000000005 522.000000000000000 a
31.791467999999998 114.024019999999993 0.000000000000000 a
31.780677000000001 114.021856999999997 0.000000000000000 a
30.238897999999999 114.327612000000002 0.000000000000000 a
29.513617000000000 113.347314999999995 0.000000000000000 a
29.362767000000002 113.086582000000007 0.000000000000000 a
28.938133000000001 113.096509999999995 0.000000000000000 a
26.805025000000001 112.049712000000000 0.000000000000000 a
26.776841999999998 111.903457000000003 0.000000000000000 a
26.762577000000000 111.863005000000001 0.000000000000000 a
26.642489999999999 111.691642000000002 0.000000000000000 a
26.413595000000001 111.517107999999993 0.000000000000000 a
26.406362999999999 111.310991999999999 0.000000000000000 a
26.367667000000001 111.260904999999994 0.000000000000000 a
26.320986999999999 111.233220000000003 0.000000000000000 a
26.319427999999998 111.232754999999997 0.000000000000000 a
26.123923000000001 111.223393000000002 0.000000000000000 a
26.081218000000000 111.202768000000006 0.000000000000000 a
26.077954999999999 111.198577999999998 0.000000000000000 a
26.037212000000000 111.143173000000004 0.000000000000000 a
25.970603000000001 111.064013000000003 0.000000000000000 a
25.959840000000000 111.044267000000005 0.000000000000000 a
25.948996999999999 111.008816999999993 0.000000000000000 a
25.941956999999999 110.975837999999996 0.000000000000000 a
25.937626999999999 110.906912000000005 0.000000000000000 a
25.922853000000000 110.880745000000005 0.000000000000000 a
25.616295000000001 110.661173000000005 0.000000000000000 a
25.613057000000001 110.659277000000003 0.000000000000000 a
25.610212000000001 110.561518000000007 0.000000000000000 a
25.597716999999999 110.514279999999999 0.000000000000000 a
25.543752000000001 110.437897000000007 0.000000000000000 a
24.955345000000001 109.975780000000000 0.000000000000000 a
28.135044000000001 112.957305000000005 25.669459000000000 a
28.072717000000001 112.952190999999999 166.988675000000001 a
27.223949000000001 112.883138000000002 146.934843000000001 a
26.405550999999999 111.360749999999996 506.269950999999992 a
26.392171000000001 111.285552999999993 288.933680999999979 a
26.366026000000002 111.260339999999999 386.429156999999975 a
26.197078999999999 111.218064999999996 442.844600000000014 a
26.096598000000000 111.215187999999998 312.111421000000007 a
26.017966000000001 111.119698999999997 463.768263999999988 a
26.000115999999998 111.097027999999995 495.595056000000000 a
25.932037000000001 110.893533000000005 504.554687999999999 a
25.900448999999998 110.865297999999996 343.661544999999990 a
25.853778999999999 110.818698999999995 513.520830000000046 a
25.832400000000000 110.799477999999993 582.543169000000034 a
25.758051999999999 110.765546999999998 618.106161000000043 a
25.695294000000001 110.713209000000006 494.134108000000026 a
25.051653000000002 110.013796999999997 499.946565000000021 a
25.020555999999999 109.997771999999998 496.174570000000017 a
24.954114000000001 109.976000999999997 527.926114999999982 a
22.812517000000000 108.362065000000001 0.000000000000000 a
22.811596999999999 108.365841000000003 164.185396999999995 a
22.827103000000001 108.253304999999997 0.000000000000000 a
22.826989999999999 108.253388000000001 0.000000000000000 a
22.809892999999999 108.258106999999995 0.000000000000000 a
22.809830000000002 108.258080000000007 0.000000000000000 a
22.809532000000001 108.257887999999994 0.000000000000000 a
22.805337000000002 108.269672999999997 0.000000000000000 a
22.800896999999999 108.291544000000002 167.551764999999989 a
22.800972000000002 108.290512000000007 173.797082999999986 a
22.827213000000000 108.254036999999997 149.431440000000009 a
22.827206000000000 108.253962000000001 163.878668000000005 a
22.827200000000001 108.253895000000000 175.863113999999996 a
22.827220000000001 108.253765999999999 192.248829000000001 a
22.827249999999999 108.253484000000000 213.520745000000005 a
22.827172000000001 108.253314000000003 208.832922999999994 a
22.826983999999999 108.253461000000001 196.078218999999990 a
22.826943000000000 108.253771999999998 181.290322000000003 a
22.826946000000000 108.253837000000004 177.842624999999998 a
22.809833000000001 108.258304999999993 172.093996000000004 a
22.809784000000001 108.258229000000000 180.756676999999996 a
22.809864999999999 108.258099999999999 184.217149000000006 a
22.809849000000000 108.258336000000000 133.610610000000008 a
22.809760000000001 108.258351000000005 161.484005999999994 a
22.843745999999999 108.409944999999993 196.000000000000000 a
22.822696000000001 108.464324000000005 267.000000000000000 a
22.822419000000000 108.466230999999993 268.000000000000000 a
22.821421000000001 108.525420999999994 193.000000000000000 a
22.821120000000001 108.532824000000005 305.000000000000000 a
22.820888000000000 108.534053000000000 315.000000000000000 a
22.829014999999998 108.561169000000007 130.000000000000000 a
22.834213999999999 108.630802000000003 189.000000000000000 a
22.833243000000000 108.633295000000004 172.000000000000000 a
22.840761000000001 108.680147000000005 178.000000000000000 a
22.841774000000001 108.714628000000005 115.000000000000000 a
22.842212000000000 108.716016999999994 102.000000000000000 a
22.844951999999999 108.722613999999993 178.000000000000000 a
22.868924000000000 108.806798000000001 102.000000000000000 a
22.872817999999999 108.825432000000006 97.000000000000000 a
22.876770000000000 108.845077000000003 139.000000000000000 a
22.888950000000001 108.896534000000003 168.000000000000000 a
22.892537000000001 108.983759000000006 169.000000000000000 a
22.889690999999999 108.988493000000005 129.000000000000000 a
22.887141000000000 108.993356000000006 146.000000000000000 a
22.888593000000000 109.011032000000000 114.000000000000000 a
22.895316000000001 109.016628999999995 179.000000000000000 a
22.898895000000000 109.018088000000006 249.000000000000000 a
22.919722000000000 109.020009999999999 101.000000000000000 a
22.924733000000000 109.021433999999999 134.000000000000000 a
22.932625999999999 109.021730000000005 117.000000000000000 a
22.933952000000001 109.021731000000003 105.000000000000000 a
22.951975999999998 109.019278999999997 150.000000000000000 a
23.021626999999999 109.026122000000001 209.000000000000000 a
23.069640000000000 109.029726999999994 180.000000000000000 a
23.152145999999998 109.070367000000005 421.000000000000000 a
23.178944999999999 109.102614000000003 378.000000000000000 a
23.185880000000001 109.115478999999993 272.000000000000000 a
23.203531000000002 109.135964999999999 125.000000000000000 a
23.208517000000001 109.135080000000002 117.000000000000000 a
23.210970000000000 109.132814999999994 146.000000000000000 a
23.221412999999998 109.127163999999993 43.000000000000000 a
23.291156999999998 109.127543000000003 439.000000000000000 a
23.337485000000001 109.138863000000001 263.000000000000000 a
23.350517000000000 109.141979000000006 305.000000000000000 a
23.392674000000000 109.145949999999999 250.000000000000000 a
23.417356000000002 109.148715999999993 262.000000000000000 a
23.474346000000001 109.155446999999995 346.000000000000000 a
23.491053000000001 109.159388000000007 399.000000000000000 a
23.522228999999999 109.150953999999999 297.000000000000000 a
23.556314000000000 109.149353000000005 346.000000000000000 a
23.600536000000002 109.145492000000004 399.000000000000000 a
23.604565000000001 109.145453000000003 394.000000000000000 a
23.616147000000002 109.156806000000003 207.000000000000000 a
23.649027000000000 109.188186000000002 202.000000000000000 a
23.653200999999999 109.189616000000001 221.000000000000000 a
23.714541000000001 109.234063000000006 154.000000000000000 a
23.722553999999999 109.233442999999994 119.000000000000000 a
23.748564999999999 109.243666000000005 231.000000000000000 a
23.763439999999999 109.249247999999994 206.000000000000000 a
23.797335000000000 109.249139000000000 171.000000000000000 a
23.822424000000002 109.253688999999994 263.000000000000000 a
23.854960999999999 109.254696999999993 227.000000000000000 a
23.874478000000000 109.252857000000006 193.000000000000000 a
23.893042000000001 109.267015999999998 229.000000000000000 a
23.929224000000001 109.279283000000007 128.000000000000000 a
23.978252999999999 109.271563000000000 96.000000000000000 a
24.023351000000002 109.269846000000001 239.000000000000000 a
24.058938999999999 109.265235000000004 73.000000000000000 a
24.108377999999998 109.263506000000007 375.000000000000000 a
24.115796000000000 109.261448000000001 495.000000000000000 a
24.118251000000001 109.260863999999998 467.000000000000000 a
24.128917999999999 109.266771000000006 235.000000000000000 a
24.135413000000000 109.270932999999999 247.000000000000000 a
24.165946999999999 109.288454000000002 121.000000000000000 a
24.167808000000001 109.289492999999993 116.000000000000000 a
24.202670000000001 109.319939000000005 296.000000000000000 a
24.255026000000001 109.348392000000004 169.000000000000000 a
24.273765000000001 109.357964999999993 8.000000000000000 a
24.305028000000000 109.379160999999996 242.000000000000000 a
24.360419000000000 109.405715000000001 280.000000000000000 a
24.364265000000000 109.405994000000007 227.000000000000000 a
24.375906000000001 109.406859999999995 161.000000000000000 a
24.401941999999998 109.428550000000001 263.000000000000000 a
24.403963000000001 109.430693000000005 303.000000000000000 a
24.413799000000001 109.450622999999993 410.000000000000000 a
24.414442000000001 109.452005000000000 402.000000000000000 a
24.423337000000000 109.470607000000001 376.000000000000000 a
24.431439999999998 109.489465999999993 333.000000000000000 a
24.438856999999999 109.521776000000003 253.000000000000000 a
24.418019999999999 109.646804000000003 305.000000000000000 a
24.426680999999999 109.659784000000002 299.000000000000000 a
24.449821000000000 109.695957000000007 304.000000000000000 a
24.466664000000002 109.723924999999994 280.000000000000000 a
24.475283999999998 109.736632000000000 324.000000000000000 a
24.479023999999999 109.739227000000000 361.000000000000000 a
24.501716999999999 109.762816000000001 259.000000000000000 a
24.519355000000001 109.778801999999999 210.000000000000000 a
24.528659999999999 109.787253000000007 144.000000000000000 a
24.566096999999999 109.804001999999997 82.000000000000000 a
24.625392999999999 109.844380000000001 385.000000000000000 a
24.626778999999999 109.845673000000005 374.000000000000000 a
24.642477000000000 109.861266999999998 298.000000000000000 a
24.702542999999999 109.851759000000001 335.000000000000000 a
24.765502000000001 109.869736000000003 369.000000000000000 a
24.769151000000001 109.871449999999996 427.000000000000000 a
24.790973000000001 109.900955999999994 348.000000000000000 a
24.815106000000000 109.982776000000001 631.000000000000000 a
25.045717000000000 110.009416000000002 348.000000000000000 a
25.610021000000000 110.643279000000007 982.000000000000000 a
25.614733000000001 110.661094000000006 988.000000000000000 a
25.680412000000000 110.699370000000002 756.000000000000000 a
25.746017999999999 110.752297999999996 666.000000000000000 a
25.805761000000000 110.777377999999999 528.000000000000000 a
25.857942000000001 110.823398999999995 699.000000000000000 a
25.968937000000000 111.060578000000007 434.000000000000000 a
26.082996999999999 111.204516999999996 332.000000000000000 a
26.337105999999999 111.242493999999994 395.000000000000000 a
26.405664999999999 111.307452999999995 486.000000000000000 a
26.406141999999999 111.308098000000001 474.000000000000000 a
26.413132999999998 111.474902999999998 348.000000000000000 a
27.195174999999999 112.871511999999996 166.000000000000000 a
29.360078000000001 113.085246999999995 97.000000000000000 a
29.807393999999999 114.148709999999994 137.000000000000000 a
32.209420000000001 114.063194999999993 331.000000000000000 a
32.315638999999997 114.057598999999996 279.000000000000000 a
32.731842999999998 114.019486000000001 245.000000000000000 a
32.689633000000001 118.066753000000006 91.900000000000006 a
32.177031999999997 118.515636999999998 95.099999999999994 a
32.175401999999998 119.252737999999994 39.399999999999999 a
31.421802000000000 120.098217000000005 23.000000000000000 a
31.421852999999999 120.098074999999994 19.699999999999999 a
31.421827000000000 120.098039999999997 19.699999999999999 a
31.421813000000000 120.098044999999999 19.699999999999999 a
31.422256999999998 120.098145000000002 16.399999999999999 a
31.421813000000000 120.098983000000004 42.700000000000003 a
31.421862999999998 120.099045000000004 39.399999999999999 a
31.455694999999999 120.098676999999995 9.800000000000001 a
31.476469999999999 120.229512999999997 49.200000000000003 a
19.936952999999999 110.461974999999995 78.700000000000003 a
19.936812000000000 110.461067999999997 78.700000000000003 a
19.938998000000002 110.460603000000006 23.000000000000000 a
19.939792000000001 110.460673000000000 29.500000000000000 a
19.970365000000001 110.427561999999995 95.099999999999994 a
20.028130000000001 110.355791999999994 147.599999999999994 a
20.028167000000000 110.355807999999996 147.599999999999994 a
20.028407999999999 110.355497000000000 150.900000000000006 a
19.592977000000001 110.382554999999996 150.900000000000006 a
19.567668000000001 110.393259999999998 177.199999999999989 a
19.484195000000000 110.434139999999999 511.800000000000011 a
19.447997000000001 110.443259999999995 456.000000000000000 a
19.134027000000000 110.473321999999996 105.000000000000000 a
18.903307000000002 110.435708000000005 98.400000000000006 a
18.716787000000000 110.293322000000003 150.900000000000006 a
18.647848000000000 110.240633000000003 52.500000000000000 a
18.453652000000002 109.885537999999997 68.900000000000006 a
18.216552000000000 109.509822999999997 0.000000000000000 a
18.216507000000000 109.508916999999997 -9.800000000000001 a
18.216532999999998 109.508975000000007 -9.800000000000001 a
18.216535000000000 109.508982000000003 -9.800000000000001 a
18.216526999999999 109.508966999999998 -9.800000000000001 a
18.216526999999999 109.509704999999997 -19.699999999999999 a
18.210595000000001 109.503647999999998 -26.199999999999999 a
18.183672999999999 109.489627999999996 -49.200000000000003 a
18.297633000000001 109.153267999999997 -9.800000000000001 a
18.297635000000000 109.153306999999998 -9.800000000000001 a
18.297677000000000 109.153030000000001 -29.500000000000000 a
18.297625000000000 109.153163000000006 -32.799999999999997 a
18.297650000000001 109.153222999999997 -23.000000000000000 a
18.292197999999999 109.347027999999995 29.500000000000000 a
18.292278000000000 109.346632000000000 29.500000000000000 a
18.233191999999999 109.641715000000005 45.899999999999999 a
18.233145000000000 109.652182999999994 39.399999999999999 a
18.233132999999999 109.652182999999994 39.399999999999999 a
18.233142999999998 109.652192999999997 39.399999999999999 a
18.233077000000002 109.652192999999997 39.399999999999999 a
18.233197000000001 109.651814999999999 39.399999999999999 a
18.274529999999999 109.722819999999999 32.799999999999997 a
18.274833000000001 109.723022000000000 32.799999999999997 a
18.276430000000001 109.726163000000000 6.600000000000000 a
18.313198000000000 109.756535000000000 0.000000000000000 a
18.354237000000001 109.803882000000002 9301.200000000000728 a
18.355664999999998 109.806444999999997 9353.700000000000728 a
18.356292000000000 109.807388000000003 9383.200000000000728 a
18.452936999999999 109.884960000000007 111.500000000000000 a
18.557656999999999 110.116299999999995 98.400000000000006 a
18.558928000000002 110.119619999999998 91.900000000000006 a
18.648620000000001 110.241708000000003 65.599999999999994 a
18.719465000000000 110.295607000000004 114.799999999999997 a
18.984214999999999 110.487983000000000 36.100000000000001 a
18.999341999999999 110.494560000000007 39.399999999999999 a
19.130396999999999 110.474441999999996 98.400000000000006 a
19.294197000000000 110.458254999999994 114.799999999999997 a
19.296278000000001 110.458619999999996 128.000000000000000 a
19.366233000000001 110.455493000000004 232.900000000000006 a
19.390861999999998 110.454089999999994 216.500000000000000 a
19.395188000000001 110.453630000000004 232.900000000000006 a
19.457159999999998 110.441288000000000 462.600000000000023 a
19.482106999999999 110.435175000000001 515.100000000000023 a
19.701280000000001 110.359584999999996 82.000000000000000 a
19.740901999999998 110.364362000000000 78.700000000000003 a
19.940797000000000 110.460053000000002 -9.800000000000001 a
19.941198000000000 110.460162999999994 -9.800000000000001 a
19.941196999999999 110.460162999999994 -9.800000000000001 a
19.939046999999999 110.461057999999994 567.600000000000023 a
19.938784999999999 110.461354999999998 524.899999999999977 a
19.938739999999999 110.461427000000000 515.100000000000023 a
30.434068000000000 114.394047000000000 196.900000000000006 a
30.679960000000001 114.515685000000005 567.600000000000023 a
30.661532999999999 114.558418000000003 593.799999999999955 a
30.632515000000001 114.707747999999995 14744.100000000000364 a
30.573765000000002 114.836952999999994 14832.700000000000728 a
30.599150000000002 114.916830000000004 23372.700000000000728 a
30.633948000000000 115.045332999999999 26069.599999999998545 a
30.677817999999998 115.209688000000000 29881.900000000001455 a
30.710042999999999 115.335847999999999 31663.400000000001455 a
30.721067999999999 115.378878000000000 32224.400000000001455 a
30.737950000000001 115.444419999999994 33087.300000000002910 a
30.773035000000000 115.578733000000000 34796.599999999998545 a
30.817498000000001 115.745401999999999 35921.900000000001455 a
30.833079999999999 115.805867000000006 35938.300000000002910 a
30.839127000000001 115.830012999999994 35899.000000000000000 a
30.909538000000001 115.982591999999997 35098.400000000001455 a
31.012805000000000 116.136425000000003 35065.599999999998545 a
31.095447000000000 116.260392999999993 35052.500000000000000 a
31.102345000000000 116.270762000000005 35049.199999999997090 a
31.150597000000001 116.343356999999997 35059.099999999998545 a
31.191970000000001 116.405647000000002 35055.800000000002910 a
31.226420000000001 116.457532000000000 35055.800000000002910 a
31.247084999999998 116.488697000000002 35049.199999999997090 a
31.336555000000001 116.623791999999995 35137.800000000002910 a
31.377683000000001 116.686099999999996 35144.400000000001455 a
31.384526999999999 116.696479999999994 35147.599999999998545 a
31.425588000000001 116.758750000000006 35154.199999999997090 a
31.521172000000000 116.904330000000002 35157.500000000000000 a
31.609817000000000 117.039865000000006 35183.699999999997090 a
31.760777000000001 117.586112999999997 35098.400000000001455 a
31.751211999999999 117.705754999999996 35114.800000000002910 a
31.745887000000000 117.772637000000003 35128.000000000000000 a
31.736978000000001 117.880016999999995 35121.400000000001455 a
31.730350000000001 117.960722000000004 35137.800000000002910 a
31.727010000000000 118.001067000000006 35144.400000000001455 a
31.724747000000001 118.027987999999993 35144.400000000001455 a
31.697538000000002 118.351259999999996 35082.000000000000000 a
31.680251999999999 118.553015000000002 35131.199999999997090 a
31.674534999999999 118.620012000000003 35147.599999999998545 a
31.669633000000001 118.673621999999995 35137.800000000002910 a
31.661276999999998 118.767308000000000 35101.699999999997090 a
31.657753000000000 118.807334999999995 35088.599999999998545 a
31.630092000000001 119.353693000000007 35068.900000000001455 a
31.627087000000000 119.420298000000003 35062.300000000002910 a
31.624070000000000 119.486767999999998 35045.900000000001455 a
31.619243000000001 119.592596999999998 34839.199999999997090 a
31.614957000000000 119.684022999999996 33359.599999999998545 a
31.613679999999999 119.709950000000006 32946.199999999997090 a
31.609850000000002 119.787109999999998 31581.400000000001455 a
31.604120000000002 119.914379999999994 29376.599999999998545 a
31.440100000000001 120.815638000000007 17283.500000000000000 a
31.407177000000001 120.925853000000004 15721.799999999999272 a
31.399683000000000 120.950613000000004 15170.600000000000364 a
31.356857999999999 121.093036999999995 12910.100000000000364 a
31.308807000000002 121.260040000000004 11187.700000000000728 a
31.362670000000001 121.578766999999999 6223.800000000000182 a
31.399954999999999 121.580380000000005 6236.899999999999636 a
31.404108000000001 121.580579999999998 6240.199999999999818 a
31.418243000000000 121.709653000000003 4035.400000000000091 a
31.411653000000001 121.714457999999993 3930.400000000000091 a
31.408207000000001 121.716426999999996 3878.000000000000000 a
31.270102000000001 121.770084999999995 2240.800000000000182 a
31.263732999999998 121.772478000000007 2214.599999999999909 a
31.245712000000001 121.779229999999998 1952.099999999999909 a
31.240234999999998 121.781284999999997 1827.400000000000091 a
31.237568000000000 121.782313000000002 1778.200000000000045 a
31.210733000000001 121.792432000000005 1227.000000000000000 a
31.194621999999999 121.798483000000004 899.000000000000000 a
31.178902000000001 121.804464999999993 593.799999999999955 a
31.155300000000000 121.813344999999998 128.000000000000000 a
31.150012000000000 121.815263000000002 62.299999999999997 a
31.140734999999999 121.816834999999998 -52.500000000000000 a
31.338097999999999 120.683404999999993 -9.800000000000001 a
38.842547000000003 121.508032999999998 68.900000000000006 a
38.805214999999997 121.306375000000003 42.700000000000003 a
38.824162999999999 121.258457000000007 82.000000000000000 a
38.824202999999997 121.258324999999999 75.500000000000000 a
38.824221999999999 121.258291999999997 72.200000000000003 a
38.802703000000001 121.252077999999997 16.399999999999999 a
38.802788000000000 121.251921999999993 16.399999999999999 a
38.802737000000000 121.251949999999994 16.399999999999999 a
38.802686999999999 121.252049999999997 16.399999999999999 a
38.802655000000001 121.252238000000006 16.399999999999999 a
38.802824999999999 121.252582000000004 19.699999999999999 a
38.802857000000003 121.252692999999994 26.199999999999999 a
38.802849999999999 121.252724999999998 26.199999999999999 a
38.802940000000000 121.252697999999995 26.199999999999999 a
38.803010000000000 121.252993000000004 29.500000000000000 a
38.802987000000002 121.253141999999997 29.500000000000000 a
38.805467000000000 121.306815000000000 85.299999999999997 a
38.829867999999998 121.403250000000000 3.300000000000000 a
38.830775000000003 121.406327000000005 6.600000000000000 a
38.842669999999998 121.504661999999996 -59.100000000000001 a
38.842407999999999 121.508088000000001 -52.500000000000000 a
39.282358000000002 121.730495000000005 150.900000000000006 a
39.282522000000000 121.730528000000007 150.900000000000006 a
39.283253000000002 121.730675000000005 150.900000000000006 a
39.283425000000001 121.730684999999994 150.900000000000006 a
39.300224999999998 121.736042999999995 150.900000000000006 a
36.053400000000003 117.144407000000001 462.600000000000023 a
35.885255000000001 117.103196999999994 439.600000000000023 a
33.414276999999998 117.210027999999994 91.900000000000006 a
32.885061999999998 117.713661999999999 98.400000000000006 a
32.863402000000001 117.798874999999995 108.299999999999997 a
32.825178000000001 117.895787999999996 173.900000000000006 a
32.162641999999998 118.644829999999999 68.900000000000006 a
32.148021999999997 118.949837000000002 59.100000000000001 a
32.174509999999998 119.189542000000003 23.000000000000000 a
32.174328000000003 119.474502999999999 52.500000000000000 a
31.299562000000002 120.609413000000004 65.599999999999994 a
31.337776999999999 120.549467000000007 -4790.000000000000000 a
38.003222000000001 113.999318000000002 964.000000000000000 a
37.727894999999997 113.026780000000002 2862.000000000000000 a
37.727428000000003 113.024764000000005 2851.000000000000000 a
37.686140999999999 112.842945999999998 2592.000000000000000 a
37.711728999999998 112.941507999999999 2617.000000000000000 a
38.072574000000003 114.155604999999994 673.000000000000000 a
33.322288999999998 116.298017999999999 41.000000000000000 a
33.326633000000001 116.317629999999994 97.000000000000000 a
33.326599000000002 116.317825999999997 100.000000000000000 a
33.326625000000000 116.317515000000000 131.000000000000000 a
33.314047000000002 116.291009000000003 58.000000000000000 a
33.327967999999998 116.315635000000000 81.000000000000000 a
33.327950999999999 116.315715999999995 54.000000000000000 a
41.771631999999997 117.895284000000004 2980.000000000000000 a
41.771555999999997 117.896445999999997 3047.000000000000000 a
41.771563999999998 117.896456999999998 3049.000000000000000 a
41.771602999999999 117.896457999999996 3045.000000000000000 a
39.243152000000002 116.260225000000005 -5.000000000000000 a
23.441381000000000 116.129120000000000 94.000000000000000 a
23.441379999999999 116.129120000000000 89.000000000000000 a
23.441376999999999 116.129119000000003 90.000000000000000 a
23.444416000000000 116.140353000000005 158.000000000000000 a
23.444457000000000 116.140575999999996 125.000000000000000 a
23.433139000000001 116.208048000000005 35.000000000000000 a
23.433154999999999 116.208713000000003 41.000000000000000 a
23.433246000000000 116.210892999999999 66.000000000000000 a
23.433271999999999 116.212248000000002 88.000000000000000 a
23.433067000000001 116.212795999999997 62.000000000000000 a
23.432753999999999 116.213470999999998 77.000000000000000 a
23.432366999999999 116.213775999999996 87.000000000000000 a
23.432143000000000 116.213845000000006 85.000000000000000 a
23.431956000000000 116.213868000000005 74.000000000000000 a
23.430813000000001 116.212627999999995 44.000000000000000 a
23.430751999999998 116.212543999999994 45.000000000000000 a
23.430689999999998 116.212461000000005 45.000000000000000 a
23.430284000000000 116.211977000000005 42.000000000000000 a
23.425554999999999 116.208583000000004 28.000000000000000 a
23.333555000000000 116.154836000000003 150.000000000000000 a
23.333504000000001 116.154782999999995 134.000000000000000 a
23.276468999999999 116.106690999999998 204.000000000000000 a
23.273361999999999 116.101561000000004 265.000000000000000 a
23.272991999999999 116.099745999999996 290.000000000000000 a
23.201644999999999 116.022080000000003 278.000000000000000 a
23.159876000000001 116.002931000000004 271.000000000000000 a
23.145137999999999 116.001611999999994 251.000000000000000 a
22.970655000000001 115.964687999999995 49.000000000000000 a
22.970517000000001 115.964680999999999 77.000000000000000 a
22.970403999999998 115.964674000000002 85.000000000000000 a
22.969510000000000 115.964851999999993 82.000000000000000 a
22.968426999999998 115.964939000000001 84.000000000000000 a
22.964998000000001 115.963420999999997 105.000000000000000 a
22.964525999999999 115.960983999999996 142.000000000000000 a
22.964282000000001 115.958740000000006 161.000000000000000 a
22.964047000000001 115.955838000000000 178.000000000000000 a
22.963936000000000 115.953806999999998 191.000000000000000 a
22.959364000000001 115.909609000000003 284.000000000000000 a
22.959368000000001 115.907351000000006 265.000000000000000 a
22.960281999999999 115.828107000000003 92.000000000000000 a
22.963431000000000 115.776328000000007 159.000000000000000 a
22.954388999999999 115.710020999999998 161.000000000000000 a
22.953043000000001 115.695491000000004 172.000000000000000 a
22.953059000000000 115.684773000000007 183.000000000000000 a
22.956136000000001 115.667226999999997 111.000000000000000 a
22.951971000000000 115.573605000000001 76.000000000000000 a
22.925291000000001 115.533788999999999 25.000000000000000 a
22.907513000000002 115.504723999999996 73.000000000000000 a
22.888041999999999 115.463188000000002 45.000000000000000 a
22.870239000000002 115.432546000000002 34.000000000000000 a
22.870035999999999 115.431929999999994 34.000000000000000 a
22.851984999999999 115.387612000000004 161.000000000000000 a
22.849224000000000 115.380814999999998 116.000000000000000 a
22.839154000000001 115.351226999999994 56.000000000000000 a
22.836584999999999 115.339943000000005 35.000000000000000 a
22.826965999999999 115.292437000000007 42.000000000000000 a
22.822537000000001 115.276816999999994 38.000000000000000 a
22.822825000000002 115.271962000000002 47.000000000000000 a
22.822921000000001 115.271652000000003 47.000000000000000 a
22.815920999999999 115.146702000000005 83.000000000000000 a
22.814561999999999 115.141039000000006 85.000000000000000 a
22.804455999999998 115.099327000000002 6.000000000000000 a
22.802299000000001 115.090665999999999 6.000000000000000 a
22.801960999999999 115.080751000000006 15.000000000000000 a
22.807347000000000 115.045472000000004 18.000000000000000 a
22.814672000000002 115.008708999999996 51.000000000000000 a
22.825278000000001 114.963911999999993 21.000000000000000 a
22.835207000000000 114.926927000000006 42.000000000000000 a
22.840729000000000 114.913427999999996 132.000000000000000 a
22.849356000000000 114.894014999999996 91.000000000000000 a
22.891197999999999 114.836592999999993 246.000000000000000 a
22.888227000000001 114.768463999999994 -1.000000000000000 a
22.867979999999999 114.717416999999998 132.000000000000000 a
22.863886000000001 114.660953000000006 137.000000000000000 a
22.869176000000000 114.599148999999997 149.000000000000000 a
22.833404000000002 114.506208000000001 183.000000000000000 a
22.819261000000001 114.477127999999993 137.000000000000000 a
22.778919999999999 114.418638999999999 97.000000000000000 a
22.763068000000001 114.393182999999993 119.000000000000000 a
22.973583000000001 114.021090000000001 66.000000000000000 a
22.969614000000000 114.138769999999994 39.000000000000000 a
23.065664000000002 114.312231999999995 102.000000000000000 a
23.090209999999999 114.340034000000003 70.000000000000000 a
23.190058000000001 114.412419999999997 9.000000000000000 a
23.364069000000001 114.442413999999999 110.000000000000000 a
23.396619000000001 114.450881999999993 181.000000000000000 a
23.398886999999998 114.452185000000000 165.000000000000000 a
23.473922000000002 114.515424999999993 113.000000000000000 a
23.478705999999999 114.521254999999996 111.000000000000000 a
23.549019999999999 114.605260000000001 92.000000000000000 a
23.593944000000000 114.625831000000005 123.000000000000000 a
23.622358999999999 114.647080000000003 106.000000000000000 a
23.626622000000001 114.649548999999993 107.000000000000000 a
23.628039000000001 114.650384000000003 104.000000000000000 a
37.757089999999998 115.601344999999995 72.000000000000000 a
37.759818000000003 115.600527999999997 72.000000000000000 a
35.803702000000001 116.772989999999993 787.399999999999977 a
35.807363000000002 116.770548000000005 1122.000000000000000 a
35.814554999999999 116.767295000000004 938.299999999999955 a
35.847454999999997 116.738302000000004 1315.599999999999909 a
35.872661999999998 116.710376999999994 4363.500000000000000 a
35.876657999999999 116.706091999999998 4048.599999999999909 a
39.184334999999997 117.926334999999995 65.599999999999994 a
39.197057000000001 117.957972999999996 62.299999999999997 a
39.643957999999998 115.530496999999997 137.800000000000011 a
39.643082999999997 115.504632999999998 141.099999999999994 a
38.831356999999997 116.672394999999995 341.199999999999989 a
40.508668999999998 115.884663000000003 1734.000000000000000 a
40.517144999999999 115.908630000000002 1778.000000000000000 a
36.162790000000001 106.552914999999999 269.000000000000000 a
36.163024999999998 106.552655000000001 272.300000000000011 a
36.169507000000003 106.546132999999998 269.000000000000000 a
36.173259999999999 106.542259999999999 269.000000000000000 a
36.178846999999998 106.536356999999995 272.300000000000011 a
36.180931999999999 106.534156999999993 269.000000000000000 a
36.184626999999999 106.530113000000000 272.300000000000011 a
36.186010000000003 106.528602000000006 269.000000000000000 a
36.187353000000002 106.527056999999999 272.300000000000011 a
36.188026999999998 106.526302999999999 272.300000000000011 a
36.188921999999998 106.525298000000006 272.300000000000011 a
36.190734999999997 106.523269999999997 272.300000000000011 a
30.796453000000000 106.067044999999993 285.399999999999977 a
30.796337999999999 106.067764999999994 301.800000000000011 a
30.796540000000000 106.068096999999995 308.399999999999977 a
30.799537000000001 106.066872000000004 935.000000000000000 a
30.793589999999998 106.068903000000006 958.000000000000000 a
30.793486999999999 106.068912999999995 958.000000000000000 a
30.794187000000001 106.069028000000003 958.000000000000000 a
30.794232000000001 106.069064999999995 958.000000000000000 a
30.845700000000001 106.086042000000006 872.700000000000045 a
30.896982999999999 106.106984999999995 564.299999999999955 a
30.931771999999999 106.128533000000004 305.100000000000023 a
30.939326999999999 106.130439999999993 305.100000000000023 a
30.966532000000001 106.170878000000002 495.399999999999977 a
31.016394999999999 106.225892000000002 495.399999999999977 a
31.030844999999999 106.243520000000004 492.100000000000023 a
31.033735000000000 106.247497999999993 498.699999999999989 a
31.032807999999999 106.280133000000006 495.399999999999977 a
31.032844999999998 106.280365000000003 495.399999999999977 a
31.033453000000002 106.288650000000004 495.399999999999977 a
31.033474999999999 106.289455000000004 495.399999999999977 a
31.033618000000001 106.290430000000001 495.399999999999977 a
31.033618000000001 106.290801999999999 495.399999999999977 a
31.033542000000001 106.291785000000004 495.399999999999977 a
31.033529999999999 106.292685000000006 495.399999999999977 a
31.033522000000001 106.292879999999997 495.399999999999977 a
31.033453000000002 106.293638000000001 495.399999999999977 a
31.030325000000001 106.309348000000000 495.399999999999977 a
31.029945000000001 106.310027000000005 495.399999999999977 a
31.024137000000000 106.310157000000004 495.399999999999977 a
30.897822000000001 106.263095000000007 492.100000000000023 a
30.810350000000000 106.285229999999999 488.800000000000011 a
30.770842999999999 106.256434999999996 495.399999999999977 a
30.787127000000002 106.071314999999998 574.100000000000023 a
30.785862000000002 106.071771999999996 570.899999999999977 a
30.785747000000001 106.071826999999999 570.899999999999977 a
30.953167000000001 117.945217000000000 0.000000000000000 a
30.954338000000000 117.942807000000002 0.000000000000000 a
30.955397000000001 117.940787999999998 0.000000000000000 a
30.954718000000000 117.941883000000004 0.000000000000000 a
30.953866999999999 117.942672999999999 0.000000000000000 a
30.952158000000001 117.943920000000006 0.000000000000000 a
30.862410000000001 117.618848000000000 0.000000000000000 a
30.871485000000000 117.560632999999996 0.000000000000000 a
30.899680000000000 117.502516999999997 0.000000000000000 a
32.280102999999997 117.199430000000007 0.000000000000000 a
32.593592999999998 117.117182000000000 0.000000000000000 a
32.616413000000001 116.932976999999994 0.000000000000000 a
32.714374999999997 116.863676999999996 0.000000000000000 a
32.738681999999997 116.814930000000004 0.000000000000000 a
32.756309999999999 116.770813000000004 0.000000000000000 a
32.747227000000002 116.642083000000000 0.000000000000000 a
36.205123999999998 103.814132999999998 5572.000000000000000 a
36.228498000000002 103.798603999999997 5709.000000000000000 a
36.236333000000002 103.789173000000005 5767.000000000000000 a
36.510263999999999 103.619146000000001 6295.000000000000000 a
36.514771000000003 103.618651999999997 6345.000000000000000 a
36.520558000000001 103.618430000000004 6321.000000000000000 a
36.530634999999997 103.617722999999998 6300.000000000000000 a
36.531323000000000 103.619624000000002 6271.000000000000000 a
36.530999999999999 103.619741000000005 6238.000000000000000 a
36.530985999999999 103.619731000000002 6240.000000000000000 a
36.530983999999997 103.619730000000004 6245.000000000000000 a
36.513720999999997 103.620993999999996 6172.000000000000000 a
36.272292999999998 103.735865000000004 5982.000000000000000 a
36.220388000000000 103.806190999999998 5608.000000000000000 a
36.032454999999999 103.832527999999996 5135.000000000000000 a
36.031638000000001 103.832436000000001 5150.000000000000000 a
36.108561000000002 103.552175000000005 4939.000000000000000 a
36.070160000000001 103.712185000000005 5067.000000000000000 a
36.108694000000000 103.549064000000001 5101.000000000000000 a
36.865433000000003 103.198492000000002 7458.000000000000000 a
36.952041999999999 103.142950999999996 7714.000000000000000 a
36.994034999999997 103.136318000000003 7868.000000000000000 a
37.010356999999999 103.128788000000000 8003.000000000000000 a
37.012264000000002 103.126872000000006 8030.000000000000000 a
37.020367000000000 103.117165000000000 8116.000000000000000 a
37.099086999999997 102.990881999999999 8534.000000000000000 a
37.117300000000000 102.965722000000000 8576.000000000000000 a
37.310834999999997 102.897114000000002 7808.000000000000000 a
37.313347999999998 102.897692000000006 7785.000000000000000 a
37.387788000000000 102.934064000000006 7396.000000000000000 a
37.500858000000001 102.933682000000005 6691.000000000000000 a
37.502564999999997 102.931377999999995 6707.000000000000000 a
37.549385999999998 102.905900000000003 6291.000000000000000 a
37.578463999999997 102.891300000000001 6140.000000000000000 a
37.584189000000002 102.887692000000001 6123.000000000000000 a
37.618630000000003 102.865324999999999 5933.000000000000000 a
37.713216000000003 102.799204000000003 5739.000000000000000 a
37.801088000000000 102.763546000000005 5364.000000000000000 a
37.803615000000001 102.763354000000007 5355.000000000000000 a
37.805368000000001 102.761418000000006 5324.000000000000000 a
37.805779000000001 102.759760000000000 5301.000000000000000 a
38.001592000000002 102.508222000000004 5212.000000000000000 a
38.052841999999998 102.463194000000001 5316.000000000000000 a
38.191223999999998 102.309185999999997 5455.000000000000000 a
38.297691000000000 102.188356999999996 5550.000000000000000 a
38.302647999999998 102.182956000000004 5597.000000000000000 a
38.341672000000003 102.097206000000000 5573.000000000000000 a
38.407677000000000 102.044757000000004 5707.000000000000000 a
38.462488999999998 101.941227999999995 5994.000000000000000 a
38.500819999999997 101.890443000000005 6980.000000000000000 a
38.500973000000002 101.884872000000001 7025.000000000000000 a
38.516705999999999 101.841790000000003 6741.000000000000000 a
38.529266000000000 101.812928999999997 7095.000000000000000 a
38.589641000000000 101.665025999999997 7009.000000000000000 a
38.645209000000001 101.539692000000002 6853.000000000000000 a
38.653765999999997 101.524583000000007 6707.000000000000000 a
38.745677999999998 101.245064999999997 6176.000000000000000 a
38.764870999999999 101.202230999999998 6031.000000000000000 a
38.774841000000002 101.164205999999993 5925.000000000000000 a
38.818562000000000 101.066569999999999 5760.000000000000000 a
38.820320000000002 101.059084999999996 5709.000000000000000 a
38.819788000000003 101.032017999999994 5671.000000000000000 a
38.829853000000000 100.862992000000006 5291.000000000000000 a
38.833379000000001 100.845287999999996 5276.000000000000000 a
38.864874999999998 100.756604999999993 5086.000000000000000 a
38.897027999999999 100.683910999999995 4836.000000000000000 a
39.069248999999999 100.376760000000004 4567.000000000000000 a
39.076436999999999 100.355682999999999 4574.000000000000000 a
39.130747000000000 100.219470999999999 4651.000000000000000 a
39.165823000000003 100.086252999999999 4593.000000000000000 a
39.178606000000002 99.996955000000000 4635.000000000000000 a
39.263489000000000 99.803303999999997 4616.000000000000000 a
39.280895999999998 99.740121000000002 4713.000000000000000 a
39.284360000000000 99.703384999999997 4682.000000000000000 a
39.293796999999998 99.639505999999997 4666.000000000000000 a
39.303496000000003 99.595652999999999 4713.000000000000000 a
39.302309999999999 99.506699999999995 4804.000000000000000 a
39.305720999999998 99.467928999999998 4798.000000000000000 a
39.326842999999997 99.320392999999996 5051.000000000000000 a
39.331943000000003 99.294925000000006 5141.000000000000000 a
39.339365999999998 99.265421000000003 5220.000000000000000 a
39.344116000000000 99.236600999999993 5209.000000000000000 a
39.352246999999998 99.203667999999993 5177.000000000000000 a
39.355553000000000 99.189358999999996 5185.000000000000000 a
39.345744000000003 99.118424000000005 5174.000000000000000 a
39.379354999999997 98.975378000000006 5214.000000000000000 a
39.409204000000003 98.944590000000005 5291.000000000000000 a
39.422817999999999 98.921358999999995 5336.000000000000000 a
39.459287000000003 98.838949999999997 5333.000000000000000 a
39.481112000000003 98.746421999999995 5133.000000000000000 a
39.503118000000001 98.668070999999998 5077.000000000000000 a
39.566544000000000 98.582070999999999 5141.000000000000000 a
39.596204000000000 98.552496000000005 5207.000000000000000 a
39.620432999999998 98.505949999999999 5243.000000000000000 a
39.630052999999997 98.487526000000003 5271.000000000000000 a
39.663688000000000 98.386027999999996 5209.000000000000000 a
39.778813999999997 98.246347999999998 5421.000000000000000 a
39.779774000000003 97.975838999999993 5813.000000000000000 a
39.842610999999998 97.890311999999994 6023.000000000000000 a
39.933684000000000 97.702639000000005 5726.000000000000000 a
39.948366000000000 97.656839000000005 5660.000000000000000 a
39.979359000000002 97.563118000000003 5515.000000000000000 a
39.969279000000000 97.418633000000000 5293.000000000000000 a
40.018382000000003 97.352273999999994 5245.000000000000000 a
40.120876000000003 97.265713000000005 5117.000000000000000 a
40.155225000000002 97.225434000000007 5095.000000000000000 a
40.169432999999998 97.201818000000003 5031.000000000000000 a
40.176817999999997 97.188325000000006 5001.000000000000000 a
40.190789000000002 97.164483000000004 4952.000000000000000 a
40.256701999999997 97.058625000000006 4856.000000000000000 a
40.348503000000001 96.950405000000003 4673.000000000000000 a
40.454878999999998 96.819278999999995 4466.000000000000000 a
40.516615000000002 96.715271000000001 4396.000000000000000 a
40.542113999999998 96.669516999999999 4312.000000000000000 a
40.560986999999997 96.646625000000000 4309.000000000000000 a
40.573936000000003 96.628238999999994 4292.000000000000000 a
40.589064999999998 96.604912999999996 4321.000000000000000 a
40.604433000000000 96.581211999999994 4384.000000000000000 a
40.633001999999998 96.527525999999995 4416.000000000000000 a
40.688901999999999 96.402491999999995 4497.000000000000000 a
40.714429000000003 96.360116000000005 4608.000000000000000 a
40.742125000000001 96.313004000000006 4667.000000000000000 a
40.755713999999998 96.287554000000000 4689.000000000000000 a
40.775711999999999 96.242773000000000 4724.000000000000000 a
40.785460999999998 96.219193000000004 4768.000000000000000 a
40.802501999999997 96.155518000000001 4810.000000000000000 a
40.829357000000002 96.098521000000005 4903.000000000000000 a
40.855156000000001 96.040983999999995 4959.000000000000000 a
40.897500999999998 95.978133999999997 5022.000000000000000 a
40.908790000000003 95.961832000000001 5068.000000000000000 a
40.933481999999998 95.926274000000006 5065.000000000000000 a
40.951622999999998 95.900069000000002 5135.000000000000000 a
40.955661999999997 95.894174000000007 5146.000000000000000 a
40.979190000000003 95.860155000000006 5210.000000000000000 a
41.017518000000003 95.790244999999999 5325.000000000000000 a
41.026386000000002 95.768409000000005 5332.000000000000000 a
41.038483999999997 95.670644999999993 5460.000000000000000 a
41.046807999999999 95.633232000000007 5566.000000000000000 a
41.049657000000003 95.610355999999996 5610.000000000000000 a
41.052335999999997 95.598411999999996 5604.000000000000000 a
41.118040000000001 95.479264999999998 5819.000000000000000 a
41.142769999999999 95.462158000000002 5897.000000000000000 a
41.160094999999998 95.375532000000007 5948.000000000000000 a
41.164076000000001 95.371530000000007 5946.000000000000000 a
41.213780999999997 95.336945000000000 5895.000000000000000 a
41.248123999999997 95.281801000000002 5781.000000000000000 a
41.268917999999999 95.254803999999993 5706.000000000000000 a
41.285066000000000 95.214181999999994 5654.000000000000000 a
41.290197999999997 95.167738000000000 5572.000000000000000 a
41.306896000000002 95.100515999999999 5489.000000000000000 a
41.445084000000001 94.893950000000004 5155.000000000000000 a
41.485228999999997 94.836250000000007 5019.000000000000000 a
43.169142000000001 88.930767000000003 2573.000000000000000 a
43.171430999999998 88.945049999999995 2573.000000000000000 a
43.170361000000000 88.964059000000006 2531.000000000000000 a
43.169316999999999 88.970596999999998 2515.000000000000000 a
43.154724000000002 89.150295000000000 2455.000000000000000 a
43.156402999999997 89.338954000000001 2494.000000000000000 a
43.153461999999998 89.362527999999998 2464.000000000000000 a
43.145923000000003 89.410095999999996 2436.000000000000000 a
43.139679999999998 89.448547000000005 2458.000000000000000 a
43.133333000000000 89.461254999999994 2443.000000000000000 a
43.122723999999998 89.550927999999999 2448.000000000000000 a
43.116635000000002 89.613283999999993 2387.000000000000000 a
43.116365000000002 89.615014000000002 2390.000000000000000 a
43.114345000000000 89.625208999999998 2382.000000000000000 a
43.109194000000002 89.641081000000000 2415.000000000000000 a
43.098013000000002 89.687991999999994 2404.000000000000000 a
43.090820999999998 89.721041000000000 2402.000000000000000 a
43.084243000000001 89.738383999999996 2412.000000000000000 a
43.080959000000000 89.758101999999994 2444.000000000000000 a
43.080582000000000 89.780859000000007 2465.000000000000000 a
43.082559000000003 89.810202000000004 2452.000000000000000 a
43.081277000000000 89.830914000000007 2413.000000000000000 a
43.072555000000001 89.868543000000003 2423.000000000000000 a
43.067810999999999 89.889272000000005 2436.000000000000000 a
43.066160000000004 89.908010000000004 2432.000000000000000 a
43.064998000000003 89.945290000000000 2483.000000000000000 a
43.085835000000003 90.037233000000001 2535.000000000000000 a
43.067923000000000 90.091404999999995 2461.000000000000000 a
43.064396000000002 90.108058999999997 2392.000000000000000 a
43.062164000000003 90.129131999999998 2382.000000000000000 a
43.062418000000001 90.145253999999994 2321.000000000000000 a
43.069589999999998 90.188263000000006 2468.000000000000000 a
43.081803000000001 90.238446999999994 2404.000000000000000 a
43.088836999999998 90.261989999999997 2450.000000000000000 a
43.098014999999997 90.314516999999995 2425.000000000000000 a
43.096653000000003 90.337272999999996 2444.000000000000000 a
43.084229999999998 90.387050000000002 2397.000000000000000 a
43.082780999999997 90.403799000000006 2384.000000000000000 a
43.081629999999997 90.418492999999998 2341.000000000000000 a
43.086588999999996 90.447051000000002 2371.000000000000000 a
43.105601999999998 90.500136999999995 2311.000000000000000 a
43.113503999999999 90.523905999999997 2328.000000000000000 a
43.153198000000003 90.583622000000005 2267.000000000000000 a
43.172490000000003 90.704769999999996 2245.000000000000000 a
43.172809000000001 90.722778000000005 2233.000000000000000 a
43.172291999999999 90.752611999999999 2270.000000000000000 a
43.168258000000002 90.794501999999994 2336.000000000000000 a
43.166809999999998 90.809569999999994 2351.000000000000000 a
43.165616999999997 90.821509000000006 2358.000000000000000 a
43.164529000000002 90.846221000000000 2327.000000000000000 a
43.161203000000000 90.904358000000002 2338.000000000000000 a
43.161045999999999 90.906279999999995 2333.000000000000000 a
43.158993000000002 90.933519000000004 2314.000000000000000 a
43.157018000000001 90.959280000000007 2320.000000000000000 a
43.155496999999997 90.979118999999997 2350.000000000000000 a
43.152377999999999 91.036513999999997 2389.000000000000000 a
43.154896999999998 91.079033999999993 2351.000000000000000 a
43.156728000000001 91.095495000000000 2354.000000000000000 a
43.161276999999998 91.120103000000000 2367.000000000000000 a
43.173031000000002 91.149688999999995 2386.000000000000000 a
43.169376000000000 91.194946999999999 2289.000000000000000 a
43.162260000000003 91.223146000000000 2305.000000000000000 a
43.161276999999998 91.247733999999994 2315.000000000000000 a
43.152078000000003 91.303233000000006 2360.000000000000000 a
43.140357999999999 91.344617000000000 2321.000000000000000 a
43.139026999999999 91.351838999999998 2324.000000000000000 a
43.138224999999998 91.359478999999993 2316.000000000000000 a
43.136938000000001 91.371127999999999 2317.000000000000000 a
43.135012000000003 91.388416000000007 2311.000000000000000 a
43.129812999999999 91.507757999999995 2280.000000000000000 a
43.146816999999999 91.560007999999996 2245.000000000000000 a
43.154738999999999 91.600718999999998 2166.000000000000000 a
43.156734000000000 91.610500000000002 2197.000000000000000 a
43.158428000000001 91.616292000000001 2183.000000000000000 a
43.169162999999998 91.648893000000001 2198.000000000000000 a
43.182786000000000 91.679629000000006 2206.000000000000000 a
43.183401000000003 91.681533000000002 2213.000000000000000 a
43.191023999999999 91.698710000000005 2211.000000000000000 a
43.198951999999998 91.710774999999998 2165.000000000000000 a
43.186283000000003 91.802712999999997 2161.000000000000000 a
43.182014000000002 91.814621000000002 2167.000000000000000 a
43.174768999999998 91.835538999999997 2213.000000000000000 a
43.170614999999998 91.854422999999997 2231.000000000000000 a
43.165412000000003 91.896793000000002 2235.000000000000000 a
43.161202000000003 91.922212000000002 2230.000000000000000 a
43.158572999999997 91.991393000000002 2237.000000000000000 a
43.160836000000003 92.009372999999997 2239.000000000000000 a
43.162601000000002 92.041556999999997 2249.000000000000000 a
43.163079000000003 92.057832000000005 2219.000000000000000 a
43.156421000000002 92.109318999999999 2280.000000000000000 a
43.153118999999997 92.165020999999996 2344.000000000000000 a
43.148705999999997 92.185006000000001 2321.000000000000000 a
43.126319000000002 92.270801000000006 2361.000000000000000 a
43.120769000000003 92.298017000000002 2350.000000000000000 a
43.116950000000003 92.309072999999998 2396.000000000000000 a
43.108544999999999 92.348669000000001 2432.000000000000000 a
43.108559999999997 92.350164000000007 2433.000000000000000 a
43.106555000000000 92.375210999999993 2434.000000000000000 a
43.100124999999998 92.402831000000006 2482.000000000000000 a
43.088206000000000 92.445321000000007 2408.000000000000000 a
43.083157999999997 92.463935000000006 2422.000000000000000 a
43.073991999999997 92.493292999999994 2466.000000000000000 a
43.071055999999999 92.543925000000002 2491.000000000000000 a
43.070745000000002 92.597452000000004 2506.000000000000000 a
43.067900999999999 92.608535000000003 2503.000000000000000 a
43.061191000000001 92.641721000000004 2499.000000000000000 a
43.056829000000000 92.666433999999995 2561.000000000000000 a
43.052038000000003 92.698656000000000 2552.000000000000000 a
43.048927999999997 92.727588999999995 2544.000000000000000 a
43.049765999999998 92.813730000000007 2611.000000000000000 a
43.051183999999999 92.844592000000006 2629.000000000000000 a
43.051293000000001 92.854973999999999 2617.000000000000000 a
43.045890000000000 92.895938000000001 2497.000000000000000 a
43.038814000000002 92.940032000000002 2460.000000000000000 a
43.038533000000001 92.944220000000001 2465.000000000000000 a
43.034986000000004 92.955760999999995 2502.000000000000000 a
43.023147000000002 92.986529000000004 2450.000000000000000 a
42.993986000000000 93.073832999999993 2549.000000000000000 a
42.989879000000002 93.088076000000001 2561.000000000000000 a
42.980998000000000 93.120037999999994 2587.000000000000000 a
42.975228999999999 93.144797999999994 2578.000000000000000 a
42.966549000000001 93.182156000000006 2679.000000000000000 a
42.960814999999997 93.206596000000005 2648.000000000000000 a
42.955620000000003 93.228682000000006 2638.000000000000000 a
42.949953000000001 93.250033999999999 2538.000000000000000 a
42.937834000000002 93.290430000000001 2475.000000000000000 a
42.932250000000003 93.308650000000000 2470.000000000000000 a
42.921371999999998 93.344854999999995 2526.000000000000000 a
42.916539000000000 93.360320999999999 2500.000000000000000 a
42.914375999999997 93.365100999999996 2519.000000000000000 a
42.896695000000001 93.403915999999995 2474.000000000000000 a
42.881256000000000 93.437766999999994 2460.000000000000000 a
42.869117000000003 93.464364000000003 2413.000000000000000 a
42.860332999999997 93.483255000000000 2397.000000000000000 a
42.848632000000002 93.505842000000001 2460.000000000000000 a
42.824187999999999 93.538653999999994 2293.000000000000000 a
42.814886999999999 93.546407000000002 2205.000000000000000 a
42.773156000000000 93.592590000000001 2320.000000000000000 a
42.770338000000002 93.597117999999995 2330.000000000000000 a
42.750824000000001 93.609286999999995 2266.000000000000000 a
42.672449999999998 93.654111999999998 2099.000000000000000 a
42.646599000000002 93.668903999999998 2124.000000000000000 a
42.624856999999999 93.681298999999996 2095.000000000000000 a
42.598460000000003 93.696315999999996 2081.000000000000000 a
42.557623999999997 93.721557000000004 2073.000000000000000 a
42.536507000000000 93.742777000000004 2045.000000000000000 a
42.500965000000001 93.793814999999995 1934.000000000000000 a
42.481394999999999 93.818374000000006 1986.000000000000000 a
42.430273999999997 93.854084000000000 2081.000000000000000 a
42.412111000000003 93.866695000000007 2052.000000000000000 a
42.385384999999999 93.886700000000005 2027.000000000000000 a
42.367812999999998 93.909991000000005 1896.000000000000000 a
42.356166999999999 93.929216999999994 1869.000000000000000 a
42.342160000000000 93.947241000000005 1916.000000000000000 a
42.308553000000003 93.986869999999996 2049.000000000000000 a
42.290351000000001 94.009197000000000 2089.000000000000000 a
42.265431000000000 94.039788000000001 2170.000000000000000 a
42.220216000000001 94.078597000000002 2359.000000000000000 a
42.198645999999997 94.088246999999996 2428.000000000000000 a
42.174506000000001 94.098906999999997 2490.000000000000000 a
42.148997000000001 94.113878999999997 2517.000000000000000 a
42.107771999999997 94.137809000000004 2744.000000000000000 a
42.063504999999999 94.158998999999994 2841.000000000000000 a
42.042963000000000 94.172330000000002 2803.000000000000000 a
42.004438999999998 94.192752999999996 2991.000000000000000 a
41.981707999999998 94.210780000000000 3182.000000000000000 a
41.966568000000002 94.225773000000004 3298.000000000000000 a
41.930548000000002 94.269926999999996 3457.000000000000000 a
41.898997000000001 94.272705999999999 3500.000000000000000 a
41.896166000000001 94.274882000000005 3525.000000000000000 a
41.864021000000001 94.320442999999997 3788.000000000000000 a
41.838137000000003 94.343036999999995 3934.000000000000000 a
41.796404000000003 94.350106999999994 3996.000000000000000 a
41.786019000000003 94.357934000000000 4046.000000000000000 a
41.758251000000001 94.374016999999995 4168.000000000000000 a
41.688367999999997 94.422105999999999 4480.000000000000000 a
41.666739999999997 94.458042000000006 4465.000000000000000 a
41.608443000000001 94.554490999999999 4687.000000000000000 a
41.594594000000001 94.581153000000000 4801.000000000000000 a
41.585310000000000 94.606109000000004 4829.000000000000000 a
41.569164000000001 94.663522999999998 4781.000000000000000 a
41.546790000000001 94.687709999999996 4885.000000000000000 a
41.535021999999998 94.715688999999998 5003.000000000000000 a
41.506517000000002 94.799628999999996 5063.000000000000000 a
41.474201999999998 94.850346000000002 5063.000000000000000 a
41.412351999999998 94.944762999999995 5228.000000000000000 a
41.391835000000000 94.992771000000005 5220.000000000000000 a
41.343494000000000 95.016627999999997 5324.000000000000000 a
41.340603000000002 95.019302999999994 5325.000000000000000 a
41.328378999999998 95.041392999999999 5372.000000000000000 a
41.323853000000000 95.057998999999995 5449.000000000000000 a
41.308976000000001 95.094838999999993 5481.000000000000000 a
41.303550999999999 95.140022999999999 5502.000000000000000 a
41.287460000000003 95.195571000000001 5621.000000000000000 a
41.264975999999997 95.262342000000004 5719.000000000000000 a
41.223610000000001 95.316523000000004 5856.000000000000000 a
41.198968000000001 95.347216000000003 5985.000000000000000 a
41.153396000000001 95.389499000000001 5916.000000000000000 a
41.153906999999997 95.443113999999994 5841.000000000000000 a
41.106231999999999 95.503934000000001 5712.000000000000000 a
41.066974999999999 95.540611999999996 5703.000000000000000 a
41.027667000000001 95.759753000000003 5331.000000000000000 a
40.985396999999999 95.850461999999993 5224.000000000000000 a
40.886158000000002 95.994468999999995 5014.000000000000000 a
40.868456000000002 96.020114000000007 4959.000000000000000 a
40.821292999999997 96.117294000000001 4962.000000000000000 a
40.814537999999999 96.130943000000002 4978.000000000000000 a
40.789926999999999 96.198528999999994 4815.000000000000000 a
40.730477000000000 96.334192000000002 4733.000000000000000 a
40.696885000000002 96.388298000000006 4546.000000000000000 a
40.681964999999998 96.427475999999999 4505.000000000000000 a
40.674664000000000 96.443416999999997 4517.000000000000000 a
40.661648000000000 96.469679999999997 4460.000000000000000 a
40.621986000000000 96.552116999999996 4367.000000000000000 a
40.526974000000003 96.696179000000001 4365.000000000000000 a
40.494934999999998 96.757391999999996 4488.000000000000000 a
40.479844999999997 96.781891000000002 4540.000000000000000 a
40.466281000000002 96.808204000000003 4567.000000000000000 a
40.438284000000003 96.851658000000000 4579.000000000000000 a
40.394987000000000 96.914123000000004 4581.000000000000000 a
40.310552000000001 96.990640999999997 4739.000000000000000 a
40.298081000000003 97.005090999999993 4735.000000000000000 a
40.278582999999998 97.035353999999998 4820.000000000000000 a
40.234625999999999 97.085334000000003 4841.000000000000000 a
40.217931999999998 97.104989000000003 4885.000000000000000 a
40.143104999999998 97.240852000000004 5117.000000000000000 a
40.082929999999998 97.289911000000004 5147.000000000000000 a
40.069147999999998 97.298478000000003 5146.000000000000000 a
40.039062000000001 97.325404000000006 5163.000000000000000 a
39.969740999999999 97.418124000000006 5290.000000000000000 a
39.962957000000003 97.432933000000006 5297.000000000000000 a
39.962130999999999 97.439272000000003 5309.000000000000000 a
39.970554999999997 97.511516999999998 5457.000000000000000 a
39.971201000000001 97.590404000000007 5547.000000000000000 a
39.960642000000000 97.621267000000003 5576.000000000000000 a
39.938544000000000 97.685524000000001 5745.000000000000000 a
39.897410999999998 97.787847999999997 5845.000000000000000 a
39.883673999999999 97.814498999999998 5892.000000000000000 a
39.876075000000000 97.830862999999994 5951.000000000000000 a
39.861035000000001 97.864283000000000 5990.000000000000000 a
39.795285000000000 97.939164000000005 5946.000000000000000 a
39.783355999999998 97.956487999999993 5904.000000000000000 a
39.789042999999999 98.079010999999994 5743.000000000000000 a
39.792136999999997 98.106677000000005 5678.000000000000000 a
39.794784000000000 98.159246999999993 5635.000000000000000 a
39.793345000000002 98.223500999999999 5507.000000000000000 a
39.792451000000000 98.227361999999999 5469.000000000000000 a
39.786642000000001 98.232245000000006 5443.000000000000000 a
39.780403999999997 98.244923000000000 5476.000000000000000 a
39.715980999999999 98.299640999999994 5276.000000000000000 a
39.706802000000003 98.318472000000000 5272.000000000000000 a
39.690572000000003 98.341791999999998 5264.000000000000000 a
39.658748000000003 98.400390000000002 5237.000000000000000 a
39.645668999999998 98.445734000000002 5276.000000000000000 a
39.643044000000003 98.455699999999993 5339.000000000000000 a
39.611849999999997 98.530743000000001 5278.000000000000000 a
39.543210999999999 98.615813000000003 5075.000000000000000 a
39.522095000000000 98.644666999999998 5045.000000000000000 a
39.488844000000000 98.689015999999995 5071.000000000000000 a
39.487914000000004 98.690708000000001 5077.000000000000000 a
39.465769000000002 98.818672000000007 5319.000000000000000 a
39.449536999999999 98.866812999999993 5369.000000000000000 a
39.436335999999997 98.894925999999998 5421.000000000000000 a
39.373081999999997 98.983860000000007 5326.000000000000000 a
39.364306999999997 99.002733000000006 5250.000000000000000 a
39.359766000000000 99.022621999999998 5187.000000000000000 a
39.354154999999999 99.055289999999999 5137.000000000000000 a
39.321871999999999 99.340924000000001 4971.000000000000000 a
39.320852000000002 99.377275999999995 4913.000000000000000 a
39.319997000000001 99.394698000000005 4885.000000000000000 a
39.316099000000001 99.409414999999996 4866.000000000000000 a
39.310212999999997 99.436749000000006 4845.000000000000000 a
39.301442999999999 99.532786999999999 4725.000000000000000 a
39.304065999999999 99.571147999999994 4752.000000000000000 a
39.302633000000000 99.599513000000002 4690.000000000000000 a
39.291153000000001 99.663212999999999 4623.000000000000000 a
39.280611000000000 99.742242000000005 4632.000000000000000 a
39.256520999999999 99.819570999999996 4601.000000000000000 a
39.237461000000003 99.858339999999998 4593.000000000000000 a
39.223560999999997 99.888755000000003 4576.000000000000000 a
39.214848000000003 99.905077000000006 4564.000000000000000 a
39.203704999999999 99.936383000000006 4583.000000000000000 a
39.174033000000001 100.024887000000007 4608.000000000000000 a
39.168297000000003 100.067828000000006 4563.000000000000000 a
39.159123999999998 100.136921000000001 4582.000000000000000 a
39.155541999999997 100.163539999999998 4599.000000000000000 a
39.146548000000003 100.191083000000006 4633.000000000000000 a
39.119177000000001 100.240607999999995 4604.000000000000000 a
39.096798999999997 100.304467000000002 4625.000000000000000 a
39.053446999999998 100.406306999999998 4541.000000000000000 a
39.042245000000001 100.430678999999998 4541.000000000000000 a
39.040418000000003 100.434332999999995 4542.000000000000000 a
38.992593999999997 100.488211000000007 4584.000000000000000 a
38.964588999999997 100.535168999999996 4669.000000000000000 a
38.953898000000002 100.555115000000001 4713.000000000000000 a
38.940593000000000 100.587193999999997 4716.000000000000000 a
38.931659000000003 100.608283999999998 4699.000000000000000 a
38.918891000000002 100.647887999999995 4776.000000000000000 a
38.906402999999997 100.668732000000006 4807.000000000000000 a
38.854743999999997 100.781520000000000 5087.000000000000000 a
38.844071000000000 100.807833000000002 5138.000000000000000 a
38.826300000000003 100.884797000000006 5276.000000000000000 a
38.816144000000001 100.949819000000005 5398.000000000000000 a
38.819963000000001 101.062410999999997 5597.000000000000000 a
38.795278000000003 101.105377000000004 5784.000000000000000 a
38.781523999999997 101.134550000000004 5850.000000000000000 a
38.761966000000001 101.208820000000003 6110.000000000000000 a
38.737706000000003 101.266958000000002 6297.000000000000000 a
38.721501000000004 101.301158999999998 6394.000000000000000 a
38.714100000000002 101.329745000000003 6483.000000000000000 a
38.709947999999997 101.345124999999996 6512.000000000000000 a
38.698968999999998 101.386398999999997 6618.000000000000000 a
38.688580000000002 101.437528999999998 6633.000000000000000 a
38.686906999999998 101.443758000000003 6611.000000000000000 a
38.678240000000002 101.471951000000004 6595.000000000000000 a
38.668517999999999 101.496275999999995 6627.000000000000000 a
38.630955000000000 101.570036999999999 6795.000000000000000 a
38.619993999999998 101.593086000000000 6795.000000000000000 a
38.607478000000000 101.626225000000005 6830.000000000000000 a
38.602426000000001 101.642296000000002 6847.000000000000000 a
38.579833999999998 101.680677000000003 6955.000000000000000 a
38.552272000000002 101.710348999999994 7103.000000000000000 a
38.538449999999997 101.764748999999995 7127.000000000000000 a
38.532482000000002 101.805778000000004 7014.000000000000000 a
38.492173999999999 101.898756000000006 6713.000000000000000 a
38.451284999999999 101.965368999999995 6240.000000000000000 a
38.433371000000001 101.999846000000005 6067.000000000000000 a
38.430667999999997 102.010598999999999 5934.000000000000000 a
38.405149000000002 102.048022000000003 5696.000000000000000 a
38.400789000000003 102.053049000000001 5660.000000000000000 a
38.319583000000002 102.147372000000004 5625.000000000000000 a
38.310200999999999 102.172853000000003 5651.000000000000000 a
38.267003000000003 102.224824999999996 5547.000000000000000 a
38.251818000000000 102.252602999999993 5534.000000000000000 a
38.231057999999997 102.273390000000006 5527.000000000000000 a
38.211751999999997 102.290808999999996 5500.000000000000000 a
38.168565000000001 102.330809000000002 5406.000000000000000 a
38.144813999999997 102.361377000000005 5277.000000000000000 a
38.130361999999998 102.371938999999998 5251.000000000000000 a
38.085191999999999 102.417886999999993 5210.000000000000000 a
38.049785000000000 102.466142000000005 5427.000000000000000 a
38.024814999999997 102.487969000000007 5270.000000000000000 a
37.973092000000001 102.533744999999996 5092.000000000000000 a
37.950122999999998 102.555535000000006 4961.000000000000000 a
37.929533999999997 102.581828999999999 4929.000000000000000 a
37.900171999999998 102.626868999999999 5014.000000000000000 a
37.881132999999998 102.653673999999995 5042.000000000000000 a
37.796258999999999 102.763347999999993 5363.000000000000000 a
37.650762000000000 102.840160999999995 5846.000000000000000 a
37.632527000000003 102.854499000000004 5867.000000000000000 a
37.502758000000000 102.929945000000004 6682.000000000000000 a
37.500267000000001 102.933294000000004 6713.000000000000000 a
37.384655000000002 102.935169999999999 7360.000000000000000 a
37.373913000000002 102.929053999999994 7416.000000000000000 a
37.299481999999998 102.899843000000004 7873.000000000000000 a
37.118116000000001 102.965509999999995 8621.000000000000000 a
37.018214999999998 103.120767999999998 7951.000000000000000 a
36.862892000000002 103.199718000000004 7274.000000000000000 a
36.739063000000002 103.262124000000000 6759.000000000000000 a
36.681376999999998 103.304981999999995 6580.000000000000000 a
36.654161999999999 103.325626000000000 6455.000000000000000 a
36.605879000000002 103.360343999999998 6273.000000000000000 a
36.091439000000001 103.639870000000002 5047.000000000000000 a
36.079746000000000 103.674741999999995 4861.000000000000000 a
36.056440000000002 103.999426999999997 4910.000000000000000 a
35.990566999999999 104.129963000000004 5285.000000000000000 a
35.971615999999997 104.156428000000005 5397.000000000000000 a
35.934551999999996 104.198755000000006 5578.000000000000000 a
35.690258999999998 104.288798999999997 6412.000000000000000 a
35.658709000000002 104.307548999999995 6432.000000000000000 a
35.374941000000000 104.614339000000001 6592.000000000000000 a
35.239818999999997 104.696680999999998 5924.000000000000000 a
35.030900000000003 104.689380999999997 5526.000000000000000 a
34.970019000000001 104.690313000000003 5313.000000000000000 a
34.808351999999999 104.759719000000004 5027.000000000000000 a
34.730240999999999 104.865427999999994 4773.000000000000000 a
34.726224000000002 104.870577999999995 4760.000000000000000 a
34.753585000000001 105.169111999999998 4263.000000000000000 a
34.751998999999998 105.209028000000004 4161.000000000000000 a
34.617556000000000 105.835389000000006 3616.000000000000000 a
34.566555999999999 106.016732000000005 3361.000000000000000 a
34.562973999999997 106.039592999999996 3306.000000000000000 a
34.555802999999997 106.074539000000001 3337.000000000000000 a
34.552396999999999 106.098729000000006 3285.000000000000000 a
34.551129000000003 106.201432999999994 3361.000000000000000 a
34.546253999999998 106.214652999999998 3262.000000000000000 a
34.528396999999998 106.287183999999996 3301.000000000000000 a
34.524701000000000 106.351425000000006 3113.000000000000000 a
34.533042000000002 106.445151999999993 2907.000000000000000 a
34.532663999999997 106.458557999999996 2882.000000000000000 a
34.514476999999999 106.511854999999997 2788.000000000000000 a
34.487245999999999 106.565179000000001 2585.000000000000000 a
34.488016999999999 106.568252000000001 2695.000000000000000 a
34.401215999999998 106.910195999999999 2110.000000000000000 a
39.396667999999998 117.096965999999995 -2.000000000000000 a
31.115214999999999 121.815721999999994 0.000000000000000 a
31.115022000000000 121.815798000000001 0.000000000000000 a
31.110605000000000 121.816670000000002 0.000000000000000 a
31.107188000000001 121.814813000000001 0.000000000000000 a
31.105297000000000 121.811092000000002 0.000000000000000 a
31.780248000000000 119.972858000000002 -36.100000000000001 a
31.838380000000001 119.857647000000000 32.799999999999997 a
32.171937000000000 119.166380000000004 -19.699999999999999 a
32.561701999999997 118.167017999999999 232.900000000000006 a
33.325155000000002 117.294587000000007 173.900000000000006 a
39.895932999999999 119.796261999999999 75.500000000000000 a
39.896242999999998 119.796165000000002 75.500000000000000 a
39.896847000000001 119.820615000000004 65.599999999999994 a
39.888736999999999 119.837680000000006 -8366.100000000000364 a
39.888064999999997 119.849647000000004 -8969.799999999999272 a
39.887787000000003 119.852954999999994 -9494.799999999999272 a
39.887760000000000 119.853142000000005 -9540.700000000000728 a
40.116532999999997 119.746827999999994 662.700000000000045 a
40.116683000000002 119.746840000000006 659.399999999999977 a
40.116574999999997 119.746731999999994 659.399999999999977 a
40.018084999999999 119.964803000000003 51958.699999999997090 a
40.017972000000000 119.964789999999994 51958.699999999997090 a
40.017392999999998 119.964716999999993 51958.699999999997090 a
40.000427999999999 119.965947000000000 51961.900000000001455 a
34.793337000000001 113.068212000000003 479.000000000000000 a
34.729067000000001 112.681541999999993 459.300000000000011 a
34.701082999999997 112.315782999999996 607.000000000000000 a
34.780814999999997 111.215222999999995 1407.500000000000000 a
34.704917000000002 111.094070000000002 1309.099999999999909 a
34.681716999999999 111.063441999999995 1351.700000000000045 a
34.657988000000003 111.022201999999993 1417.299999999999955 a
34.508096999999999 110.877977000000001 1499.299999999999955 a
34.508077999999998 110.874932999999999 1502.599999999999909 a
34.533344999999997 110.742611999999994 1404.200000000000045 a
34.505752999999999 110.405339999999995 1699.500000000000000 a
34.507084999999996 109.794573000000000 1273.000000000000000 a
34.098849999999999 106.739497000000000 3851.699999999999818 a
34.072997000000001 106.721014999999994 3799.199999999999818 a
33.979309999999998 106.657088000000002 3481.000000000000000 a
33.950353000000000 106.626980000000003 3349.699999999999818 a
33.829850000000000 106.417665000000000 2893.699999999999818 a
33.800857999999998 106.358521999999994 2828.099999999999909 a
33.775069999999999 106.305287000000007 2706.699999999999818 a
33.749721999999998 106.270454999999998 2650.900000000000091 a
33.725721999999998 106.197220000000002 2614.800000000000182 a
33.705303000000001 106.193961999999999 2618.099999999999909 a
33.652272000000004 106.207256999999998 2470.500000000000000 a
33.620365000000000 106.146932000000007 2391.699999999999818 a
33.594703000000003 106.103283000000005 2365.500000000000000 a
33.575163000000003 106.075720000000004 2299.900000000000091 a
33.545071999999998 106.044093000000004 2313.000000000000000 a
33.542268000000000 106.042997999999997 2293.300000000000182 a
33.539445000000001 106.042102000000000 2296.599999999999909 a
33.520387999999997 106.029884999999993 2267.099999999999909 a
33.502586999999998 106.029938000000001 2263.800000000000182 a
33.480877999999997 106.024699999999996 2257.199999999999818 a
33.398907999999999 106.041560000000004 2181.800000000000182 a
33.383737000000004 106.041390000000007 2171.900000000000091 a
33.329141999999997 106.145101999999994 2119.400000000000091 a
33.325806999999998 106.146917000000002 2135.800000000000182 a
33.303852999999997 106.139371999999995 2132.500000000000000 a
33.293852999999999 106.140005000000002 2132.500000000000000 a
33.262028000000001 106.114954999999995 2080.099999999999909 a
33.201405000000001 106.040447999999998 2001.299999999999955 a
33.198163000000001 106.039415000000005 2011.200000000000045 a
33.152290000000001 106.045862999999997 1998.000000000000000 a
33.061618000000003 106.085278000000002 1925.900000000000091 a
33.053052999999998 106.082627000000002 1935.700000000000045 a
33.043230000000001 106.077335000000005 1925.900000000000091 a
33.024545000000003 106.074292999999997 1945.500000000000000 a
33.020992000000000 106.072301999999993 1945.500000000000000 a
32.983713000000002 106.052392999999995 1939.000000000000000 a
32.973705000000002 106.044182000000006 1925.900000000000091 a
32.969565000000003 106.037717000000001 1922.599999999999909 a
32.908897000000003 105.917478000000003 1830.700000000000045 a
32.892674999999997 105.897023000000004 1791.299999999999955 a
32.891939999999998 105.896223000000006 1791.299999999999955 a
32.886355000000002 105.894935000000004 1797.900000000000091 a
32.816507000000001 105.927158000000006 1788.099999999999909 a
32.782665000000001 105.916683000000006 1768.400000000000091 a
32.759717999999999 105.907560000000004 1725.700000000000045 a
32.697592000000000 105.899077000000005 1706.000000000000000 a
32.693959999999997 105.900402999999997 1709.299999999999955 a
32.685946999999999 105.898662999999999 1699.500000000000000 a
32.596158000000003 105.863056999999998 1673.200000000000045 a
32.593434999999999 105.858377000000004 1679.799999999999955 a
32.583198000000003 105.847072999999995 1679.799999999999955 a
32.423268000000000 105.805890000000005 1587.900000000000091 a
32.419474999999998 105.797742000000000 1591.200000000000045 a
32.419927999999999 105.791259999999994 1607.599999999999909 a
32.420864999999999 105.787553000000003 1607.599999999999909 a
32.424666999999999 105.784187000000003 1578.099999999999909 a
32.428420000000003 105.779347000000001 1558.400000000000091 a
32.414487999999999 105.752409999999998 1601.000000000000000 a
32.398592999999998 105.661401999999995 1607.599999999999909 a
32.387273000000000 105.638481999999996 1627.299999999999955 a
32.339590000000001 105.573215000000005 1624.000000000000000 a
32.317447999999999 105.550312000000005 1706.000000000000000 a
32.287930000000003 105.518261999999993 1748.700000000000045 a
32.270319999999998 105.385068000000004 1761.799999999999955 a
32.268452000000003 105.383120000000005 1771.700000000000045 a
32.251542999999998 105.356030000000004 1820.900000000000091 a
32.218207999999997 105.192552000000006 2145.699999999999818 a
32.218756999999997 105.191059999999993 2149.000000000000000 a
32.218795000000000 105.189464999999998 2155.500000000000000 a
32.214202000000000 105.181977000000003 2194.900000000000091 a
32.212592000000001 105.179057000000000 2211.300000000000182 a
32.211821999999998 105.178628000000003 2214.599999999999909 a
32.147272000000001 105.116191999999998 2414.699999999999818 a
32.126517000000000 105.088232000000005 2260.500000000000000 a
32.123061999999997 105.087554999999995 2250.699999999999818 a
32.109974999999999 105.078356999999997 2175.199999999999818 a
32.108226999999999 105.076381999999995 2165.400000000000091 a
32.105562999999997 105.074380000000005 2152.199999999999818 a
32.011322000000000 105.108868000000001 1971.799999999999955 a
31.951104999999998 105.055502000000004 1889.799999999999955 a
31.897877000000001 105.015221999999994 1912.700000000000045 a
31.896256999999999 105.013018000000002 1912.700000000000045 a
31.886804999999999 104.997114999999994 1952.099999999999909 a
31.882172000000001 104.933736999999994 2165.400000000000091 a
31.864225000000001 104.872922000000003 2129.300000000000182 a
31.845172000000002 104.827146999999997 2106.300000000000182 a
31.826557999999999 104.794619999999995 2030.799999999999955 a
31.819656999999999 104.783933000000005 1883.200000000000045 a
31.788641999999999 104.771659999999997 1732.299999999999955 a
31.758600000000001 104.751570000000001 1594.500000000000000 a
31.751090000000001 104.747056999999998 1587.900000000000091 a
31.708897000000000 104.723932000000005 1738.799999999999955 a
31.693284999999999 104.711551999999998 1748.700000000000045 a
31.685440000000000 104.714287999999996 1653.500000000000000 a
31.653652000000001 104.716427999999993 1656.799999999999955 a
31.574649999999998 104.722117999999995 1555.099999999999909 a
31.485785000000000 104.729467999999997 1538.700000000000045 a
31.474377000000000 104.728791999999999 1489.500000000000000 a
31.465931999999999 104.725572999999997 1482.900000000000091 a
31.463393000000000 104.720474999999993 1469.799999999999955 a
31.462510000000002 104.717006999999995 1476.400000000000091 a
31.426995000000002 104.620210000000000 1653.500000000000000 a
31.387400000000000 104.587367999999998 1748.700000000000045 a
31.336296999999998 104.513374999999996 1725.700000000000045 a
31.296904999999999 104.455178000000004 1804.500000000000000 a
31.290317999999999 104.446304999999995 1807.700000000000045 a
31.274913000000002 104.433903000000001 1745.400000000000091 a
31.245833000000001 104.410820000000001 1729.000000000000000 a
31.230595000000001 104.403643000000002 1729.000000000000000 a
31.188997000000001 104.391729999999995 1643.700000000000045 a
31.137373000000000 104.373144999999994 1637.099999999999909 a
31.118817000000000 104.357763000000006 1610.900000000000091 a
31.086327000000001 104.322096999999999 1591.200000000000045 a
31.076032999999999 104.315462999999994 1617.500000000000000 a
31.058956999999999 104.305014999999997 1653.500000000000000 a
31.032342000000000 104.288250000000005 1637.099999999999909 a
30.962765000000001 104.252628000000001 1581.400000000000091 a
30.921752999999999 104.221007000000000 1617.500000000000000 a
30.906144999999999 104.208691999999999 1637.099999999999909 a
34.272568000000000 107.030572000000006 2680.400000000000091 a
30.587185000000002 104.159942000000001 1647.000000000000000 a
30.586449999999999 104.159563000000006 1624.000000000000000 a
30.586423000000000 104.159502000000003 1624.000000000000000 a
30.585595000000001 104.157951999999995 1630.599999999999909 a
30.585432999999998 104.157700000000006 1624.000000000000000 a
30.585265000000000 104.157342000000000 1624.000000000000000 a
33.730198000000001 106.208713000000003 2542.699999999999818 a
33.822270000000003 106.410072000000000 2828.099999999999909 a
33.838673000000000 106.423649999999995 2893.699999999999818 a
33.910072000000000 106.521977000000007 3156.199999999999818 a
33.931064999999997 106.578361999999998 3241.500000000000000 a
33.942037999999997 106.608947999999998 3274.300000000000182 a
33.960769999999997 106.642731999999995 3359.599999999999909 a
33.961838000000000 106.644041999999999 3359.599999999999909 a
34.201796999999999 106.863106999999999 4334.000000000000000 a
34.205359999999999 106.874458000000004 4383.199999999999818 a
34.376339999999999 107.125372999999996 1932.400000000000091 a
34.373069999999998 107.166677000000007 1916.000000000000000 a
34.371411999999999 107.195937000000001 1906.200000000000045 a
34.369349999999997 107.237330000000000 1866.799999999999955 a
34.365926999999999 107.351708000000002 1804.500000000000000 a
34.323953000000003 107.600285000000000 1679.799999999999955 a
34.316794999999999 107.681331999999998 1686.400000000000091 a
31.346897999999999 104.544507999999993 1689.599999999999909 a
31.366178000000001 104.578885000000000 1706.000000000000000 a
31.400638000000001 104.600943000000001 1742.099999999999909 a
31.964703000000000 105.060862999999998 1968.500000000000000 a
32.209375000000001 105.323357999999999 1788.099999999999909 a
32.231757999999999 105.332477999999995 1778.200000000000045 a
32.285769999999999 105.437037000000004 1732.299999999999955 a
32.300111999999999 105.453957000000003 1692.900000000000091 a
32.287537000000000 105.513621999999998 1656.799999999999955 a
32.354683000000001 105.590410000000006 1640.400000000000091 a
32.420225000000002 105.801910000000007 1565.000000000000000 a
32.596482999999999 105.864292000000006 1686.400000000000091 a
36.579098000000002 116.252008000000004 57.713690999999997 a
36.575336000000000 116.236428000000004 52.370978000000001 a
36.662948999999998 116.225307999999998 64.330530999999993 a
36.696612999999999 116.149126999999993 86.105137999999997 a
36.698233000000002 116.110819000000006 67.602053999999995 a
36.702210999999998 116.052307999999996 56.566541999999998 a
36.579132000000001 116.252033999999995 35.533884999999998 a
36.592813999999997 116.252851000000007 115.978159000000005 a
39.877094999999997 116.891801999999998 429.790026000000012 a
35.792234999999998 117.071607000000000 209.973752999999988 a
34.499139999999997 116.927201999999994 65.616798000000003 a
34.485022000000001 116.928317000000007 -39.370078999999997 a
34.198704999999997 117.371106999999995 193.569554000000011 a
34.210777000000000 117.437709999999996 282.152230999999972 a
34.221814999999999 117.524652000000003 127.952755999999994 a
34.235762999999999 117.565195000000003 173.884513999999996 a
34.238937000000000 117.642214999999993 104.986877000000007 a
34.248806999999999 117.715607000000006 141.076114999999987 a
34.255704999999999 117.780550000000005 157.480314999999990 a
34.256889999999999 117.832250000000002 173.884513999999996 a
34.356091999999997 118.497891999999993 91.863517000000002 a
34.390137000000003 118.558154999999999 203.412072999999992 a
34.412804999999999 118.624148000000005 219.816272999999995 a
34.440102000000003 118.668840000000003 164.041994999999986 a
34.469855000000003 118.726001999999994 121.391075999999998 a
34.477660000000000 118.741202000000001 150.918634999999995 a
34.481825000000001 118.751270000000005 160.761155000000002 a
34.486505000000001 118.773183000000003 104.986877000000007 a
34.499062000000002 118.812415000000001 177.165354000000008 a
34.501472000000000 118.828457999999998 95.144356999999999 a
34.502032999999997 118.855243000000002 -16.404198999999998 a
34.505612999999997 118.887157999999999 -32.808399000000001 a
34.517408000000003 118.978178000000000 45.931759000000000 a
34.519227000000001 118.989277000000001 36.089238999999999 a
34.520274999999998 119.011595000000000 301.837269999999990 a
34.520477000000000 119.027406999999997 272.309710999999993 a
34.509341999999997 119.100031999999999 -91.863517000000002 a
34.511893000000001 119.099587999999997 -55.774278000000002 a
34.513649999999998 119.099232000000001 -13.123360000000000 a
34.514352000000002 119.099266999999998 6.561680000000000 a
34.492064999999997 119.131017000000000 16.404198999999998 a
34.489148000000000 119.135658000000006 9.842520000000000 a
34.442162000000003 119.190439999999995 -39.370078999999997 a
34.397162000000002 119.319952000000001 -16.404198999999998 a
34.393369999999997 119.326657999999995 -45.931759000000000 a
34.390143000000002 119.333748000000000 -22.965879000000001 a
34.362830000000002 119.397397999999995 26.246718999999999 a
34.352744999999999 119.423972000000006 0.000000000000000 a
34.335813000000002 119.467973000000001 -6.561680000000000 a
34.323639999999997 119.495157000000006 29.527559000000000 a
34.322192999999999 119.499802000000003 -9.842520000000000 a
34.311242999999997 119.520475000000005 22.965879000000001 a
34.300910000000002 119.530848000000006 65.616798000000003 a
34.249198000000000 119.592568000000000 59.055118000000000 a
34.243782000000003 119.599878000000004 16.404198999999998 a
34.215654999999998 119.635622999999995 29.527559000000000 a
34.209676999999999 119.646698000000001 26.246718999999999 a
34.188380000000002 119.668672999999998 -19.685039000000000 a
34.148077000000001 119.713409999999996 -49.212598000000000 a
34.121572000000000 119.748185000000007 0.000000000000000 a
34.110292000000001 119.759533000000005 0.000000000000000 a
34.070256999999998 119.821532000000005 29.527559000000000 a
34.066288000000000 119.827843000000001 36.089238999999999 a
34.038642000000003 119.866932000000006 45.931759000000000 a
34.033467999999999 119.873388000000006 65.616798000000003 a
34.029739999999997 119.877120000000005 55.774278000000002 a
33.994318000000000 119.907353000000001 -98.425196999999997 a
33.988368000000001 119.910696999999999 -111.548556000000005 a
33.983106999999997 119.913443000000001 -78.740156999999996 a
33.980477000000000 119.914862999999997 -62.335957999999998 a
33.973287999999997 119.918147000000005 0.000000000000000 a
33.972737000000002 119.917812999999995 0.000000000000000 a
33.972602000000002 119.916742999999997 -6.561680000000000 a
33.973399999999998 119.915566999999996 -6.561680000000000 a
33.655991999999998 119.897878000000006 -91.863517000000002 a
33.625644999999999 119.923537999999994 6.561680000000000 a
33.575758000000000 119.956671999999998 -36.089238999999999 a
33.533329999999999 120.012668000000005 -6.561680000000000 a
33.530462000000000 120.015472000000003 16.404198999999998 a
33.490585000000003 120.050368000000006 13.123360000000000 a
33.449666999999998 120.090497999999997 -131.233596000000006 a
33.447778000000000 120.092174999999997 -121.391075999999998 a
32.964323000000000 120.039469999999994 9.842520000000000 a
32.837269999999997 120.040103000000002 114.829396000000003 a
32.788404999999997 120.051496999999998 187.007873999999987 a
32.521272000000003 120.081102999999999 22.965879000000001 a
32.337080000000000 120.135437999999994 49.212598000000000 a
32.280532999999998 120.167793000000003 16.404198999999998 a
32.132919999999999 120.213454999999996 45.931759000000000 a
32.071288000000003 120.226387000000003 42.650919000000002 a
31.922951999999999 120.282927999999998 16.404198999999998 a
31.814712000000000 120.315425000000005 9.842520000000000 a
31.354087000000000 120.833027000000001 -13.123360000000000 a
31.659845000000001 120.585381999999996 -36.089238999999999 a
31.686537999999999 120.574455000000000 -36.089238999999999 a
31.477048000000000 120.411130000000000 531.496063000000049 a
31.874627000000000 119.794925000000006 45.931759000000000 a
31.907457000000001 119.741934999999998 52.493437999999998 a
32.103726999999999 119.528987999999998 147.637795000000011 a
32.175105000000002 119.282898000000003 0.000000000000000 a
32.168146999999998 119.091966999999997 72.178477999999998 a
32.172313000000003 119.040857000000003 75.459317999999996 a
32.152357000000002 119.000514999999993 65.616798000000003 a
32.117024999999998 118.884280000000004 98.425196999999997 a
32.136826999999997 118.565082000000004 75.459317999999996 a
32.195095000000002 118.458752000000004 32.808399000000001 a
32.280301999999999 118.346005000000005 0.000000000000000 a
32.390644999999999 118.270259999999993 49.212598000000000 a
32.734786999999997 118.025362000000001 147.637795000000011 a
32.906877000000001 117.649162000000004 72.178477999999998 a
32.923028000000002 117.512405000000001 42.650919000000002 a
32.933126999999999 117.424310000000006 137.795276000000001 a
35.547505000000001 116.839991999999995 150.918634999999995 a
30.789757999999999 120.803942000000006 87.250642999999997 a
33.382610000000000 117.248007999999999 0.000000000000000 a
33.195155000000000 117.344835000000003 0.000000000000000 a
33.125034999999997 117.363056999999998 0.000000000000000 a
33.087007000000000 117.365594999999999 0.000000000000000 a
31.783373000000001 117.064864999999998 0.000000000000000 a
31.771515000000001 117.010238000000001 0.000000000000000 a
31.771502000000002 117.008813000000004 0.000000000000000 a
31.752912999999999 116.814698000000007 0.000000000000000 a
31.744852000000002 116.555338000000006 0.000000000000000 a
31.744132000000000 116.550946999999994 0.000000000000000 a
31.738543000000000 116.534608000000006 0.000000000000000 a
31.737048000000001 116.531812000000002 0.000000000000000 a
31.693207999999998 116.436554999999998 0.000000000000000 a
31.692164999999999 116.428214999999994 0.000000000000000 a
31.691704999999999 116.421876999999995 0.000000000000000 a
31.691662000000001 116.421293000000006 0.000000000000000 a
31.690635000000000 116.405682999999996 0.000000000000000 a
31.689588000000001 116.390411999999998 0.000000000000000 a
31.688262000000002 116.371110000000002 0.000000000000000 a
31.687985000000001 116.366986999999995 0.000000000000000 a
31.687546999999999 116.360106999999999 0.000000000000000 a
31.687500000000000 116.359416999999993 0.000000000000000 a
31.205942000000000 115.029082000000002 0.000000000000000 a
31.195295000000002 114.998028000000005 0.000000000000000 a
31.193062000000001 114.990622000000002 0.000000000000000 a
31.192290000000000 114.988200000000006 0.000000000000000 a
30.993266999999999 114.606542000000005 0.000000000000000 a
30.951235000000000 114.508977999999999 0.000000000000000 a
32.531396999999998 114.041507999999993 0.000000000000000 a
32.094082000000000 117.239737000000005 0.000000000000000 a
32.161476999999998 117.222702999999996 0.000000000000000 a
32.217072999999999 117.204245000000000 0.000000000000000 a
32.382396999999997 117.191540000000003 0.000000000000000 a
32.416939999999997 117.183807000000002 0.000000000000000 a
35.329256999999998 116.979316999999995 0.000000000000000 a
35.580517999999998 116.828585000000004 0.000000000000000 a
36.304755000000000 116.945260000000005 0.000000000000000 a
35.658735000000000 114.201927999999995 0.000000000000000 a
35.187731999999997 113.747624000000002 0.000000000000000 a
34.544117999999997 113.813019999999995 0.000000000000000 a
32.721532000000003 114.019852999999998 0.000000000000000 a
32.493707000000001 114.041880000000006 0.000000000000000 a
31.611073999999999 114.016249000000002 0.000000000000000 a
31.609131999999999 114.016009999999994 0.000000000000000 a
31.491755999999999 113.985873999999995 0.000000000000000 a
30.968381000000001 113.916842000000003 0.000000000000000 a
31.003893000000001 113.915514000000002 0.000000000000000 a
31.019542999999999 113.917361999999997 0.000000000000000 a
31.157700999999999 113.934692999999996 0.000000000000000 a
31.275393000000001 113.959446999999997 0.000000000000000 a
31.279907999999999 113.958957999999996 0.000000000000000 a
31.455565000000000 113.973699999999994 0.000000000000000 a
31.482139000000000 113.981656999999998 0.000000000000000 a
35.193570000000001 113.752889999999994 0.000000000000000 a
35.343589000000001 113.863273000000007 0.000000000000000 a
35.356262999999998 113.869073000000000 0.000000000000000 a
35.366200999999997 113.877172000000002 0.000000000000000 a
35.375470000000000 113.886291999999997 0.000000000000000 a
35.392816000000003 113.910156999999998 0.000000000000000 a
36.055275999999999 114.335677000000004 0.000000000000000 a
36.417014000000002 114.346107000000003 0.000000000000000 a
36.418640000000003 114.346231000000003 0.000000000000000 a
36.543621000000002 114.446072000000001 0.000000000000000 a
36.792152999999999 114.475719999999995 0.000000000000000 a
36.801915000000001 114.477412000000001 0.000000000000000 a
36.877617000000001 114.489615999999998 0.000000000000000 a
40.612752000000000 120.615971999999999 0.000000000000000 a
40.616397999999997 120.618193000000005 0.000000000000000 a
40.683441999999999 120.684010000000001 0.000000000000000 a
40.798208000000002 120.810547999999997 0.000000000000000 a
40.817202999999999 120.836550000000003 0.000000000000000 a
40.880507000000001 120.943084999999996 0.000000000000000 a
41.352564999999998 121.872844999999998 0.000000000000000 a
41.469037999999998 122.494671999999994 0.000000000000000 a
41.477364999999999 122.517899999999997 0.000000000000000 a
41.540242999999997 122.724693000000002 0.000000000000000 a
41.551822000000001 122.751706999999996 0.000000000000000 a
41.560243000000000 122.771351999999993 0.000000000000000 a
41.596511999999997 122.838487000000001 0.000000000000000 a
41.623395000000002 122.899564999999996 0.000000000000000 a
41.849443000000001 123.274692999999999 0.000000000000000 a
42.715049999999998 124.025492999999997 0.000000000000000 a
42.843750000000000 124.161793000000003 0.000000000000000 a
43.021245000000000 124.257059999999996 0.000000000000000 a
43.195613000000002 124.386857000000006 0.000000000000000 a
43.199979999999996 124.392426999999998 0.000000000000000 a
43.567317000000003 124.897566999999995 0.000000000000000 a
43.605358000000003 124.942678000000001 0.000000000000000 a
43.678220000000003 125.020831999999999 0.000000000000000 a
43.756977999999997 125.127098000000004 0.000000000000000 a
43.732010000000002 125.094477999999995 0.000000000000000 a
43.631577000000000 124.969980000000007 0.000000000000000 a
43.464565000000000 124.739566999999994 0.000000000000000 a
43.435656999999999 124.697446999999997 0.000000000000000 a
43.420859999999998 124.677350000000004 0.000000000000000 a
43.335273000000001 124.561655000000002 0.000000000000000 a
43.329782000000002 124.552077999999995 0.000000000000000 a
43.328270000000003 124.550372999999993 0.000000000000000 a
43.271073000000001 124.503990000000002 0.000000000000000 a
43.191699999999997 124.382467000000005 0.000000000000000 a
43.134317000000003 124.349537999999995 0.000000000000000 a
43.012390000000003 124.247867999999997 0.000000000000000 a
42.989455000000000 124.230350000000001 0.000000000000000 a
42.958317999999998 124.208342999999999 0.000000000000000 a
42.924677000000003 124.192515000000000 0.000000000000000 a
42.920445000000001 124.191824999999994 0.000000000000000 a
42.768267999999999 124.090975000000000 0.000000000000000 a
42.757705000000001 124.075164999999998 0.000000000000000 a
42.717911999999998 124.027237999999997 0.000000000000000 a
42.711069999999999 124.023278000000005 0.000000000000000 a
42.627903000000003 123.993763000000001 0.000000000000000 a
42.624277999999997 123.992817000000002 0.000000000000000 a
39.904130000000002 117.637747000000005 0.000000000000000 a
38.984242000000002 117.035152999999994 42303.099999999998545 a
25.823563000000000 116.359966999999997 0.000000000000000 a
25.817370000000000 116.364272999999997 0.000000000000000 a
25.816457000000000 116.364833000000004 0.000000000000000 a
25.736260000000001 116.388665000000003 0.000000000000000 a
25.666670000000000 116.432888000000005 0.000000000000000 a
25.664413000000000 116.434702999999999 0.000000000000000 a
25.579022999999999 116.623548000000000 0.000000000000000 a
25.561363000000000 116.656081999999998 0.000000000000000 a
25.560417000000001 116.657075000000006 0.000000000000000 a
25.552116999999999 116.664405000000002 0.000000000000000 a
25.526848000000001 116.680920000000000 0.000000000000000 a
25.525476999999999 116.681318000000005 0.000000000000000 a
25.518046999999999 116.683513000000005 0.000000000000000 a
25.517931999999998 116.683539999999994 0.000000000000000 a
25.517692000000000 116.683592000000004 0.000000000000000 a
25.517302000000001 116.683687000000006 0.000000000000000 a
25.456126999999999 116.672579999999996 0.000000000000000 a
25.454484999999998 116.672331999999997 0.000000000000000 a
25.395762999999999 116.647272999999998 0.000000000000000 a
25.364661999999999 116.627106999999995 0.000000000000000 a
25.356059999999999 116.619641999999999 0.000000000000000 a
25.250648000000002 116.415801999999999 0.000000000000000 a
25.209320000000002 116.491951999999998 0.000000000000000 a
25.201205000000002 116.486682000000002 0.000000000000000 a
25.070292999999999 116.431465000000003 0.000000000000000 a
25.070217000000000 116.431368000000006 0.000000000000000 a
25.058668000000001 116.420524999999998 0.000000000000000 a
25.057282000000001 116.418116999999995 0.000000000000000 a
25.056500000000000 116.411767999999995 0.000000000000000 a
25.056460000000001 116.410314999999997 0.000000000000000 a
25.056455000000000 116.410252999999997 0.000000000000000 a
25.056435000000000 116.409993000000000 0.000000000000000 a
25.056986999999999 116.409296999999995 0.000000000000000 a
25.056825000000000 116.409017000000006 0.000000000000000 a
25.056826999999998 116.409017000000006 0.000000000000000 a
25.056832000000000 116.409082999999995 0.000000000000000 a
25.056840000000001 116.409104999999997 0.000000000000000 a
25.056908000000000 116.409419999999997 0.000000000000000 a
26.654677000000000 115.011369999999999 0.000000000000000 a
29.856168000000000 115.996792999999997 0.000000000000000 a
30.086773000000001 115.494384999999994 0.000000000000000 a
31.970367000000000 114.954689999999999 0.000000000000000 a
32.175266999999998 115.142921999999999 0.000000000000000 a
33.920642999999998 115.798779999999994 0.000000000000000 a
34.036737000000002 115.780146999999999 0.000000000000000 a
35.248432999999999 115.501548000000000 0.000000000000000 a
36.332791999999998 115.850368000000003 0.000000000000000 a
36.623247999999997 115.839447000000007 0.000000000000000 a
39.579479999999997 115.696834999999993 0.000000000000000 a
31.110987999999999 121.816708000000006 0.000000000000000 a
31.110605000000000 121.816670000000002 0.000000000000000 a
31.108467000000001 121.815867999999995 0.000000000000000 a
31.106572000000000 121.814049999999995 0.000000000000000 a
31.105132000000001 121.810235000000006 0.000000000000000 a
30.802402000000001 121.361637999999999 0.000000000000000 a
30.801684999999999 121.361566999999994 0.000000000000000 a
30.734425000000002 121.272559999999999 0.000000000000000 a
30.725346999999999 121.249939999999995 0.000000000000000 a
40.832307999999998 116.631818999999993 19437.000000000000000 a
41.266815000000001 116.775622999999996 26082.000000000000000 a
41.347777000000001 116.903514000000001 27501.000000000000000 a
41.371872000000003 116.941367000000000 27869.000000000000000 a
41.430973000000002 117.034868000000003 28749.000000000000000 a
41.466068999999997 117.091010999999995 28992.000000000000000 a
41.547710000000002 117.221660999999997 29875.000000000000000 a
41.594597000000000 117.296357999999998 30443.000000000000000 a
41.673071000000000 117.422370000000001 31396.000000000000000 a
41.989888999999998 117.936712999999997 33963.000000000000000 a
42.016761000000002 117.980659000000003 34178.000000000000000 a
42.019733000000002 117.985553999999993 34212.000000000000000 a
42.091830000000002 118.103920000000002 34666.000000000000000 a
42.172722999999998 118.241472999999999 35018.000000000000000 a
42.188780999999999 118.275098999999997 35154.000000000000000 a
42.219963999999997 118.352269000000007 35342.000000000000000 a
42.242598000000001 118.413450999999995 35408.000000000000000 a
42.258611000000002 118.456415000000007 35501.000000000000000 a
42.260910000000003 118.462592000000001 35511.000000000000000 a
42.327589000000003 118.642596999999995 36130.000000000000000 a
42.334485000000001 118.661293000000001 36166.000000000000000 a
42.378711000000003 118.780805999999998 36304.000000000000000 a
42.402149999999999 118.844598000000005 36287.000000000000000 a
42.404494999999997 118.850967999999995 36289.000000000000000 a
42.411563999999998 118.870108000000002 36320.000000000000000 a
42.413930999999998 118.876507000000004 36332.000000000000000 a
42.430391999999998 118.921584999999993 36332.000000000000000 a
42.463332000000001 119.012270000000001 36615.000000000000000 a
42.067615000000004 113.174757000000000 0.000000000000000 a
42.114044999999997 113.115547000000007 0.000000000000000 a
42.134413000000002 113.089662000000004 0.000000000000000 a
42.148826999999997 113.070674999999994 0.000000000000000 a
42.344492000000002 112.842657000000003 0.000000000000000 a
42.401102000000002 112.771187999999995 0.000000000000000 a
42.600082999999998 112.512957999999998 0.000000000000000 a
42.623866999999997 112.481665000000007 0.000000000000000 a
42.891770000000001 112.137872000000002 0.000000000000000 a
42.906799999999997 112.119417999999996 0.000000000000000 a
43.082602999999999 111.906137000000001 0.000000000000000 a
43.166072000000000 111.805148000000003 0.000000000000000 a
43.332349999999998 111.607114999999993 0.000000000000000 a
39.245953000000000 119.471528000000006 0.000000000000000 a
19.308949999999999 110.458072999999999 154.000000000000000 a
19.070955000000001 110.493720999999994 0.000000000000000 a
19.067815000000000 110.494118000000000 2.000000000000000 a
19.067374999999998 110.494111000000004 0.000000000000000 a
19.011379999999999 110.496438999999995 31.000000000000000 a
19.010421999999998 110.496594000000002 36.000000000000000 a
19.005565000000001 110.496581000000006 17.000000000000000 a
18.987385000000000 110.489430999999996 25.000000000000000 a
18.967191000000000 110.476866999999999 24.000000000000000 a
18.905768999999999 110.437154000000007 19.000000000000000 a
18.832042000000001 110.391863000000001 46.000000000000000 a
18.831650000000000 110.391593000000000 45.000000000000000 a
18.809411000000001 110.374820999999997 -8.000000000000000 a
18.808005999999999 110.373453999999995 -5.000000000000000 a
18.767043999999999 110.334725000000006 40.000000000000000 a
18.650604000000001 110.243187000000006 -23.000000000000000 a
18.637397000000000 110.225352000000001 29.000000000000000 a
18.587620999999999 110.171392999999995 12.000000000000000 a
18.585733000000001 110.167178000000007 28.000000000000000 a
18.585459000000000 110.166247999999996 20.000000000000000 a
18.571404000000001 110.143497999999994 25.000000000000000 a
18.522089999999999 110.023497000000006 1.000000000000000 a
18.521502999999999 110.022805000000005 -1.000000000000000 a
18.520057000000001 110.018370000000004 3.000000000000000 a
18.485052000000000 109.928117999999998 30.000000000000000 a
18.289757000000002 109.196814000000003 0.000000000000000 a
18.289762000000000 109.197141999999999 -18.000000000000000 a
18.289771000000002 109.197142999999997 -17.000000000000000 a
34.814104000000000 113.314362000000003 402.000000000000000 a
34.784756999999999 113.015795999999995 427.000000000000000 a
34.782283000000000 112.991747000000004 420.000000000000000 a
34.733870000000003 112.769101000000006 371.000000000000000 a
34.688499000000000 112.407495999999995 427.000000000000000 a
34.698366999999998 112.354308000000003 502.000000000000000 a
34.694811000000001 112.285276999999994 561.000000000000000 a
34.728006000000001 112.111684999999994 780.000000000000000 a
34.736905000000000 112.062477999999999 899.000000000000000 a
34.744453000000000 112.030081999999993 978.000000000000000 a
34.721595000000001 111.896090000000001 1271.000000000000000 a
34.749940000000002 111.816952000000001 1455.000000000000000 a
34.755451999999998 111.759587999999994 1503.000000000000000 a
34.732052000000003 111.692062000000007 1805.000000000000000 a
34.730302000000002 111.640994000000006 1733.000000000000000 a
34.712051000000002 111.515839000000000 1849.000000000000000 a
34.713450999999999 111.465264000000005 1968.000000000000000 a
34.780450999999999 111.216357000000002 1308.000000000000000 a
34.781174000000000 111.213175000000007 1300.000000000000000 a
34.781157000000000 111.212678999999994 1299.000000000000000 a
34.779794000000003 111.208428999999995 1268.000000000000000 a
34.721409000000001 111.117103999999998 1187.000000000000000 a
34.522126000000000 110.939017000000007 1322.000000000000000 a
34.525469999999999 110.781576000000001 1401.000000000000000 a
34.538170999999998 110.668654000000004 1237.000000000000000 a
34.538117999999997 110.668115999999998 1241.000000000000000 a
34.574320999999998 110.578446000000000 1418.000000000000000 a
34.532220000000002 110.539859000000007 1443.000000000000000 a
34.530544999999996 110.453740999999994 1574.000000000000000 a
34.526778000000000 110.258977000000002 1678.000000000000000 a
34.537129999999998 110.240898999999999 1734.000000000000000 a
34.548780999999998 110.213656000000000 1722.000000000000000 a
34.569476999999999 110.146513999999996 1508.000000000000000 a
34.525582000000000 110.085008000000002 1392.000000000000000 a
34.522804999999998 110.014032999999998 1167.000000000000000 a
34.525561000000003 109.987993000000003 1179.000000000000000 a
34.520150999999998 109.961877999999999 1154.000000000000000 a
34.526597000000002 109.849507000000003 1180.000000000000000 a
34.494781000000003 109.754379000000000 1191.000000000000000 a
34.484762000000003 109.726467999999997 1201.000000000000000 a
34.483029000000002 109.719882999999996 1154.000000000000000 a
34.481509000000003 109.680374999999998 1120.000000000000000 a
34.485636999999997 109.644892999999996 1110.000000000000000 a
34.496425000000002 109.609531000000004 1252.000000000000000 a
34.485498999999997 109.476669000000001 1203.000000000000000 a
34.485441999999999 109.439886999999999 1210.000000000000000 a
34.483787000000000 109.424287000000007 1212.000000000000000 a
34.481924999999997 109.406985000000006 1239.000000000000000 a
34.199942000000000 108.915186000000006 1283.000000000000000 a
34.199903999999997 108.916402000000005 1263.000000000000000 a
34.199759999999998 108.939357000000001 1313.000000000000000 a
40.550164000000002 115.998987000000000 2859.000000000000000 a
39.577686999999997 115.701711000000003 349.000000000000000 a
31.277949000000000 101.603093000000001 402.000000000000000 a
31.319555000000001 101.600035000000005 -77.000000000000000 a
31.322209000000001 101.599827000000005 90.000000000000000 a
31.334731999999999 101.597133999999997 -161.000000000000000 a
31.340174999999999 101.595101999999997 -378.000000000000000 a
41.971899999999998 117.755882999999997 886.000000000000000 a
42.343049999999998 117.509917000000002 1693.000000000000000 a
42.367150000000002 117.496799999999993 1390.000000000000000 a
42.345216999999998 117.511349999999993 1675.000000000000000 a
43.118732000000001 85.781250000000000 1151.599999999999909 a
43.109442000000001 85.760413000000000 10167.299999999999272 a
43.109451999999997 85.760436999999996 10167.299999999999272 a
43.109451999999997 85.760433000000006 10167.299999999999272 a
43.109420000000000 85.760386999999994 10164.000000000000000 a
43.108860000000000 85.761522999999997 10170.600000000000364 a
43.111587999999998 85.778109999999998 10128.000000000000000 a
43.109667000000002 85.787912000000006 10157.500000000000000 a
43.095078000000001 85.798788000000002 10292.000000000000000 a
43.094202000000003 85.799667999999997 10292.000000000000000 a
43.090226999999999 85.806912999999994 10308.399999999999636 a
43.082183000000001 85.887879999999996 10479.000000000000000 a
43.080468000000003 85.893433000000002 10442.899999999999636 a
43.079281999999999 85.899477000000005 10446.200000000000728 a
43.070258000000003 85.929862000000000 10620.100000000000364 a
43.066552000000001 85.943997999999993 10748.000000000000000 a
43.064793000000002 85.947991999999999 10830.100000000000364 a
43.059395000000002 85.958780000000004 10892.399999999999636 a
43.048520000000003 85.982439999999997 10981.000000000000000 a
43.046337999999999 85.981871999999996 10908.799999999999272 a
43.043242999999997 86.001581999999999 10607.000000000000000 a
43.041547000000001 86.033765000000002 10472.399999999999636 a
43.039132000000002 86.043655000000001 10459.299999999999272 a
43.030802999999999 86.081554999999994 10298.600000000000364 a
43.027282999999997 86.090954999999994 10272.299999999999272 a
43.021996999999999 86.101022000000000 10242.799999999999272 a
43.013016999999998 86.108987999999997 10164.000000000000000 a
42.915501999999996 86.230480000000000 7956.000000000000000 a
42.913359999999997 86.273008000000004 7532.800000000000182 a
42.902276999999998 86.298547999999997 7181.800000000000182 a
42.889992999999997 86.322377000000003 6981.600000000000364 a
42.636732000000002 86.260337000000007 4990.199999999999818 a
42.351393000000002 86.360214999999997 3815.599999999999909 a
42.202129999999997 86.479917999999998 3526.900000000000091 a
42.082667999999998 86.553731999999997 3484.300000000000182 a
42.078564999999998 86.553908000000007 3474.400000000000091 a
42.078063000000000 86.553207000000000 3494.099999999999909 a
42.076506999999999 86.547539999999998 3458.000000000000000 a
42.060808000000002 86.538507999999993 3530.199999999999818 a
42.004387000000001 86.504707999999994 3579.400000000000091 a
41.993806999999997 86.497487000000007 3513.800000000000182 a
41.973148000000002 86.479614999999995 3477.699999999999818 a
41.952857000000002 86.460565000000003 3474.400000000000091 a
41.947775000000000 86.453042999999994 3474.400000000000091 a
41.933230000000002 86.429405000000003 3467.800000000000182 a
29.535070000000001 106.551068000000001 0.000000000000000 a
29.534552999999999 106.550172000000003 0.000000000000000 a
29.535110000000000 106.550409999999999 0.000000000000000 a
29.623464999999999 106.722375000000000 0.000000000000000 a
29.624700000000001 106.728763000000001 0.000000000000000 a
29.632878000000002 106.778696999999994 0.000000000000000 a
29.633505000000000 106.781177000000000 0.000000000000000 a
29.642032000000000 106.796767000000003 0.000000000000000 a
29.651904999999999 106.809245000000004 0.000000000000000 a
29.660807999999999 106.825147000000001 0.000000000000000 a
29.672273000000001 106.874161999999998 0.000000000000000 a
29.697692000000000 106.900913000000003 0.000000000000000 a
29.728342999999999 106.918447999999998 0.000000000000000 a
29.769542999999999 106.944618000000006 0.000000000000000 a
29.837091999999998 107.051732000000001 0.000000000000000 a
29.845445000000002 107.058054999999996 0.000000000000000 a
29.849482999999999 107.059070000000006 0.000000000000000 a
29.849917999999999 107.059205000000006 0.000000000000000 a
29.852957000000000 107.063841999999994 0.000000000000000 a
29.853611999999998 107.068245000000005 0.000000000000000 a
29.855407000000000 107.078712999999993 0.000000000000000 a
29.844175000000000 107.075235000000006 0.000000000000000 a
29.842713000000000 107.075702000000007 0.000000000000000 a
29.843553000000000 107.073279999999997 0.000000000000000 a
29.843232000000000 107.073937999999998 0.000000000000000 a
29.841961999999999 107.074522999999999 0.000000000000000 a
29.841449999999998 107.074742000000001 0.000000000000000 a
29.841068000000000 107.075064999999995 0.000000000000000 a
29.833745000000000 107.069967000000005 0.000000000000000 a
30.050757000000001 107.065652999999998 0.000000000000000 a
30.092990000000000 107.050970000000007 0.000000000000000 a
38.729908000000002 116.497073000000000 0.000000000000000 a
40.879162000000001 116.446807000000007 0.000000000000000 a
41.024008000000002 116.489845000000003 0.000000000000000 a
41.067852999999999 116.503626999999994 0.000000000000000 a
41.103552999999998 116.515029999999996 0.000000000000000 a
41.451380000000000 116.667748000000003 0.000000000000000 a
41.539968000000002 116.703742000000005 0.000000000000000 a
41.655315000000002 116.749750000000006 0.000000000000000 a
41.703629999999997 116.768371999999999 0.000000000000000 a
41.798085000000000 116.802965000000000 0.000000000000000 a
41.813160000000003 116.808062000000007 0.000000000000000 a
41.933517999999999 116.838432999999995 0.000000000000000 a
42.012503000000002 116.854704999999996 0.000000000000000 a
42.437575000000002 116.865352999999999 0.000000000000000 a
34.731883000000003 111.623467000000005 1955.380576999999903 a
34.727432999999998 111.588267000000002 1916.010498999999982 a
34.727182999999997 111.407416999999995 2217.847768999999971 a
34.526649999999997 110.761966999999999 1433.727034000000003 a
32.650449999999999 105.875883000000002 4294.619423000000097 a
31.836150000000000 104.808049999999994 1952.099737999999888 a
31.825099999999999 104.792716999999996 1912.729659000000083 a
31.304182999999998 104.467849999999999 1696.194226000000072 a
31.000733000000000 104.264767000000006 1568.241469999999936 a
32.641154999999998 120.056989999999999 95.099999999999994 a
41.369283000000003 116.486900000000006 2828.083990000000085 a
41.365299999999998 116.386733000000007 3208.661416999999801 a
41.386533000000000 116.322132999999994 3471.128608999999869 a
41.409050000000001 116.259950000000003 3959.973753000000215 a
41.631117000000003 115.976399999999998 4829.396324999999706 a
41.660632999999997 115.820683000000002 4688.320209999999861 a
41.660266999999997 115.820300000000003 4675.196850000000268 a
41.659700000000001 115.820300000000003 4668.635170999999900 a
41.656350000000003 115.820700000000002 4668.635170999999900 a
41.644733000000002 115.880782999999994 4708.005248999999822 a
41.633833000000003 115.935433000000003 4744.094487999999728 a
41.572966999999998 116.011767000000006 4908.136483000000226 a
41.579233000000002 116.012167000000005 4891.732283000000280 a
41.546182999999999 116.104316999999995 5111.548555999999735 a
41.526516999999998 116.127683000000005 5213.254592999999659 a
41.513550000000002 116.195049999999995 5511.811023999999634 a
41.443866999999997 116.211167000000003 5016.404198999999608 a
41.403449999999999 116.265699999999995 3943.569554000000153 a
41.326366999999998 116.551867000000001 2647.637795000000096 a
25.000599999999999 102.744167000000004 6269.685038999999961 a
24.995149999999999 102.742067000000006 6112.204724000000169 a
26.672483000000000 100.243516999999997 7424.540681999999833 a
26.875032999999998 100.232232999999994 7877.296588000000156 a
26.825700000000001 100.100617000000000 8198.818897999999535 a
26.826383000000000 100.095682999999994 8274.278215000000273 a
26.836800000000000 100.086716999999993 8562.992125999999189 a
26.853732999999998 100.048967000000005 8720.472440999999890 a
26.860116999999999 100.042666999999994 8631.889763999999559 a
26.865033000000000 100.037350000000004 8343.175853000000643 a
26.873500000000000 100.025649999999999 7224.409448999999768 a
26.877267000000000 100.032049999999998 7135.826772000000346 a
26.879432999999999 100.033249999999995 7070.209974000000329 a
26.885983000000000 100.039567000000005 6837.270341000000371 a
26.902567000000001 100.040800000000004 6492.782151999999769 a
26.893183000000001 100.040099999999995 6519.028871000000436 a
26.876200000000001 100.029116999999999 7063.648293999999623 a
26.863199999999999 100.033666999999994 7956.036745000000337 a
26.839050000000000 100.085066999999995 8730.314961000000039 a
26.826516999999999 100.097849999999994 8605.643045000000711 a
26.823450000000001 100.103099999999998 8605.643045000000711 a
26.870217000000000 100.231183000000001 7841.207349000000249 a
26.871016999999998 100.232200000000006 7946.194225999999617 a
26.825600000000001 100.127650000000003 8175.853017999999793 a
26.870716999999999 100.231717000000003 7857.611549000000196 a
27.052099999999999 100.265299999999996 9055.118109999999433 a
27.105550000000001 100.202399999999997 13845.144356999999218 a
27.104832999999999 100.196133000000003 15121.391075999999885 a
27.106249999999999 100.199832999999998 15121.391075999999885 a
27.110350000000000 100.216333000000006 11971.784777000000759 a
27.111867000000000 100.224699999999999 11056.430446000000302 a
36.397917000000000 100.965917000000005 10790.682414999999310 a
36.397883000000000 100.967083000000002 10793.963255000000572 a
36.597833000000001 100.419150000000002 10633.202100000000428 a
36.609233000000003 100.358300000000000 10688.976377999999386 a
36.681300000000000 99.922349999999994 10603.674541000000318 a
36.685116999999998 99.914133000000007 10633.202100000000428 a
36.689500000000002 99.904066999999998 10656.167978999999832 a
36.722600000000000 99.783567000000005 10518.372702999999092 a
36.727682999999999 99.779267000000004 10538.057742999999391 a
36.743150000000000 99.773583000000002 10590.551181000000724 a
36.817999999999998 99.756200000000007 10597.112860999999612 a
36.822716999999997 99.747600000000006 10583.989501000000018 a
36.829017000000000 99.736500000000007 10597.112860999999612 a
36.830367000000003 99.734099999999998 10603.674541000000318 a
36.845649999999999 99.703383000000002 10544.619423000000097 a
36.845666999999999 99.703083000000007 10547.900261999999202 a
36.855316999999999 99.694350000000000 10524.934382999999798 a
36.871766999999998 99.671417000000005 10580.708661000000575 a
36.907583000000002 99.612983000000000 10534.776902999999947 a
36.924132999999998 99.594600000000000 10547.900261999999202 a
36.941333000000000 99.582333000000006 10524.934382999999798 a
37.244149999999998 99.838566999999998 10554.461941999999908 a
37.256950000000003 99.852467000000004 10534.776902999999947 a
37.268250000000002 99.881249999999994 10593.832021000000168 a
37.267499999999998 99.940749999999994 10593.832021000000168 a
37.295617000000000 100.081883000000005 10715.223097000000053 a
37.326949999999997 100.122600000000006 10807.086613999999827 a
37.324750000000002 100.133767000000006 10833.333333000000493 a
37.317650000000000 100.151066999999998 10895.669291000000158 a
37.315100000000001 100.156017000000006 10856.299213000000236 a
37.314100000000003 100.158050000000003 10866.141732000000047 a
37.313533000000000 100.161867000000001 10921.916010000000824 a
37.252716999999997 100.354433000000000 10620.078740000000835 a
37.252650000000003 100.355166999999994 10623.359580000000278 a
37.252333000000000 100.355800000000002 10626.640419999999722 a
37.220632999999999 100.418882999999994 10754.593176000000312 a
37.217849999999999 100.421800000000005 10751.312336000000869 a
37.196649999999998 100.486967000000007 10731.627297000000908 a
37.185000000000002 100.493782999999993 10688.976377999999386 a
37.155417000000000 100.542517000000004 10728.346456999999646 a
37.122233000000001 100.638017000000005 11066.272966000000451 a
37.121066999999996 100.641532999999995 11079.396324999999706 a
37.116149999999998 100.648167000000001 11066.272966000000451 a
37.085366999999998 100.680783000000005 11210.629920999999740 a
37.045717000000003 100.762400000000000 10774.278215000000273 a
37.044533000000001 100.763833000000005 10774.278215000000273 a
36.989150000000002 100.847882999999996 10321.522310000000289 a
36.981667000000002 100.883150000000001 10308.398950000000696 a
36.960483000000004 100.903599999999997 10173.884513999999399 a
36.953899999999997 100.905517000000003 10190.288714000000255 a
36.403967000000002 101.280450000000002 11676.509185999999318 a
36.394567000000002 101.299650000000000 11938.976377999999386 a
36.389633000000003 101.311383000000006 12178.477689999999711 a
36.363416999999998 101.405550000000005 12080.052492999999231 a
36.362932999999998 101.417766999999998 12106.299213000000236 a
36.355066999999998 101.433267000000001 12326.115486000000601 a
36.356766999999998 101.443033000000000 12473.753280999999333 a
36.357300000000002 101.446332999999996 12506.561680000000706 a
36.357517000000001 101.447050000000004 12513.123359999999593 a
36.367550000000001 101.489900000000006 11082.677164999999150 a
36.375517000000002 101.526916999999997 10173.884513999999399 a
36.383682999999998 101.544983000000002 10000.000000000000000 a
36.396233000000002 101.570049999999995 9619.422571999999491 a
36.395766999999999 101.570333000000005 9606.299213000000236 a
36.416432999999998 101.586217000000005 9219.160105000000840 a
36.521883000000003 101.987133000000000 7060.367454000000180 a
36.507617000000003 102.019333000000003 6984.908136000000013 a
36.505932999999999 102.024649999999994 6965.223097000000053 a
36.507666999999998 102.068049999999999 6938.976378000000295 a
36.503233000000002 102.107983000000004 6948.818898000000445 a
36.476616999999997 102.227699999999999 6761.811023999999634 a
36.480117000000000 102.275383000000005 6686.351706000000377 a
36.479216999999998 102.340666999999996 6630.577427999999600 a
36.477449999999997 102.361850000000004 6555.118110000000343 a
36.475233000000003 102.391300000000001 6515.748031000000083 a
36.470999999999997 102.417417000000000 6558.398949999999786 a
36.449866999999998 102.465467000000004 6427.165353999999752 a
36.430467000000000 102.538583000000003 6279.527559000000110 a
36.430549999999997 102.544499999999999 6282.808398999999554 a
36.417883000000003 102.590833000000003 6213.910761000000093 a
36.406149999999997 102.620549999999994 6148.293963000000076 a
36.369132999999998 102.691367000000000 6040.026246999999785 a
36.358249999999998 102.700316999999998 5984.251968999999917 a
36.353050000000003 102.728066999999996 5961.286089000000175 a
36.343466999999997 102.760216999999997 5915.354330999999547 a
35.957500000000003 104.012833000000001 5882.545931999999993 a
35.882232999999999 104.090566999999993 6384.514436000000387 a
35.880966999999998 104.092766999999995 6446.850394000000051 a
35.852817000000002 104.250799999999998 5961.286089000000175 a
35.813899999999997 104.282133000000002 6066.272966000000451 a
35.756200000000000 104.362333000000007 6738.845143999999891 a
35.717933000000002 104.522949999999994 6053.149605999999949 a
35.516382999999998 104.667783000000000 6341.863516999999774 a
35.465733000000000 104.751266999999999 6433.727033999999549 a
35.457099999999997 104.777467000000001 6476.377953000000161 a
35.426833000000002 104.893732999999997 6870.078739999999925 a
35.417900000000003 104.901949999999999 6899.606299000000035 a
35.407966999999999 104.906199999999998 6975.065617000000202 a
35.401217000000003 104.908249999999995 7063.648293999999623 a
35.395400000000002 104.908950000000004 7030.839895000000070 a
35.296750000000003 105.031400000000005 6994.750656000000163 a
35.264032999999998 105.095849999999999 6643.700786999999764 a
35.233866999999996 105.198250000000002 5974.409448999999768 a
35.239167000000002 105.206182999999996 5977.690289000000121 a
35.231532999999999 105.229033000000001 5885.826772000000346 a
35.213650000000001 105.248017000000004 5892.388450999999804 a
35.203867000000002 105.266966999999994 5761.154856000000109 a
35.173583000000001 105.330150000000003 5715.223097000000053 a
35.164833000000002 105.340750000000000 5679.133858000000146 a
35.139699999999998 105.380367000000007 5515.091863999999987 a
35.132083000000002 105.389032999999998 5439.632545999999820 a
35.123866999999997 105.408666999999994 5465.879264999999577 a
35.108882999999999 105.413816999999995 5433.070866000000024 a
35.103650000000002 105.418717000000001 5518.372703000000001 a
34.979599999999998 105.540216999999998 4432.414697999999589 a
34.978499999999997 105.542150000000007 4406.167978999999832 a
34.933700000000002 105.606583000000001 4212.598425000000134 a
34.913682999999999 105.664599999999993 4032.152231000000029 a
34.907983000000002 105.665032999999994 4005.905511999999817 a
34.906466999999999 105.662566999999996 4051.837269999999990 a
34.903283000000002 105.659032999999994 4084.645668999999998 a
34.896900000000002 105.656400000000005 4081.364829000000100 a
34.672866999999997 105.640682999999996 4081.364829000000100 a
34.631799999999998 105.678516999999999 4809.711285999999745 a
34.616199999999999 105.697149999999993 4596.456693000000087 a
34.598083000000003 105.716432999999995 4068.241469999999936 a
34.592717000000000 105.721100000000007 3982.939632999999958 a
34.577182999999998 105.781516999999994 3707.349080999999842 a
34.560316999999998 105.891249999999999 3569.553805999999895 a
34.555199999999999 105.905632999999995 3730.314961000000039 a
34.536783000000000 105.967016999999998 3517.060367000000042 a
34.543532999999996 106.117116999999993 3353.018372999999883 a
34.384067000000002 106.823350000000005 2355.643044999999802 a
34.393616999999999 106.878316999999996 2250.656167999999980 a
34.298482999999997 107.481817000000007 1778.215222999999924 a
34.283667000000001 107.730417000000003 1656.824147000000039 a
34.237017000000002 107.803167000000002 1696.194226000000072 a
34.222883000000003 107.833782999999997 1617.454068000000007 a
34.210149999999999 107.878799999999998 1578.083990000000085 a
34.203617000000001 107.923167000000007 1535.433070999999927 a
34.193232999999999 107.976050000000001 1551.837269999999990 a
34.185000000000002 108.042783000000000 1453.412072999999964 a
34.174067000000001 108.133116999999999 1397.637795000000096 a
34.162517000000001 108.209017000000003 1437.007873999999902 a
34.161732999999998 108.220917000000000 1423.884514000000081 a
34.150167000000003 108.313716999999997 1404.199474999999893 a
34.147967000000001 108.365750000000006 1410.761154999999917 a
34.151266999999997 108.438933000000006 1404.199474999999893 a
34.156533000000003 108.466532999999998 1358.267716999999948 a
34.174416999999998 108.551299999999998 1295.931759000000056 a
34.201400000000000 108.653499999999994 1292.650918999999931 a
34.217317000000001 108.727000000000004 1305.774278000000095 a
30.513238000000001 114.410942000000006 0.000000000000000 a
26.876266999999999 100.236232999999999 7808.398949999999786 a
26.876249999999999 100.235567000000003 7874.015747999999803 a
26.876200000000001 100.234617000000000 7837.926508999999896 a
26.879266999999999 100.233666999999997 7972.440945000000283 a
26.981999999999999 100.212933000000007 8336.614172999999937 a
27.000616999999998 100.210250000000002 8717.191601000000446 a
27.112732999999999 100.223782999999997 11089.238844999999856 a
27.111117000000000 100.219300000000004 11459.973753000000215 a
27.105599999999999 100.201949999999997 14422.572178000000349 a
27.105582999999999 100.198717000000002 14790.026246999999785 a
27.105149999999998 100.199399999999997 14790.026246999999785 a
27.104832999999999 100.199533000000002 14727.690289000000121 a
27.106732999999998 100.205267000000006 13727.034121000000596 a
27.107900000000001 100.207683000000003 13438.320209999999861 a
27.111416999999999 100.218050000000005 12329.396324999999706 a
27.113817000000001 100.224767000000000 11361.548555999999735 a
27.113866999999999 100.239467000000005 10597.112860999999612 a
41.945632000000003 113.901842000000002 0.000000000000000 a
41.913736999999998 113.952015000000003 0.000000000000000 a
35.004126999999997 113.507998000000001 -27431.099999999998545 a
34.971622000000004 113.486684999999994 -27431.099999999998545 a
34.968581999999998 113.485512999999997 -27431.099999999998545 a
34.965912000000003 113.484423000000007 -27431.099999999998545 a
34.799312999999998 113.399199999999993 488.800000000000011 a
34.827075000000001 113.270238000000006 423.199999999999989 a
34.834311999999997 113.187092000000007 334.600000000000023 a
34.832405000000001 113.178803000000002 318.199999999999989 a
34.723050000000001 112.637303000000003 249.300000000000011 a
34.717115000000000 112.585201999999995 232.900000000000006 a
34.709949999999999 112.548879999999997 246.099999999999994 a
34.705342999999999 112.509506999999999 321.500000000000000 a
34.692537999999999 112.383148000000006 511.800000000000011 a
34.699770000000001 112.247704999999996 761.200000000000045 a
34.722282000000000 112.160467999999995 853.000000000000000 a
34.708202999999997 111.963007000000005 1190.900000000000091 a
34.734600000000000 111.844556999999995 1463.299999999999955 a
34.746203000000001 111.724028000000004 1702.799999999999955 a
34.719985000000001 111.571629999999999 2017.700000000000045 a
34.707450000000001 111.545882000000006 2060.400000000000091 a
34.722360000000002 111.353953000000004 2021.000000000000000 a
34.722389999999997 111.335239999999999 2034.099999999999909 a
47.610067000000001 122.190832999999998 22.965879000000001 a
47.635050000000000 122.132300000000001 390.419947999999977 a
47.634917000000002 122.130949999999999 433.070866000000024 a
47.634900000000002 122.131383000000000 429.790026000000012 a
47.651266999999997 122.137033000000002 383.858268000000010 a
47.665283000000002 122.099400000000003 62.335957999999998 a
47.655400000000000 122.073032999999995 91.863517000000002 a
47.622883000000002 121.968400000000003 137.795276000000001 a
47.615333000000000 121.957532999999998 150.918634999999995 a
47.580983000000003 121.939850000000007 127.952755999999994 a
47.565800000000003 121.871782999999994 147.637795000000011 a
47.561717000000002 121.878100000000003 114.829396000000003 a
47.566232999999997 121.871583000000001 114.829396000000003 a
47.554250000000003 121.835599999999999 209.973752999999988 a
47.552500000000002 121.840599999999995 239.501312000000013 a
47.544266999999998 121.836617000000004 433.070866000000024 a
47.519350000000003 121.818117000000001 403.543307000000027 a
47.491100000000003 121.792083000000005 459.317585000000008 a
47.491733000000004 121.793767000000003 429.790026000000012 a
47.491733000000004 121.795582999999993 429.790026000000012 a
47.632317000000000 122.187083000000001 200.131234000000006 a
47.315049999999999 122.245632999999998 55.774278000000002 a
47.257133000000003 122.259867000000000 49.212598000000000 a
47.201883000000002 122.272317000000001 52.493437999999998 a
47.203333000000001 122.278082999999995 78.740156999999996 a
47.158867000000001 122.461050000000000 298.556429999999978 a
47.160850000000003 122.466116999999997 298.556429999999978 a
47.155883000000003 122.434382999999997 367.454068000000007 a
47.000300000000003 122.359866999999994 508.530184000000020 a
46.888983000000003 122.358450000000005 626.640419999999949 a
46.872950000000003 122.348183000000006 623.359580000000051 a
46.870983000000003 122.350432999999995 623.359580000000051 a
46.868682999999997 122.330766999999994 633.202099999999973 a
46.867266999999998 122.328517000000005 649.606299000000035 a
46.860666999999999 122.309732999999994 734.908136000000013 a
46.857750000000003 122.305750000000003 698.818897999999990 a
46.834017000000003 122.319132999999994 921.916010000000028 a
46.832050000000002 122.309049999999999 1056.430446000000074 a
46.826967000000003 122.300183000000004 1145.013122999999950 a
46.826532999999998 122.300299999999993 1148.293963000000076 a
46.792067000000003 122.266182999999998 1256.561680000000024 a
46.764049999999997 122.193416999999997 1213.910761000000093 a
46.755467000000003 121.953733000000000 1830.708660999999893 a
46.741117000000003 121.917917000000003 2040.682414999999992 a
46.738667000000000 121.910667000000004 2017.716535000000022 a
46.735683000000002 121.876700000000000 2299.868766000000051 a
46.730333000000002 121.832317000000003 2378.608924000000115 a
46.778700000000001 121.743416999999994 4665.354330999999547 a
46.779133000000002 121.743633000000003 4698.162730000000010 a
46.779449999999997 121.740983000000000 4724.409448999999768 a
46.778883000000000 121.748867000000004 4931.102361999999630 a
46.782466999999997 121.748616999999996 5078.740157000000181 a
46.781632999999999 121.746600000000001 5104.986877000000277 a
46.783566999999998 121.741900000000001 5308.398949999999786 a
46.783349999999999 121.740949999999998 5328.083990000000085 a
46.782232999999998 121.744850000000000 5200.131234000000404 a
46.783566999999998 121.750150000000005 5098.425196999999571 a
46.780900000000003 121.747632999999993 5006.561679999999797 a
46.779417000000002 121.741133000000005 4786.745407000000341 a
46.777917000000002 121.745033000000006 4750.656168000000434 a
46.774982999999999 121.747200000000007 4596.456693000000087 a
46.734667000000002 121.831067000000004 2621.391075999999885 a
46.731166999999999 121.834182999999996 2621.391075999999885 a
46.731800000000000 121.835583000000000 2621.391075999999885 a
46.734499999999997 121.848150000000004 2608.267717000000175 a
46.744050000000001 121.923582999999994 2004.593176000000085 a
46.759700000000002 122.039816999999999 1755.249344000000065 a
46.768033000000003 122.197149999999993 1184.383201999999983 a
46.772132999999997 122.214316999999994 1145.013122999999950 a
46.799849999999999 122.276116999999999 1250.000000000000000 a
46.954116999999997 122.297317000000007 682.414698000000044 a
47.165900000000001 122.296333000000004 288.713910999999996 a
47.201317000000003 122.278099999999995 49.212598000000000 a
47.293767000000003 122.257482999999993 49.212598000000000 a
47.471117000000000 122.204650000000001 75.459317999999996 a
47.481332999999999 122.198882999999995 49.212598000000000 a
47.617516999999999 122.200067000000004 124.671915999999996 a
47.617300000000000 122.193200000000004 144.356954999999999 a
47.630699999999997 122.187849999999997 180.446193999999991 a
47.631450000000001 122.187133000000003 167.322834999999998 a
47.631467000000001 122.178749999999994 183.727034000000003 a
47.629666999999998 122.171750000000003 249.343831999999992 a
47.636983000000001 122.142032999999998 423.228345999999988 a
47.637633000000001 122.193533000000002 98.425196999999997 a
47.636066999999997 122.230417000000003 45.931759000000000 a
47.643067000000002 122.276332999999994 42.650919000000002 a
47.626432999999999 122.328950000000006 88.582677000000004 a
41.091169999999998 117.552507000000006 0.000000000000000 a
34.379677999999998 109.256731000000002 1543.823703999999907 a
36.384445999999997 94.875377999999998 9367.000000000000000 a
36.180754000000000 94.767988000000003 10164.000000000000000 a
35.899588000000001 94.750961000000004 11175.000000000000000 a
35.899115999999999 94.747803000000005 11188.000000000000000 a
35.871158000000001 94.500917999999999 11952.000000000000000 a
35.729180999999997 94.318043000000003 13737.000000000000000 a
35.722855000000003 94.037987999999999 15315.000000000000000 a
35.569710999999998 94.007171000000000 15341.000000000000000 a
35.568280999999999 94.004495000000006 15341.000000000000000 a
35.543604999999999 93.950684999999993 15157.000000000000000 a
35.516478999999997 93.911859000000007 15102.000000000000000 a
35.514909000000003 93.909493999999995 15095.000000000000000 a
35.503397999999997 93.782140999999996 14941.000000000000000 a
35.493110000000001 93.679276000000002 14902.000000000000000 a
35.411887999999998 93.575642999999999 14656.000000000000000 a
35.352164000000002 93.378099000000006 14852.000000000000000 a
35.281046000000003 93.229404000000002 15115.000000000000000 a
35.188085999999998 93.061060999999995 15128.000000000000000 a
35.155478000000002 93.040167999999994 15453.000000000000000 a
34.656573000000002 92.898391000000004 15925.000000000000000 a
34.450724999999998 92.726416000000000 15125.000000000000000 a
34.319235999999997 92.556196000000000 15007.000000000000000 a
34.285646000000000 92.507430999999997 14990.000000000000000 a
34.261473000000002 92.475027999999995 14951.000000000000000 a
34.098385999999998 92.335999999999999 15253.000000000000000 a
34.097890999999997 92.335571000000002 15256.000000000000000 a
34.079675000000002 92.327470000000005 15679.000000000000000 a
33.711843000000002 92.077653999999995 15341.000000000000000 a
33.690449999999998 92.055221000000003 15472.000000000000000 a
33.502657999999997 91.958444000000000 15666.000000000000000 a
33.490561000000000 91.951864000000000 15568.000000000000000 a
33.088538999999997 91.819590000000005 16293.000000000000000 a
32.900078000000001 91.526795000000007 16470.000000000000000 a
32.839039000000000 91.530793000000003 16585.000000000000000 a
32.690600000000003 91.494680000000002 16014.000000000000000 a
32.689435000000003 91.494209999999995 16024.000000000000000 a
32.651513999999999 91.482552999999996 16043.000000000000000 a
32.601801000000002 91.479795999999993 16053.000000000000000 a
32.584119999999999 91.487005999999994 15994.000000000000000 a
32.546070999999998 91.503855000000001 15945.000000000000000 a
32.543246000000003 91.505668000000000 15971.000000000000000 a
32.317484999999998 91.580853000000005 15981.000000000000000 a
32.305990999999999 91.580646000000002 15886.000000000000000 a
32.259303000000003 91.666481000000005 15837.000000000000000 a
32.241843000000003 91.664685000000006 15883.000000000000000 a
32.241168000000002 91.664355000000000 15876.000000000000000 a
32.158915999999998 91.576680999999994 15003.000000000000000 a
32.119903999999998 91.555860999999993 15085.000000000000000 a
32.105975999999998 91.552546000000007 15023.000000000000000 a
31.909904999999998 91.509665999999996 15200.000000000000000 a
31.891894000000001 91.507345999999998 15075.000000000000000 a
31.889800999999999 91.507396000000000 15089.000000000000000 a
31.889347999999998 91.507473000000005 15089.000000000000000 a
31.758796000000000 91.569298000000003 15131.000000000000000 a
31.756366000000000 91.571237999999994 15066.000000000000000 a
31.749165999999999 91.579132999999999 15007.000000000000000 a
31.679945000000000 91.688019999999995 15033.000000000000000 a
31.658965999999999 91.755475000000004 14977.000000000000000 a
31.655376000000000 91.757008999999996 14948.000000000000000 a
31.479146000000000 92.054050000000004 14787.000000000000000 a
31.478756000000001 92.053663999999998 14767.000000000000000 a
31.478718000000001 92.053634000000002 14767.000000000000000 a
31.478667999999999 92.053593000000006 14767.000000000000000 a
31.478615999999999 92.053568999999996 14764.000000000000000 a
31.478551000000000 92.053489999999996 14757.000000000000000 a
31.058771000000000 91.675678000000005 15348.000000000000000 a
30.840060000000001 91.623518000000004 15453.000000000000000 a
30.756114000000000 91.580472999999998 15161.000000000000000 a
30.727368999999999 91.558850000000007 14948.000000000000000 a
30.568149999999999 91.480676000000003 14997.000000000000000 a
30.522172999999999 91.274002999999993 14131.000000000000000 a
30.513729999999999 91.227712999999994 14137.000000000000000 a
30.503039000000001 91.186610000000002 14045.000000000000000 a
30.455378000000000 91.045438000000004 13911.000000000000000 a
30.451253999999999 91.038713999999999 13930.000000000000000 a
29.619776000000002 91.035212999999999 11972.000000000000000 a
29.620473000000000 91.034158000000005 11946.000000000000000 a
29.646643999999998 90.954329000000001 12110.000000000000000 a
29.647798999999999 90.951413000000002 12123.000000000000000 a
29.669640999999999 90.901015000000001 12201.000000000000000 a
29.669746000000000 90.900763999999995 12205.000000000000000 a
29.671914999999998 90.897398999999993 12244.000000000000000 a
29.688406000000001 90.875550000000004 12293.000000000000000 a
29.751828000000000 90.783861000000002 12776.000000000000000 a
29.752863999999999 90.781949999999995 12818.000000000000000 a
29.754560999999999 90.779886000000005 12874.000000000000000 a
29.865563000000002 90.725300000000004 13251.000000000000000 a
29.867708000000000 90.723985999999996 13261.000000000000000 a
29.869128000000000 90.723483000000002 13274.000000000000000 a
30.089676000000001 90.536694999999995 14062.000000000000000 a
30.090401000000000 90.536096000000001 14035.000000000000000 a
30.094611000000000 90.534087999999997 14124.000000000000000 a
30.095800000000001 90.533997999999997 14147.000000000000000 a
30.099971000000000 90.535655000000006 14190.000000000000000 a
30.139423000000001 90.539348000000004 14232.000000000000000 a
30.148880999999999 90.545948999999993 14331.000000000000000 a
30.149930999999999 90.546830000000000 14341.000000000000000 a
30.239474000000001 90.638679999999994 15203.000000000000000 a
30.240055000000002 90.639713999999998 15203.000000000000000 a
30.243213000000001 90.647574000000006 15187.000000000000000 a
30.306929000000000 90.800200000000004 14199.000000000000000 a
30.389859000000001 90.929996000000003 13766.000000000000000 a
30.527588000000002 91.305583999999996 14386.000000000000000 a
30.588151000000000 91.525182999999998 15197.000000000000000 a
30.767623000000000 91.588905999999994 15197.000000000000000 a
30.822448000000001 91.613038000000003 15318.000000000000000 a
30.895738000000001 91.644954999999996 15531.000000000000000 a
30.915185999999999 91.651225999999994 15620.000000000000000 a
31.009730999999999 91.668802999999997 15377.000000000000000 a
31.015533000000001 91.672336000000001 15361.000000000000000 a
31.093284000000001 91.668041000000002 15351.000000000000000 a
31.143265000000000 91.671248000000006 15108.000000000000000 a
31.210124000000000 91.677989999999994 14984.000000000000000 a
31.261078000000001 91.732917999999998 14961.000000000000000 a
31.316352999999999 91.860696000000004 14872.000000000000000 a
31.381419999999999 91.952213999999998 14820.000000000000000 a
31.383147999999998 91.954105999999996 14800.000000000000000 a
31.562563000000001 91.936103000000003 15558.000000000000000 a
31.565367999999999 91.927366000000006 15551.000000000000000 a
31.729758000000000 91.606247999999994 15069.000000000000000 a
31.815003999999998 91.539829999999995 15089.000000000000000 a
31.817060000000001 91.538876000000002 15089.000000000000000 a
31.950348000000002 91.513418000000001 15161.000000000000000 a
32.006278000000002 91.524978000000004 15115.000000000000000 a
32.020471000000001 91.528456000000006 15108.000000000000000 a
32.041407999999997 91.537487999999996 15092.000000000000000 a
32.385500999999998 91.627972999999997 15958.000000000000000 a
32.750532999999997 91.517983999999998 15932.000000000000000 a
33.091503000000003 91.822175999999999 16296.000000000000000 a
33.129745999999997 91.852395999999999 16296.000000000000000 a
33.131568000000001 91.853351000000004 16270.000000000000000 a
33.302480000000003 91.873963000000003 15919.000000000000000 a
33.459395999999998 91.933110999999997 15676.000000000000000 a
33.693333000000003 92.057402999999994 15577.000000000000000 a
33.858150000000002 92.353860999999995 14964.000000000000000 a
34.083177999999997 92.328113000000002 15814.000000000000000 a
34.359563000000001 92.595834999999994 15138.000000000000000 a
34.394838999999997 92.678623000000002 15033.000000000000000 a
34.419448000000003 92.720237999999995 15066.000000000000000 a
34.554616000000003 92.729975999999994 15167.000000000000000 a
34.887878000000001 92.930325999999994 15013.000000000000000 a
35.247906000000000 93.156118000000006 15184.000000000000000 a
35.331142999999997 93.334992999999997 14938.000000000000000 a
35.504916000000001 93.881924999999995 14823.000000000000000 a
35.505963000000001 93.887206000000006 14760.000000000000000 a
35.576580000000000 94.015839999999997 15295.000000000000000 a
35.723635999999999 94.040115000000000 15043.000000000000000 a
35.731147999999997 94.323158000000006 13648.000000000000000 a
35.731315000000002 94.323373000000004 13648.000000000000000 a
35.873851000000002 94.343515999999994 12487.000000000000000 a
35.896569000000000 94.399777999999998 12234.000000000000000 a
35.897466000000001 94.404201000000000 12218.000000000000000 a
35.900832999999999 94.753949000000006 11270.000000000000000 a
35.946381000000002 94.816191000000003 10932.000000000000000 a
36.651941000000001 95.063709000000003 8858.000000000000000 a
36.695428000000000 95.099478000000005 8832.000000000000000 a
36.926388000000003 95.367348000000007 8957.000000000000000 a
37.069048000000002 95.441885999999997 8415.000000000000000 a
37.098528000000002 95.467053000000007 8622.000000000000000 a
37.255240999999998 95.561113000000006 9350.000000000000000 a
37.255518000000002 95.561256000000000 9357.000000000000000 a
37.256163999999998 95.561712999999997 9377.000000000000000 a
37.290526000000000 95.770216000000005 9934.000000000000000 a
37.296151000000002 96.145476000000002 11063.000000000000000 a
37.282181000000001 96.191480999999996 11014.000000000000000 a
37.252412999999997 96.250746000000007 10853.000000000000000 a
37.176597999999998 96.453605999999994 10764.000000000000000 a
37.151636000000003 96.621941000000007 10210.000000000000000 a
37.183365999999999 96.671149999999997 9948.000000000000000 a
37.177720999999998 96.797888999999998 9491.000000000000000 a
37.177875999999998 96.799051000000006 9482.000000000000000 a
37.178435000000000 96.801079999999999 9455.000000000000000 a
37.250183999999997 97.033905000000004 9265.000000000000000 a
37.253155999999997 97.506530999999995 9403.000000000000000 a
37.131473999999997 97.587766000000002 9423.000000000000000 a
37.053373999999998 97.804214999999999 9537.000000000000000 a
37.047521000000003 97.864394000000004 9567.000000000000000 a
37.001181000000003 98.048838000000003 9705.000000000000000 a
36.974198000000001 98.309264999999996 9800.000000000000000 a
36.997110999999997 98.673803000000007 10518.000000000000000 a
37.004170999999999 98.844795000000005 10686.000000000000000 a
36.640301000000001 101.769546000000005 7503.000000000000000 a
35.531109999999998 114.111947000000001 140.000000000000000 a
35.389983000000001 113.904218000000000 86.000000000000000 a
32.727263999999998 114.019158000000004 266.000000000000000 a
31.781618999999999 114.021981999999994 511.000000000000000 a
30.971257000000001 113.916231999999994 31.000000000000000 a
28.915727000000000 113.088652999999994 206.000000000000000 a
26.689703999999999 112.725162999999995 201.000000000000000 a
26.585287000000001 112.753719000000004 219.000000000000000 a
26.500762000000002 112.771531999999993 272.000000000000000 a
26.455076999999999 112.787931000000000 208.000000000000000 a
26.393180999999998 112.813211999999993 243.000000000000000 a
26.309674000000001 112.825564999999997 256.000000000000000 a
26.271474999999999 112.829226000000006 293.000000000000000 a
26.237587000000001 112.839782000000000 308.000000000000000 a
26.236422000000001 112.840789000000001 288.000000000000000 a
26.128084999999999 112.874379000000005 486.000000000000000 a
26.115901999999998 112.877793999999994 445.000000000000000 a
25.736747000000001 112.728837999999996 1044.000000000000000 a
25.737389000000000 112.728735000000000 1001.000000000000000 a
25.737121999999999 112.728763999999998 997.000000000000000 a
25.737196000000001 112.728733000000005 999.000000000000000 a
25.737212000000000 112.728738000000007 978.000000000000000 a
25.737213000000001 112.728746999999998 1203.000000000000000 a
25.736508000000001 112.728416999999993 1003.000000000000000 a
25.736592999999999 112.728502000000006 1005.000000000000000 a
25.736518000000000 112.729169999999996 1047.000000000000000 a
25.734848000000000 112.728564000000006 779.000000000000000 a
25.734926999999999 112.728627000000003 834.000000000000000 a
25.735206999999999 112.728550999999996 931.000000000000000 a
25.738060000000001 112.728842999999998 570.000000000000000 a
25.741204000000000 112.789063999999996 668.000000000000000 a
25.737545999999998 112.868407000000005 938.000000000000000 a
25.737154000000000 112.874397999999999 998.000000000000000 a
25.744645999999999 112.938992999999996 639.000000000000000 a
25.751871000000001 113.021780000000007 764.000000000000000 a
25.752454000000000 113.032731999999996 678.000000000000000 a
25.772537000000000 113.060158000000001 556.000000000000000 a
25.804676000000001 113.080156000000002 813.000000000000000 a
26.601794999999999 112.934085999999994 260.000000000000000 a
26.619810999999999 112.929098999999994 219.000000000000000 a
26.775563999999999 112.854831000000004 295.000000000000000 a
27.456878000000000 113.026674999999997 229.000000000000000 a
27.507581999999999 113.031076999999996 215.000000000000000 a
27.562356999999999 113.032343999999995 207.000000000000000 a
27.698145000000000 113.035126000000005 223.000000000000000 a
27.738880999999999 113.037808999999996 217.000000000000000 a
27.855857000000000 113.018694999999994 125.000000000000000 a
28.828478000000000 113.071924999999993 81.000000000000000 a
29.872487000000000 114.273690000000002 -4.000000000000000 a
30.959799000000000 113.921672000000001 27.000000000000000 a
31.617656000000000 114.018400999999997 162.000000000000000 a
31.937283000000001 114.089926000000006 486.000000000000000 a
41.690306999999997 117.865458000000004 0.000000000000000 a
41.689836999999997 117.865257999999997 0.000000000000000 a
40.845540000000000 118.049032999999994 0.000000000000000 a
40.828617000000001 118.054625000000001 0.000000000000000 a
40.827452000000001 118.054756999999995 0.000000000000000 a
40.824531999999998 118.053797000000003 0.000000000000000 a
40.476123000000001 117.580162999999999 0.000000000000000 a
40.256317000000003 117.480253000000005 0.000000000000000 a
40.194499999999998 117.502189999999999 0.000000000000000 a
39.834567999999997 117.997758000000005 57.000000000000000 a
39.801544000000000 119.485354000000001 20.000000000000000 a
39.869221000000003 118.496348999999995 256.000000000000000 a
39.877398999999997 118.389146999999994 258.000000000000000 a
39.916811000000003 118.845170999999993 144.000000000000000 a
39.037114000000003 117.571315999999996 520.000000000000000 a
41.864849999999997 123.791208999999995 348.000000000000000 a
41.871622000000002 123.879540000000006 344.000000000000000 a
41.891289999999998 124.006217000000007 325.000000000000000 a
41.893014999999998 124.029854999999998 297.000000000000000 a
41.898687000000002 124.090698000000003 378.000000000000000 a
41.917076999999999 124.156480000000002 538.000000000000000 a
41.953426999999998 124.333554000000007 531.000000000000000 a
42.236389000000003 125.150475000000000 1354.000000000000000 a
42.277599000000002 125.201919000000004 1879.000000000000000 a
42.303102000000003 125.254779999999997 1357.000000000000000 a
42.347098000000003 125.354089999999999 1594.000000000000000 a
42.372287999999998 125.410551999999996 1238.000000000000000 a
42.376773999999997 125.426489000000004 1260.000000000000000 a
42.533523000000002 125.678730999999999 1158.000000000000000 a
42.533268000000000 125.678951999999995 1219.000000000000000 a
42.529741999999999 125.689155000000000 1121.000000000000000 a
42.529831000000001 125.689025999999998 1112.000000000000000 a
42.530098000000002 125.688518000000002 1067.000000000000000 a
42.533672000000003 125.679372999999998 1188.000000000000000 a
42.386778000000000 125.764623000000000 1192.000000000000000 a
42.243273000000002 125.866529999999997 1579.000000000000000 a
42.234147000000000 125.881527000000006 1522.000000000000000 a
42.229073999999997 125.884747000000004 1565.000000000000000 a
42.162801999999999 125.911598999999995 1310.000000000000000 a
41.492835999999997 125.871431999999999 1350.000000000000000 a
41.483539999999998 125.875033999999999 1293.000000000000000 a
41.481271000000000 125.876368999999997 1292.000000000000000 a
41.303482000000002 126.056207000000001 2560.000000000000000 a
41.119464000000001 126.178331000000000 642.000000000000000 a
41.119610999999999 126.178658999999996 626.000000000000000 a
41.119776999999999 126.179038000000006 632.000000000000000 a
41.119844999999998 126.179196000000005 635.000000000000000 a
41.119615000000003 126.181189000000003 841.000000000000000 a
41.119598000000003 126.181144000000003 831.000000000000000 a
41.138893000000003 126.225746999999998 688.000000000000000 a
41.146828999999997 126.235252000000003 659.000000000000000 a
41.146828999999997 126.235252000000003 658.000000000000000 a
41.119672000000001 126.180762000000001 644.000000000000000 a
41.295619000000002 126.326306000000002 1394.000000000000000 a
41.362943000000001 126.358160999999996 1801.000000000000000 a
41.363582999999998 126.359179999999995 1812.000000000000000 a
41.926749000000001 126.408435999999995 1614.000000000000000 a
41.938749000000001 126.429789999999997 1721.000000000000000 a
41.985484999999997 126.480941999999999 1865.000000000000000 a
41.987468999999997 126.483288999999999 1818.000000000000000 a
42.046107999999997 126.587266000000000 1902.000000000000000 a
42.048907000000000 126.597453999999999 1992.000000000000000 a
42.049807000000001 126.608847999999995 2087.000000000000000 a
42.074570999999999 126.764691999999997 2687.000000000000000 a
42.077174999999997 126.774398000000005 2660.000000000000000 a
42.064166999999998 126.888480000000001 2533.000000000000000 a
42.025173000000002 126.990695000000002 2360.000000000000000 a
42.099359000000000 127.117170000000002 2028.000000000000000 a
42.138851000000003 127.170590000000004 1845.000000000000000 a
42.199258999999998 127.237465000000000 1662.000000000000000 a
42.203209000000001 127.249904000000001 1593.000000000000000 a
42.203803000000001 127.259405999999998 1582.000000000000000 a
42.212502000000001 127.388715000000005 2178.000000000000000 a
42.210068000000000 127.403519000000003 2249.000000000000000 a
40.685333000000000 116.256766999999996 1706.036745000000110 a
33.157448000000002 113.911574999999999 341.199999999999989 a
35.758991999999999 114.266509999999997 275.600000000000023 a
40.010848000000003 115.000810000000001 232.900000000000006 a
39.941887000000001 115.042501999999999 9363.500000000000000 a
39.941654999999997 115.042775000000006 9393.000000000000000 a
39.941648000000001 115.043250000000000 9402.899999999999636 a
39.941557000000003 115.043442999999996 9278.200000000000728 a
40.272590000000001 115.142341999999999 2575.500000000000000 a
39.447477999999997 116.443233000000006 15114.799999999999272 a
41.015521999999997 116.629277000000002 29035.400000000001455 a
41.645606999999998 117.319001999999998 36125.300000000002910 a
41.943567999999999 117.833870000000005 35908.800000000002910 a
41.994793000000001 117.923237999999998 35925.199999999997090 a
42.071812000000001 118.058093000000000 35928.500000000000000 a
42.110214999999997 118.125878000000000 35931.800000000002910 a
42.196041999999998 118.288702999999998 35935.000000000000000 a
42.322339999999997 118.627930000000006 35964.599999999998545 a
42.332050000000002 118.654255000000006 35954.699999999997090 a
42.370798000000001 118.759749999999997 35918.599999999998545 a
42.506877000000003 119.132606999999993 35879.300000000002910 a
42.624478000000003 119.458461999999997 35833.300000000002910 a
42.676923000000002 119.604560000000006 35856.300000000002910 a
42.705449999999999 119.684259999999995 35938.300000000002910 a
42.910876999999999 120.267857000000006 36017.099999999998545 a
43.286568000000003 121.368427999999994 35659.400000000001455 a
43.322837000000000 121.477549999999994 35636.500000000000000 a
43.350029999999997 121.559588000000005 35649.599999999998545 a
43.628062999999997 122.162274999999994 35452.800000000002910 a
44.292740000000002 121.907196999999996 34366.800000000002910 a
44.400333000000003 121.864266999999998 34389.800000000002910 a
44.452755000000003 121.843253000000004 34389.800000000002910 a
44.661884999999998 121.757698000000005 34393.000000000000000 a
44.679360000000003 121.750470000000007 34402.900000000001455 a
45.027724999999997 121.607633000000007 34386.500000000000000 a
45.370460000000001 121.464765000000000 34373.400000000001455 a
45.524577999999998 121.400512000000006 34340.599999999998545 a
45.799537000000001 121.283957999999998 34288.099999999998545 a
46.005577000000002 121.197676999999999 34274.900000000001455 a
46.072929999999999 121.169657999999998 34304.500000000000000 a
46.420265000000001 121.025897999999998 34284.800000000002910 a
46.452753000000001 121.012725000000003 34291.300000000002910 a
46.485185000000001 120.999397999999999 34297.900000000001455 a
46.534016999999999 120.979271999999995 34291.300000000002910 a
46.632342000000001 120.938492999999994 34314.300000000002910 a
46.648707000000002 120.931802000000005 34320.900000000001455 a
46.746585000000003 120.891797999999994 34307.699999999997090 a
46.843558000000002 120.851245000000006 34301.199999999997090 a
47.363841999999998 120.632667999999995 29790.000000000000000 a
47.596868000000001 120.533005000000003 26276.200000000000728 a
47.612558000000000 120.526477000000000 25984.299999999999272 a
47.806646999999998 120.443299999999994 22860.900000000001455 a
47.822781999999997 120.436319999999995 22611.500000000000000 a
47.871222000000003 120.415745000000001 21791.299999999999272 a
48.031638000000001 120.345939999999999 19120.700000000000728 a
48.126417000000004 120.303988000000004 17545.900000000001455 a
48.589373000000002 120.141171999999997 10229.700000000000728 a
48.733257999999999 120.131680000000003 7965.899999999999636 a
48.787830000000000 120.128190000000004 7053.800000000000182 a
48.972872000000002 120.117828000000003 4363.500000000000000 a
48.995783000000003 120.116271999999995 4130.600000000000364 a
49.028467999999997 120.113996999999998 3973.099999999999909 a
49.218102999999999 120.007172999999995 3933.699999999999818 a
49.205461999999997 119.818652000000000 2076.800000000000182 a
49.208520000000000 119.816597999999999 2106.300000000000182 a
49.210014999999999 119.817642000000006 2135.800000000000182 a
49.209985000000003 119.817404999999994 2135.800000000000182 a
49.210037999999997 119.817357999999999 2132.500000000000000 a
49.210192999999997 119.817166999999998 2135.800000000000182 a
49.210242999999998 119.817156999999995 2135.800000000000182 a
49.210276999999998 119.817132000000001 2135.800000000000182 a
49.210344999999997 119.817093000000000 2135.800000000000182 a
49.210338000000000 119.816969999999998 2139.099999999999909 a
49.204507999999997 119.569395000000000 2158.800000000000182 a
49.203837999999998 119.565672000000006 2129.300000000000182 a
49.201009999999997 119.550417999999993 2106.300000000000182 a
49.191597000000002 119.501211999999995 2181.800000000000182 a
49.185865000000000 119.471023000000002 2221.099999999999909 a
49.168018000000004 119.378140000000002 2224.400000000000091 a
49.154516999999998 119.329894999999993 2152.199999999999818 a
49.147655000000000 119.284212999999994 2109.599999999999909 a
49.147083000000002 119.280158000000000 2112.900000000000091 a
49.144534999999998 119.258745000000005 2116.099999999999909 a
49.145248000000002 119.237431999999998 2099.699999999999818 a
49.146867000000000 119.201220000000006 2080.099999999999909 a
49.147607999999998 119.187004999999999 2099.699999999999818 a
49.149952999999996 119.144248000000005 2086.599999999999909 a
49.154217000000003 119.108508000000000 2050.500000000000000 a
49.157561999999999 119.080475000000007 2024.299999999999955 a
49.157947000000000 119.077207999999999 2030.799999999999955 a
49.159950000000002 119.060034999999999 2021.000000000000000 a
49.165328000000002 119.015037000000007 2017.700000000000045 a
49.181910000000002 118.901752999999999 1984.900000000000091 a
49.184913000000002 118.889477999999997 1978.299999999999955 a
49.184494999999998 118.830393000000001 2047.200000000000045 a
49.184308000000001 118.826036999999999 2027.599999999999909 a
49.182530000000000 118.791807000000006 2040.700000000000045 a
49.181232000000001 118.770650000000003 2030.799999999999955 a
49.178686999999996 118.660787999999997 1978.299999999999955 a
49.190449999999998 118.634181999999996 1988.200000000000045 a
49.193193000000001 118.627233000000004 2014.400000000000091 a
49.196964999999999 118.573881999999998 1988.200000000000045 a
49.199019999999997 118.548308000000006 2040.700000000000045 a
49.202520000000000 118.527213000000003 2027.599999999999909 a
49.206001999999998 118.415572999999995 1975.099999999999909 a
49.215077999999998 118.379028000000005 1998.000000000000000 a
49.227147000000002 118.336231999999995 2024.299999999999955 a
49.264279999999999 118.251571999999996 2024.299999999999955 a
49.267384999999997 118.244898000000006 2027.599999999999909 a
49.252021999999997 118.137287000000001 1876.599999999999909 a
49.248086999999998 118.120925000000000 1863.500000000000000 a
49.250117000000003 118.099637999999999 1824.099999999999909 a
49.252710000000000 118.094984999999994 1820.900000000000091 a
49.253971999999997 118.092879999999994 1752.000000000000000 a
49.254485000000003 118.091863000000004 1768.400000000000091 a
49.278142000000003 118.050487000000004 1817.599999999999909 a
49.327193000000001 117.964763000000005 1817.599999999999909 a
49.600400000000000 117.416247999999996 2099.699999999999818 a
49.626463000000001 117.346810000000005 2240.800000000000182 a
49.626542999999998 117.346658000000005 2240.800000000000182 a
49.626548000000000 117.346639999999994 2237.500000000000000 a
49.626556999999998 117.346658000000005 2237.500000000000000 a
49.626662000000003 117.346937999999994 2244.099999999999909 a
49.626736999999999 117.346812999999997 2234.300000000000182 a
49.626710000000003 117.346793000000005 2234.300000000000182 a
49.626677000000001 117.346895000000004 2234.300000000000182 a
49.626657999999999 117.347012000000007 2234.300000000000182 a
49.629382999999997 117.348365000000001 2240.800000000000182 a
49.629221999999999 117.348271999999994 2237.500000000000000 a
49.629201999999999 117.348269999999999 2237.500000000000000 a
49.629081999999997 117.348039999999997 2240.800000000000182 a
49.629052999999999 117.347913000000005 2240.800000000000182 a
49.629058000000001 117.347727000000006 2240.800000000000182 a
49.629112999999997 117.347960000000000 2240.800000000000182 a
49.629088000000003 117.347988000000001 2240.800000000000182 a
49.629067999999997 117.347920000000002 2240.800000000000182 a
49.628680000000003 117.347480000000004 2237.500000000000000 a
49.628644999999999 117.347430000000003 2237.500000000000000 a
49.628642999999997 117.347430000000003 2237.500000000000000 a
49.611545000000000 117.393173000000004 2126.000000000000000 a
49.524844999999999 117.619186999999997 1965.200000000000045 a
49.321102000000003 117.654984999999996 1742.099999999999909 a
49.321027999999998 117.654932000000002 1738.799999999999955 a
49.320822000000000 117.654771999999994 1752.000000000000000 a
49.320717999999999 117.654740000000004 1755.200000000000045 a
49.320566999999997 117.654615000000007 1748.700000000000045 a
49.320523000000001 117.654601999999997 1742.099999999999909 a
49.321033000000000 117.654908000000006 1722.400000000000091 a
49.321165000000001 117.654998000000006 1729.000000000000000 a
49.321199999999997 117.655015000000006 1725.700000000000045 a
49.321772000000003 117.659486999999999 1738.799999999999955 a
49.322077000000000 117.660832999999997 1752.000000000000000 a
49.553407000000000 117.551027000000005 2401.599999999999909 a
49.568708000000001 117.527474999999995 2126.000000000000000 a
49.575015000000000 117.517627000000005 1601.000000000000000 a
49.581242000000003 117.492267999999996 2060.400000000000091 a
49.589362999999999 117.456693000000001 2109.599999999999909 a
49.491602999999998 117.774330000000006 1788.099999999999909 a
49.488382000000001 117.829021999999995 1784.799999999999955 a
49.486694999999997 117.857164999999995 1797.900000000000091 a
49.486885000000001 117.962739999999997 1778.200000000000045 a
49.490447000000003 118.025012000000004 1804.500000000000000 a
49.491560000000000 118.051005000000004 1774.900000000000091 a
49.491087999999998 118.058156999999994 1768.400000000000091 a
49.476036999999998 118.109335000000002 1784.799999999999955 a
49.466607000000003 118.171498000000000 1893.000000000000000 a
49.453136999999998 118.296712999999997 2198.199999999999818 a
49.473937999999997 118.406355000000005 1886.500000000000000 a
49.484699999999997 118.436378000000005 1939.000000000000000 a
49.491688000000003 118.469818000000004 1991.500000000000000 a
49.487557000000002 118.499336999999997 1886.500000000000000 a
49.484726999999999 118.536862999999997 1824.099999999999909 a
49.484209999999997 118.543777000000006 1834.000000000000000 a
49.472946999999998 118.585549999999998 1873.400000000000091 a
49.460014999999999 118.615480000000005 1906.200000000000045 a
49.418072000000002 118.710153000000005 1925.900000000000091 a
49.395992000000000 118.780427000000003 1971.799999999999955 a
49.379185000000000 118.873422000000005 2119.400000000000091 a
49.348477000000003 118.959007999999997 2231.000000000000000 a
49.340197000000003 119.427175000000005 1912.700000000000045 a
49.579897000000003 119.709868000000000 2194.900000000000091 a
49.707458000000003 119.833883000000000 2247.400000000000091 a
49.725155000000001 119.849168000000006 2342.500000000000000 a
49.811165000000003 119.934726999999995 2463.900000000000091 a
49.898795000000000 120.017623000000000 2208.000000000000000 a
49.918880000000001 120.039090000000002 2273.599999999999909 a
49.950628000000002 120.071907999999993 2296.599999999999909 a
49.992178000000003 120.103603000000007 2342.500000000000000 a
50.064214999999997 120.175139999999999 2080.099999999999909 a
50.113568000000001 120.201648000000006 2021.000000000000000 a
50.138404999999999 120.209541999999999 1981.599999999999909 a
50.294446999999998 120.240871999999996 2037.400000000000091 a
50.296222999999998 120.244737000000001 1991.500000000000000 a
50.310808000000002 120.256846999999993 1870.099999999999909 a
50.314928000000002 120.260373000000001 1889.799999999999955 a
50.316388000000003 120.261138000000003 1902.900000000000091 a
50.329372999999997 120.247905000000003 1902.900000000000091 a
50.329341999999997 120.247929999999997 1909.400000000000091 a
50.356687999999998 120.232105000000004 2007.900000000000091 a
50.361429999999999 120.229387000000003 1988.200000000000045 a
50.667330000000000 120.234382999999994 2001.299999999999955 a
50.676141999999999 120.246775000000000 2047.200000000000045 a
50.676082000000001 120.246667000000002 2044.000000000000000 a
50.676127000000001 120.246813000000003 2044.000000000000000 a
50.679737000000003 120.242874999999998 2030.799999999999955 a
50.697311999999997 120.240778000000006 2027.599999999999909 a
50.703370000000000 120.239030000000000 2053.800000000000182 a
50.706432000000000 120.236787000000007 2080.099999999999909 a
51.357109999999999 120.310100000000006 1893.000000000000000 a
51.359242999999999 120.316533000000007 1958.700000000000045 a
51.358555000000003 120.316862000000000 1975.099999999999909 a
51.357776999999999 120.317072999999993 1981.599999999999909 a
51.330770000000001 120.519622999999996 2595.099999999999909 a
51.359003000000001 120.818353000000002 2854.300000000000182 a
51.361280000000001 120.826605000000001 2939.599999999999909 a
51.365544999999997 120.830744999999993 2995.400000000000091 a
51.368735000000001 120.827562999999998 3110.199999999999818 a
51.370007000000001 120.827021999999999 3113.500000000000000 a
51.371845000000000 120.824477999999999 3133.199999999999818 a
51.371453000000002 120.822676999999999 3166.000000000000000 a
51.370147000000003 120.819081999999995 3336.599999999999909 a
51.381341999999997 120.817250000000001 3323.500000000000000 a
51.382848000000003 120.815331999999998 3326.800000000000182 a
51.440688000000002 120.775677999999999 2454.099999999999909 a
51.461174999999997 120.761902000000006 2381.900000000000091 a
51.466096999999998 120.758722000000006 2342.500000000000000 a
51.467872999999997 120.757497000000001 2336.000000000000000 a
51.474580000000003 120.754447999999996 2332.699999999999818 a
51.479199999999999 120.752075000000005 2313.000000000000000 a
51.485309999999998 120.746866999999995 2303.099999999999909 a
51.479667999999997 120.734402000000003 2395.000000000000000 a
51.479382999999999 120.733059999999995 2398.300000000000182 a
51.478338000000001 120.729024999999993 2408.099999999999909 a
51.477967000000000 120.695452000000003 2815.000000000000000 a
51.477783000000002 120.690607999999997 2874.000000000000000 a
51.474826999999998 120.680732000000006 2975.699999999999818 a
51.473337999999998 120.675500000000000 3021.699999999999818 a
51.472920000000002 120.674121999999997 3041.300000000000182 a
51.261398000000000 120.770497000000006 2263.800000000000182 a
51.260927000000002 120.770588000000004 2263.800000000000182 a
51.260542999999998 120.770669999999996 2267.099999999999909 a
51.260322000000002 120.770669999999996 2270.300000000000182 a
51.259427000000002 120.770786999999999 2263.800000000000182 a
51.259394999999998 120.770752999999999 2244.099999999999909 a
51.261558000000001 120.770882999999998 2247.400000000000091 a
51.264432999999997 120.770371999999995 2267.099999999999909 a
51.313147999999998 120.433407000000003 2119.400000000000091 a
51.359282999999998 120.316464999999994 1912.700000000000045 a
51.314402999999999 120.204624999999993 2326.099999999999909 a
51.417377000000002 119.968971999999994 1515.700000000000045 a
51.417417999999998 119.968845000000002 1512.500000000000000 a
51.417681999999999 119.968620000000001 1522.299999999999955 a
51.418792000000003 119.968945000000005 1509.200000000000045 a
51.418655000000001 119.968743000000003 1512.500000000000000 a
51.418306999999999 119.968846999999997 1532.200000000000045 a
51.418039999999998 119.968827000000005 1522.299999999999955 a
51.417935000000000 119.968891999999997 1509.200000000000045 a
51.417887999999998 119.968926999999994 1515.700000000000045 a
51.417859999999997 119.968933000000007 1515.700000000000045 a
51.417611999999998 119.969071999999997 1532.200000000000045 a
51.339897999999998 119.897476999999995 1604.299999999999955 a
51.344037000000000 119.903418000000002 1532.200000000000045 a
51.330857000000002 119.890069999999994 1601.000000000000000 a
51.275325000000002 119.851264999999998 1669.900000000000091 a
51.233182999999997 119.816121999999993 1637.099999999999909 a
51.232253000000000 119.815415000000002 1633.900000000000091 a
51.189777999999997 119.783015000000006 1607.599999999999909 a
51.186638000000002 119.781172999999995 1558.400000000000091 a
51.178289999999997 119.778755000000004 1542.000000000000000 a
51.107585000000000 119.753232999999994 1581.400000000000091 a
51.108268000000002 119.753187999999994 1571.500000000000000 a
50.970677999999999 119.615347000000000 1637.099999999999909 a
50.969990000000003 119.613910000000004 1624.000000000000000 a
50.967194999999997 119.608384999999998 1584.599999999999909 a
50.958832000000001 119.597646999999995 1627.299999999999955 a
50.913485000000001 119.550505000000001 1637.099999999999909 a
50.901637000000001 119.536451999999997 1761.799999999999955 a
50.898617999999999 119.533602999999999 1699.500000000000000 a
50.898266999999997 119.533367999999996 1692.900000000000091 a
50.887687000000000 119.526920000000004 1597.799999999999955 a
50.827212000000003 119.507002999999997 1742.099999999999909 a
50.826188000000002 119.507149999999996 1748.700000000000045 a
50.672113000000003 119.420955000000006 1840.599999999999909 a
50.654922999999997 119.383302999999998 1673.200000000000045 a
50.621678000000003 119.346697000000006 1873.400000000000091 a
50.604681999999997 119.327297000000002 1679.799999999999955 a
50.576537000000002 119.291577000000004 1614.200000000000045 a
50.566763000000002 119.284902000000002 1633.900000000000091 a
50.560496999999998 119.280754999999999 1607.599999999999909 a
50.529000000000003 119.263142999999999 1643.700000000000045 a
50.528129999999997 119.262877000000003 1647.000000000000000 a
50.510345000000001 119.258314999999996 1647.000000000000000 a
50.499142999999997 119.252255000000005 1660.099999999999909 a
50.493001999999997 119.254107000000005 1630.599999999999909 a
50.445712999999998 119.253631999999996 1758.500000000000000 a
50.439650000000000 119.251880000000000 1679.799999999999955 a
50.439157000000002 119.252007000000006 1676.500000000000000 a
50.437916999999999 119.252837999999997 1683.099999999999909 a
50.436059999999998 119.255409999999998 1692.900000000000091 a
50.435631999999998 119.256559999999993 1692.900000000000091 a
50.428688000000001 119.266931999999997 1722.400000000000091 a
50.393323000000002 119.307507000000001 2040.700000000000045 a
50.293236999999998 119.500060000000005 1722.400000000000091 a
50.217157000000000 119.547155000000004 1706.000000000000000 a
50.215679999999999 119.547245000000004 1719.200000000000045 a
50.213437999999996 119.547411999999994 1735.599999999999909 a
50.187297999999998 119.725617999999997 1830.700000000000045 a
50.122942999999999 120.204767000000004 1988.200000000000045 a
50.106847000000002 120.199447000000006 1991.500000000000000 a
50.090319999999998 120.193397000000004 1994.799999999999955 a
50.072051999999999 120.181781999999998 2106.300000000000182 a
50.067622999999998 120.177976999999998 2145.699999999999818 a
49.951847999999998 120.072907999999998 2411.400000000000091 a
49.856990000000003 119.973560000000006 2378.599999999999909 a
49.828350000000000 119.952267000000006 2506.599999999999909 a
49.782266999999997 119.904686999999996 2408.099999999999909 a
49.665804999999999 119.789405000000002 2257.199999999999818 a
49.634903000000001 119.754953000000000 2204.699999999999818 a
49.542547999999996 119.696820000000002 2119.400000000000091 a
49.511766999999999 119.683314999999993 1955.400000000000091 a
49.212552000000002 119.742379999999997 1958.700000000000045 a
49.212032000000001 119.742193000000000 1958.700000000000045 a
49.212615000000000 119.736386999999993 1975.099999999999909 a
49.211821999999998 119.739791999999994 2034.099999999999909 a
40.621690000000001 116.110753000000003 669.299999999999955 a
40.621440000000000 116.106386999999998 -967.799999999999955 a
40.653142000000003 116.174396999999999 2044.000000000000000 a
40.664447000000003 116.193183000000005 1840.599999999999909 a
40.700228000000003 116.364204999999998 1391.099999999999909 a
40.696998000000001 116.479088000000004 1197.500000000000000 a
39.792065000000001 115.503662000000006 23874.700000000000728 a
39.713634999999996 115.395960000000002 24875.299999999999272 a
39.700530000000001 115.377207999999996 24967.200000000000728 a
39.463908000000004 115.043345000000002 28546.599999999998545 a
39.367420000000003 114.908247000000003 29731.000000000000000 a
39.277892000000001 114.802402999999998 30892.400000000001455 a
39.244235000000003 114.772035000000002 31227.000000000000000 a
38.072968000000003 114.725498000000002 33763.099999999998545 a
37.640652000000003 114.774945000000002 33782.800000000002910 a
37.551670000000001 114.784897999999998 33795.900000000001455 a
37.529499999999999 114.787333000000004 33782.800000000002910 a
37.353589999999997 114.807135000000002 33766.400000000001455 a
37.152565000000003 114.829436999999999 33835.300000000002910 a
36.995612999999999 114.847170000000006 33868.099999999998545 a
36.772835000000001 114.871477999999996 33937.000000000000000 a
35.169854999999998 114.752515000000002 34238.800000000002910 a
35.105437999999999 114.745902000000001 34215.900000000001455 a
35.062579999999997 114.741645000000005 34189.599999999998545 a
34.826374999999999 114.717573000000002 34140.400000000001455 a
34.642814999999999 114.699263000000002 34147.000000000000000 a
34.469970000000004 114.682017999999999 34271.699999999997090 a
30.181438000000000 113.792001999999997 35226.400000000001455 a
30.118773000000001 113.781698000000006 35088.599999999998545 a
29.446880000000000 113.676552000000001 35377.300000000002910 a
29.277902000000001 113.670240000000007 35229.699999999997090 a
29.147883000000000 113.685922000000005 35272.300000000002910 a
28.887187999999998 113.712592999999998 35410.099999999998545 a
28.843520000000002 113.717051999999995 35436.400000000001455 a
28.733858000000001 113.728392999999997 35416.699999999997090 a
28.556076999999998 113.746893000000000 35528.199999999997090 a
27.570087000000001 113.846369999999993 35249.300000000002910 a
27.480627999999999 113.855900000000005 35413.400000000001455 a
27.368639999999999 113.867662999999993 35626.599999999998545 a
27.279053000000001 113.876587999999998 35656.199999999997090 a
27.122685000000001 113.892238000000006 35682.400000000001455 a
26.944542999999999 113.910058000000006 35682.400000000001455 a
26.545159999999999 113.950230000000005 35912.099999999998545 a
26.434543000000001 113.960678000000001 35751.300000000002910 a
26.368167000000000 113.966998000000004 35698.800000000002910 a
26.125800000000002 113.986171999999996 35921.900000000001455 a
26.104320000000001 113.985010000000003 35938.300000000002910 a
25.848521999999999 113.971783000000002 35866.099999999998545 a
25.507082000000000 113.954804999999993 35948.199999999997090 a
25.399953000000000 113.949380000000005 35994.099999999998545 a
25.143187000000001 113.936773000000002 35990.800000000002910 a
25.014437000000001 113.930408000000000 36059.699999999997090 a
24.800319999999999 113.919897000000006 36131.900000000001455 a
24.714990000000000 113.915975000000003 36194.199999999997090 a
24.523482999999999 113.906367000000003 36128.599999999998545 a
24.332021999999998 113.896673000000007 36026.900000000001455 a
24.247088000000002 113.892467999999994 36013.800000000002910 a
23.693762000000000 113.865803000000000 36184.400000000001455 a
23.421128000000000 113.830555000000004 36046.599999999998545 a
23.301224999999999 113.794124999999994 36053.099999999998545 a
22.516462000000001 113.558921999999995 29872.000000000000000 a
22.213137000000000 113.475752000000000 21945.500000000000000 a
21.920891999999998 113.586761999999993 17319.599999999998545 a
21.827829999999999 113.635859999999994 17729.700000000000728 a
21.725242000000001 113.756472000000002 18011.799999999999272 a
21.696121999999999 113.793677000000002 18077.400000000001455 a
21.632152999999999 113.920280000000005 17995.400000000001455 a
21.634969999999999 113.936549999999997 17992.099999999998545 a
21.654202000000002 114.175590000000000 13723.799999999999272 a
21.666923000000001 114.182541999999998 13484.299999999999272 a
21.754833000000001 114.214236999999997 12132.500000000000000 a
21.931667999999998 114.148992000000007 8107.000000000000000 a
21.943380000000001 114.144467000000006 7906.800000000000182 a
21.968502000000001 114.132909999999995 7598.399999999999636 a
22.104467000000000 113.843036999999995 5557.699999999999818 a
22.186596999999999 113.530192999999997 16.399999999999999 a
22.186167999999999 113.529768000000004 29.500000000000000 a
22.185153000000000 113.529399999999995 23.000000000000000 a
22.186606999999999 113.530147999999997 114.799999999999997 a
22.181574999999999 113.530162000000004 95.099999999999994 a
22.171492000000001 113.536664999999999 62.299999999999997 a
22.162451999999998 113.541667000000004 13.100000000000000 a
22.149699999999999 113.552687000000006 118.099999999999994 a
22.145748000000001 113.549206999999996 114.799999999999997 a
22.148457000000001 113.559363000000005 856.299999999999955 a
23.128902000000000 113.240733000000006 193.599999999999994 a
23.128841999999999 113.240683000000004 193.599999999999994 a
23.128710000000002 113.240688000000006 193.599999999999994 a
23.120056999999999 113.241917999999998 190.300000000000011 a
23.119116999999999 113.241997999999995 154.199999999999989 a
23.118555000000001 113.242137999999997 187.000000000000000 a
23.118386999999998 113.242397999999994 190.300000000000011 a
23.899474999999999 113.377022999999994 13313.600000000000364 a
23.914943000000001 113.378547999999995 13960.000000000000000 a
25.997502999999998 113.476642999999996 42506.599999999998545 a
28.014360000000000 113.555220000000006 40728.300000000002910 a
28.477653000000000 113.589505000000003 40656.199999999997090 a
29.497907999999999 113.689672999999999 40505.199999999997090 a
34.600631999999997 114.776317000000006 39284.800000000002910 a
35.155510000000000 114.832831999999996 39268.400000000001455 a
35.290840000000003 114.846258000000006 39340.599999999998545 a
40.323188000000002 116.528081999999998 82.000000000000000 a
40.857343000000000 116.848397000000006 72.200000000000003 a
40.883429999999997 116.996629999999996 59.100000000000001 a
40.479390000000002 115.820440000000005 1863.500000000000000 a
40.465902999999997 115.767966999999999 1912.700000000000045 a
40.465927000000001 115.767970000000005 1912.700000000000045 a
39.067822000000000 116.199190000000002 23031.500000000000000 a
38.506901999999997 116.417820000000006 31873.400000000001455 a
38.430897999999999 116.448166999999998 32772.300000000002910 a
38.084068000000002 116.584344999999999 32749.299999999999272 a
35.073672000000002 117.050259999999994 31063.000000000000000 a
34.838569999999997 117.076418000000004 31125.299999999999272 a
34.583534999999998 117.104344999999995 31131.900000000001455 a
32.999454999999998 117.208101999999997 31263.099999999998545 a
32.819361999999998 117.216387999999995 31259.799999999999272 a
30.801649999999999 117.210819999999998 31574.799999999999272 a
30.719103000000000 117.206514999999996 31578.099999999998545 a
30.609622999999999 117.200794999999999 31587.900000000001455 a
30.566213000000001 117.198522999999994 31755.200000000000728 a
30.420877000000001 117.190771999999996 31879.900000000001455 a
30.047312000000002 117.172227000000007 31758.500000000000000 a
29.945000000000000 117.167519999999996 31729.000000000000000 a
29.499925000000001 116.752489999999995 31768.400000000001455 a
29.270866999999999 116.415118000000007 31853.700000000000728 a
28.977502999999999 115.986045000000004 28271.000000000000000 a
27.818674999999999 115.635593000000000 28451.400000000001455 a
27.699017999999999 115.587434999999999 28464.599999999998545 a
27.647887000000001 115.566839999999999 28474.400000000001455 a
27.528887999999998 115.519032999999993 28490.799999999999272 a
27.376035000000002 115.457776999999993 28507.200000000000728 a
27.359059999999999 115.450964999999997 28513.799999999999272 a
26.967317999999999 115.318899999999999 23031.500000000000000 a
26.741622000000000 115.247180000000000 20456.000000000000000 a
26.580027000000001 115.189954999999998 16335.299999999999272 a
26.323167000000002 115.099810000000005 10505.200000000000728 a
26.166183000000000 115.044742999999997 7194.899999999999636 a
25.842195000000000 114.782067999999995 403.500000000000000 a
25.834091999999998 114.788004999999998 374.000000000000000 a
25.907862000000002 115.227739999999997 446.199999999999989 a
25.907081999999999 115.230923000000004 456.000000000000000 a
25.825521999999999 115.844053000000002 626.600000000000023 a
27.193352000000001 115.134906999999998 210.000000000000000 a
28.003077000000001 115.659813000000000 137.800000000000011 a
39.060850000000002 117.896720000000002 28234.900000000001455 a
38.140832000000003 122.597414999999998 30892.400000000001455 a
38.038621999999997 122.728026999999997 30895.700000000000728 a
37.970714999999998 122.815614999999994 30908.799999999999272 a
37.505692000000003 123.435276999999999 30984.299999999999272 a
37.330272999999998 123.729410000000001 31010.500000000000000 a
37.257590000000000 123.850227000000004 31026.900000000001455 a
37.171610000000001 123.992968000000005 30938.299999999999272 a
37.000078000000002 124.266257999999993 27552.500000000000000 a
36.916922999999997 124.513971999999995 24868.799999999999272 a
37.023828000000002 124.775132999999997 21968.500000000000000 a
37.047196999999997 124.817982000000001 21525.599999999998545 a
37.170945000000003 125.413387000000000 15055.799999999999272 a
37.197857999999997 125.707222999999999 14143.700000000000728 a
37.199522999999999 125.727502000000001 13894.399999999999636 a
37.207082999999997 125.924362000000002 11968.500000000000000 a
37.211727000000003 126.386809999999997 7982.300000000000182 a
37.210875000000001 126.476313000000005 6843.800000000000182 a
37.200437000000001 126.502802000000003 6801.199999999999818 a
37.170557000000002 126.587843000000007 5784.100000000000364 a
37.179862999999997 126.642304999999993 5036.100000000000364 a
37.313296999999999 126.591598000000005 2959.300000000000182 a
37.333987999999998 126.573273000000000 2716.500000000000000 a
37.405732000000000 126.509787000000003 1269.700000000000045 a
37.476190000000003 126.439667999999998 91.900000000000006 a
37.475364999999996 126.439447000000001 88.599999999999994 a
37.569676999999999 126.286478000000002 6299.199999999999818 a
37.438167999999997 126.711342000000002 15472.399999999999636 a
37.429684999999999 126.786347000000006 16473.099999999998545 a
37.575736999999997 127.941481999999993 26617.500000000000000 a
37.639147000000001 128.342317000000008 30931.799999999999272 a
37.648679999999999 128.404394999999994 31269.700000000000728 a
37.606014999999999 128.955518000000012 32926.500000000000000 a
37.000079999999997 130.191885000000013 32988.800000000002910 a
36.798439999999999 130.594631999999990 33044.599999999998545 a
36.785017000000003 130.621240000000000 33047.900000000001455 a
36.690967999999998 130.807291999999990 33064.300000000002910 a
36.677512999999998 130.833857999999992 33070.900000000001455 a
36.664073000000002 130.860455000000002 33074.099999999998545 a
41.278700000000001 117.670717999999994 1791.299999999999955 a
42.656917999999997 117.121022999999994 4803.100000000000364 a
39.815480000000001 119.528312000000000 -183.699999999999989 a
39.815477999999999 119.528345000000002 -180.400000000000006 a
39.815480000000001 119.528322000000003 -177.199999999999989 a
39.509934999999999 119.073785000000001 39.399999999999999 a
39.498081999999997 119.051533000000006 42.700000000000003 a
39.415182999999999 118.994895000000000 32.799999999999997 a
39.374892000000003 118.954629999999995 13.100000000000000 a
39.354677000000002 118.913650000000004 39.399999999999999 a
39.352992000000000 118.910420000000002 19.699999999999999 a
39.332599999999999 118.885625000000005 16.399999999999999 a
39.315660000000001 118.829858000000002 6.600000000000000 a
39.316405000000003 118.816616999999994 9.800000000000001 a
39.322347999999998 118.770152999999993 9.800000000000001 a
39.330627000000000 118.726995000000002 32.799999999999997 a
39.331772000000001 118.712244999999996 9.800000000000001 a
39.329118000000001 118.673410000000004 6.600000000000000 a
39.329259999999998 118.657437000000002 0.000000000000000 a
39.278452999999999 118.452353000000002 0.000000000000000 a
39.278449999999999 118.452185000000000 0.000000000000000 a
39.278441999999998 118.451847000000001 0.000000000000000 a
39.278348000000001 118.450287000000003 0.000000000000000 a
39.278382999999998 118.450090000000003 -3.300000000000000 a
39.278407000000001 118.450076999999993 -3.300000000000000 a
39.324067999999997 118.329352000000000 32.799999999999997 a
39.310552000000001 118.227642000000003 19.699999999999999 a
39.277329999999999 118.149342000000004 19.699999999999999 a
39.259968000000001 118.122252000000003 29.500000000000000 a
39.230271999999999 118.084023000000002 9.800000000000001 a
39.226647999999997 118.057784999999996 13.100000000000000 a
39.226680000000002 118.056762000000006 23.000000000000000 a
39.342512999999997 117.276903000000004 -13.100000000000000 a
43.766252999999999 125.279741999999999 718.500000000000000 a
43.975647000000002 125.700784999999996 643.000000000000000 a
43.965789999999998 125.852418000000000 813.600000000000023 a
43.948712999999998 125.912000000000006 771.000000000000000 a
43.934871999999999 125.960792999999995 826.799999999999955 a
43.931854999999999 125.985326999999998 807.100000000000023 a
43.931345000000000 126.009497999999994 702.100000000000023 a
43.929946999999999 126.036012999999997 711.899999999999977 a
43.928558000000002 126.044785000000005 698.799999999999955 a
43.916491999999998 126.140190000000004 649.600000000000023 a
43.908816999999999 126.215767000000000 652.899999999999977 a
43.906368000000001 126.228511999999995 652.899999999999977 a
43.897748000000000 126.277242000000001 705.399999999999977 a
43.891218000000002 126.340083000000007 685.700000000000045 a
43.891342000000002 126.420316999999997 731.600000000000023 a
43.891168000000000 126.422178000000002 731.600000000000023 a
43.891894999999998 126.415053000000000 741.500000000000000 a
43.951475000000002 126.642280000000000 777.600000000000023 a
43.935612999999996 126.716984999999994 807.100000000000023 a
43.933999999999997 126.740972999999997 908.799999999999955 a
43.931677999999998 126.772769999999994 820.200000000000045 a
43.931265000000003 126.775942999999998 836.600000000000023 a
43.932107999999999 126.868146999999993 846.500000000000000 a
43.923856999999998 126.882647000000006 866.100000000000023 a
43.913316999999999 126.902737999999999 879.299999999999955 a
43.924610000000001 126.939234999999996 1141.700000000000045 a
43.929355000000001 126.949916999999999 1059.700000000000045 a
43.930058000000002 126.962502999999998 974.399999999999977 a
43.930371999999998 126.970686999999998 1010.500000000000000 a
43.969741999999997 127.052040000000005 1128.599999999999909 a
43.964722000000002 127.082312000000002 1259.799999999999955 a
43.961990000000000 127.118913000000006 1443.599999999999909 a
43.931328000000001 127.197175000000001 1397.599999999999909 a
43.923502999999997 127.236547000000002 1253.299999999999955 a
43.922373000000000 127.241005000000001 1223.799999999999955 a
43.901885000000000 127.279162999999997 1145.000000000000000 a
43.894750000000002 127.290458000000001 1102.400000000000091 a
43.834564999999998 127.320598000000004 981.000000000000000 a
43.795127000000001 127.356932000000000 1007.200000000000045 a
43.778615000000002 127.366101999999998 987.500000000000000 a
43.772686999999998 127.376412000000002 1059.700000000000045 a
43.766441999999998 127.385577999999995 994.100000000000023 a
43.747295000000001 127.416151999999997 951.399999999999977 a
43.743291999999997 127.429182999999995 961.299999999999955 a
43.734462999999998 127.443389999999994 1003.899999999999977 a
43.710346999999999 127.485812999999993 1118.799999999999955 a
43.706612000000000 127.493103000000005 1112.200000000000045 a
43.700347999999998 127.506811999999996 1145.000000000000000 a
43.687322999999999 127.560607000000005 1312.299999999999955 a
43.679434999999998 127.615660000000005 1630.599999999999909 a
43.666902000000000 127.640122000000005 1640.400000000000091 a
43.600282999999997 127.740212999999997 1660.099999999999909 a
43.560535000000002 127.751891999999998 1673.200000000000045 a
43.551316999999997 127.763087999999996 1801.200000000000045 a
43.542727999999997 127.793482999999995 1811.000000000000000 a
43.539762000000003 127.815287999999995 1771.700000000000045 a
43.532110000000003 127.846047999999996 1683.099999999999909 a
43.531314999999999 127.849035000000001 1696.200000000000045 a
43.532187999999998 127.873042999999996 1699.500000000000000 a
43.533316999999997 127.890332000000001 1735.599999999999909 a
43.529142000000000 127.922093000000004 1774.900000000000091 a
43.529176999999997 127.943389999999994 1748.700000000000045 a
43.535465000000002 127.968705000000000 1660.099999999999909 a
43.523412000000000 128.045381999999989 1610.900000000000091 a
43.508302000000000 128.149008000000009 1624.000000000000000 a
43.490577999999999 128.169517000000013 1640.400000000000091 a
43.454889999999999 128.217948000000007 1830.700000000000045 a
43.444085000000001 128.226532999999989 1850.400000000000091 a
43.441648000000001 128.229636999999997 1866.799999999999955 a
43.406252000000002 128.245022000000006 1689.599999999999909 a
43.370840000000001 128.334943000000010 1794.599999999999909 a
43.363337000000001 128.349786999999992 1712.599999999999909 a
43.350251999999998 128.380077999999997 1712.599999999999909 a
43.342972000000003 128.424029999999988 1742.099999999999909 a
43.330548000000000 128.484508000000005 1738.799999999999955 a
43.325671999999997 128.539700000000011 1761.799999999999955 a
43.333525000000002 128.635924999999986 1778.200000000000045 a
43.333857999999999 128.644550000000010 1791.299999999999955 a
43.297913000000001 128.754895000000005 2106.300000000000182 a
43.292952000000000 128.758363000000003 2086.599999999999909 a
43.277929999999998 128.765189999999990 2063.599999999999909 a
43.238810000000001 128.834147999999999 1761.799999999999955 a
43.229177000000000 128.849452000000014 1942.299999999999955 a
43.212617999999999 128.886738000000008 1558.400000000000091 a
43.209575000000001 128.895138000000003 1538.700000000000045 a
43.139735000000002 128.957128000000012 1240.200000000000045 a
43.139716999999997 128.957097000000005 1240.200000000000045 a
43.139622000000003 128.957143000000002 1230.299999999999955 a
43.115642000000001 128.932440000000014 1158.099999999999909 a
43.114573000000000 128.927680000000009 1158.099999999999909 a
43.103884999999998 128.911448000000007 1135.200000000000045 a
43.102209999999999 128.907938000000001 1128.599999999999909 a
43.102175000000003 128.906027999999992 1141.700000000000045 a
43.044423000000002 128.797692000000012 1332.000000000000000 a
42.968086999999997 128.689224999999993 2208.000000000000000 a
42.959133000000001 128.675337000000013 2165.400000000000091 a
42.952866999999998 128.669037000000003 2129.300000000000182 a
42.945790000000002 128.657508000000007 2139.099999999999909 a
42.945740000000001 128.655412000000013 2142.400000000000091 a
42.948433000000001 128.650141999999988 2126.000000000000000 a
42.919466999999997 128.407976999999988 2011.200000000000045 a
42.878597999999997 128.335023000000007 1824.099999999999909 a
42.841349999999998 128.281213000000008 1791.299999999999955 a
42.823211999999998 128.231171999999987 1738.799999999999955 a
42.806635000000000 128.228000000000009 1715.900000000000091 a
42.785457999999998 128.225692000000009 1719.200000000000045 a
42.616408000000000 128.316961999999990 2204.699999999999818 a
42.592933000000002 128.319279999999992 2034.099999999999909 a
42.590400000000002 128.321981999999991 1991.500000000000000 a
42.576455000000003 128.326185000000009 1857.000000000000000 a
42.570520000000002 128.308664999999991 1906.200000000000045 a
42.531967000000002 128.276947000000007 2001.299999999999955 a
42.494677000000003 128.250396999999992 2276.900000000000091 a
42.488827999999998 128.238480000000010 2286.699999999999818 a
42.476875000000000 128.217225000000013 2247.400000000000091 a
42.458882000000003 128.162720000000007 2188.300000000000182 a
42.028421999999999 128.069584999999989 8458.000000000000000 a
42.025970000000001 128.067961999999994 8602.399999999999636 a
42.028987999999998 128.069682000000000 8579.399999999999636 a
42.140028000000001 128.129472999999990 4045.300000000000182 a
42.181117000000000 128.171379999999999 3717.199999999999818 a
42.181117999999998 128.171320000000009 3717.199999999999818 a
42.181337999999997 128.171424999999999 3710.599999999999909 a
42.185403000000001 128.172801999999990 3671.300000000000182 a
42.225127000000001 128.177008000000001 3389.099999999999909 a
42.227767999999998 128.176733000000013 3376.000000000000000 a
42.415191999999998 128.061544999999995 2503.300000000000182 a
42.345787999999999 127.907238000000007 3359.599999999999909 a
42.341079999999998 127.888852999999997 3503.900000000000091 a
42.333683000000001 127.861671999999999 3484.300000000000182 a
42.313983000000000 127.843365000000006 3448.199999999999818 a
41.914022000000003 127.626720000000006 2775.599999999999909 a
41.720286999999999 128.064625000000007 4271.699999999999818 a
41.676423000000000 128.103823000000006 3569.599999999999909 a
41.672120000000000 128.107137999999992 3526.900000000000091 a
41.623057000000003 128.135547000000003 3267.699999999999818 a
41.621783000000001 128.136603000000008 3261.199999999999818 a
41.469757000000001 128.206205000000011 2447.500000000000000 a
41.469613000000003 128.208435000000009 2431.099999999999909 a
41.469222000000002 128.209508000000000 2427.800000000000182 a
41.468625000000003 128.210508000000004 2424.500000000000000 a
41.430658000000001 128.210362000000003 2349.099999999999909 a
41.418818000000002 128.203335000000010 2378.599999999999909 a
41.418688000000003 128.202052000000009 2378.599999999999909 a
41.418675000000000 128.202024999999992 2378.599999999999909 a
41.418284999999997 128.199890000000011 2378.599999999999909 a
41.418075000000002 128.198657999999995 2385.199999999999818 a
41.418660000000003 128.202177000000006 2378.599999999999909 a
41.419097999999998 128.205442000000005 2339.199999999999818 a
41.416342000000000 128.205222999999989 2316.300000000000182 a
41.411765000000003 128.191322000000014 2322.800000000000182 a
41.397105000000003 128.156743000000006 2309.699999999999818 a
41.384622999999998 128.147019999999998 2306.400000000000091 a
41.381283000000003 128.131265000000013 2217.800000000000182 a
41.367870000000003 128.102597000000003 2293.300000000000182 a
41.373286999999998 128.089108000000010 2296.599999999999909 a
41.378324999999997 128.093398000000008 2260.500000000000000 a
41.382938000000003 128.102756999999997 2221.099999999999909 a
41.392916999999997 128.038186999999994 2329.400000000000091 a
41.416182999999997 127.856768000000002 2004.599999999999909 a
41.408830000000002 127.823672999999999 1909.400000000000091 a
41.409978000000002 127.821792000000002 1899.599999999999909 a
41.408476999999998 127.786195000000006 1883.200000000000045 a
41.416834999999999 127.784985000000006 1834.000000000000000 a
41.421312000000000 127.708162999999999 1784.799999999999955 a
41.415525000000002 127.667405000000002 1860.200000000000045 a
41.410893000000002 127.656717999999998 1834.000000000000000 a
41.410352000000003 127.635502000000002 1742.099999999999909 a
41.429400000000001 127.573746999999997 1765.099999999999909 a
41.430650000000000 127.570912000000007 1768.400000000000091 a
41.436582999999999 127.558629999999994 1797.900000000000091 a
41.460324999999997 127.447595000000007 1633.900000000000091 a
41.463262000000000 127.429304999999999 1610.900000000000091 a
41.460078000000003 127.413550000000001 1617.500000000000000 a
41.478977000000000 127.355998000000000 1578.099999999999909 a
41.484316999999997 127.286815000000004 1522.299999999999955 a
41.481718000000001 127.258371999999994 1525.599999999999909 a
41.481808000000001 127.257568000000006 1528.900000000000091 a
41.493259999999999 127.276776999999996 1525.599999999999909 a
41.534357000000000 127.173451999999997 1515.700000000000045 a
41.535769999999999 127.171819999999997 1482.900000000000091 a
41.542310000000001 127.132113000000004 1591.200000000000045 a
41.543055000000003 127.123327000000003 1535.400000000000091 a
41.550471999999999 127.118482999999998 1391.099999999999909 a
41.563563000000002 127.122045000000000 1420.599999999999909 a
41.663502999999999 127.049248000000006 1266.400000000000091 a
41.684249999999999 127.042062000000001 1253.299999999999955 a
41.772837000000003 126.946269999999998 1161.400000000000091 a
41.808152000000000 126.910557999999995 1161.400000000000091 a
41.889502000000000 126.320075000000003 1492.799999999999955 a
41.885477999999999 126.312078000000000 1502.599999999999909 a
41.836672000000000 126.250117000000003 1486.200000000000045 a
41.787084999999998 126.099553000000000 1384.500000000000000 a
41.656151999999999 125.734871999999996 1289.400000000000091 a
41.652400000000000 125.731521999999998 1299.200000000000045 a
41.675767000000000 125.653256999999996 1574.799999999999955 a
41.722427000000003 125.575627999999995 1496.099999999999909 a
41.726353000000003 125.565647999999996 1522.299999999999955 a
41.749318000000002 125.514747000000000 1669.900000000000091 a
41.746223000000001 125.414933000000005 1502.599999999999909 a
41.689869999999999 125.312174999999996 1368.099999999999909 a
41.682322999999997 125.302227000000002 1364.799999999999955 a
41.679955000000000 125.296023000000005 1358.299999999999955 a
41.677573000000002 125.289568000000003 1358.299999999999955 a
41.682245000000002 125.273255000000006 1361.500000000000000 a
41.694557000000003 125.172247999999996 1263.099999999999909 a
41.694392999999998 125.171442999999996 1263.099999999999909 a
41.702362999999998 125.127291999999997 1161.400000000000091 a
41.712172000000002 125.093171999999996 1092.500000000000000 a
41.718623000000001 125.059888000000001 1059.700000000000045 a
41.719137000000003 124.964169999999996 1010.500000000000000 a
41.712693000000002 124.953254999999999 994.100000000000023 a
41.710172999999998 124.936312999999998 984.299999999999955 a
41.708922000000001 124.852091999999999 912.100000000000023 a
41.709017000000003 124.849767999999997 902.200000000000045 a
41.702947000000002 124.807901999999999 866.100000000000023 a
41.698692999999999 124.777698000000001 849.700000000000045 a
41.698884999999997 124.763694999999998 830.100000000000023 a
41.710389999999997 124.732254999999995 826.799999999999955 a
41.720762999999998 124.704882999999995 889.100000000000023 a
41.722431999999998 124.699983000000003 872.700000000000045 a
41.747737999999998 124.660820000000001 1020.299999999999955 a
41.751330000000003 124.656227999999999 1072.799999999999955 a
41.783382000000003 124.603412000000006 725.100000000000023 a
41.816592000000000 124.553106999999997 748.000000000000000 a
41.836182999999998 124.511797000000001 866.100000000000023 a
41.852125000000001 124.488249999999994 659.399999999999977 a
41.853254999999997 124.484009999999998 652.899999999999977 a
41.973399999999998 124.415582000000001 511.800000000000011 a
41.651449999999997 123.518811999999997 239.500000000000000 a
41.636738000000001 123.493596999999994 239.500000000000000 a
41.631878000000000 123.485277999999994 226.400000000000006 a
41.631590000000003 123.485557999999997 219.800000000000011 a
41.633338000000002 123.489057000000003 232.900000000000006 a
41.633133000000001 123.489402999999996 232.900000000000006 a
41.632781999999999 123.488879999999995 236.199999999999989 a
41.633142999999997 123.489480000000000 219.800000000000011 a
41.633524999999999 123.489892999999995 216.500000000000000 a
41.653391999999997 123.523979999999995 252.599999999999994 a
41.654007000000000 123.525622999999996 259.199999999999989 a
41.703927000000000 123.315683000000007 137.800000000000011 a
40.254697000000000 117.166326999999995 908.799999999999955 a
40.024830000000001 117.463194999999999 91.900000000000006 a
36.511353000000000 116.839838000000000 275.600000000000023 a
36.369858000000001 116.897238000000002 423.199999999999989 a
35.700088000000001 117.054028000000002 305.100000000000023 a
35.425474999999999 117.059550000000002 364.199999999999989 a
35.282432999999997 117.096213000000006 442.899999999999977 a
35.111392000000002 117.198530000000005 295.300000000000011 a
34.815869999999997 117.283439999999999 223.099999999999994 a
34.642665000000001 117.393242000000001 157.500000000000000 a
34.125908000000003 117.032148000000007 144.400000000000006 a
34.064627999999999 117.008984999999996 278.899999999999977 a
33.923786999999997 116.912966999999995 128.000000000000000 a
33.915779999999998 116.903587999999999 111.500000000000000 a
33.861950000000000 116.901325000000000 114.799999999999997 a
33.679747999999996 116.928853000000004 95.099999999999994 a
33.603057999999997 116.937524999999994 98.400000000000006 a
33.475853000000001 116.944406999999998 75.500000000000000 a
33.439258000000002 116.940430000000006 78.700000000000003 a
33.344197999999999 116.991934999999998 85.299999999999997 a
32.507468000000003 117.415085000000005 180.400000000000006 a
32.216093000000001 117.465973000000005 177.199999999999989 a
32.130107000000002 117.469882999999996 226.400000000000006 a
31.896625000000000 117.514686999999995 82.000000000000000 a
31.850002000000000 117.194316999999998 121.400000000000006 a
31.146970000000000 117.066557000000003 105.000000000000000 a
30.958458000000000 116.958707000000004 82.000000000000000 a
30.753748000000002 116.826167999999996 91.900000000000006 a
30.722400000000000 116.780698000000001 62.299999999999997 a
30.690707000000000 116.731142000000006 131.199999999999989 a
30.635439999999999 116.627471999999997 85.299999999999997 a
30.619202999999999 116.596843000000007 49.200000000000003 a
30.515577000000000 116.461472000000001 78.700000000000003 a
30.501232999999999 116.440803000000002 118.099999999999994 a
30.360267000000000 116.254525000000001 193.599999999999994 a
30.111553000000001 116.030810000000002 173.900000000000006 a
30.052541999999999 115.967321999999996 91.900000000000006 a
29.517513000000001 115.875653000000000 397.000000000000000 a
29.324517000000000 115.745908000000000 101.700000000000003 a
29.166018000000001 115.754748000000006 95.099999999999994 a
28.678763000000000 116.067224999999993 62.299999999999997 a
28.679358000000001 116.068192999999994 62.299999999999997 a
28.652256999999999 116.074313000000004 72.200000000000003 a
28.591426999999999 116.070161999999996 88.599999999999994 a
28.520820000000001 116.075783000000001 75.500000000000000 a
28.092535000000002 116.269132999999997 95.099999999999994 a
27.961458000000000 116.319012999999998 173.900000000000006 a
27.813223000000001 116.441582999999994 210.000000000000000 a
27.767422000000000 116.496826999999996 288.699999999999989 a
27.474997999999999 116.601474999999994 232.900000000000006 a
27.299365000000002 116.536068000000000 282.199999999999989 a
27.292520000000000 116.535072000000000 269.000000000000000 a
27.237050000000000 116.523965000000004 347.800000000000011 a
27.133303000000002 116.495598000000001 334.600000000000023 a
27.120365000000000 116.494952999999995 341.199999999999989 a
27.095917000000000 116.478499999999997 344.500000000000000 a
27.029199999999999 116.422217000000003 347.800000000000011 a
26.891390000000001 116.342429999999993 429.800000000000011 a
26.768602999999999 116.281723000000000 564.299999999999955 a
26.694542999999999 116.363074999999995 498.699999999999989 a
26.602498000000001 116.336057999999994 935.000000000000000 a
26.560537000000000 116.319775000000007 941.600000000000023 a
25.858698000000000 116.035307000000003 662.700000000000045 a
25.836915000000001 115.876852000000000 639.799999999999955 a
25.810935000000001 115.779371999999995 748.000000000000000 a
25.802568000000001 115.669877000000000 715.200000000000045 a
25.887438000000000 115.387614999999997 541.299999999999955 a
25.946510000000000 114.704453000000001 547.899999999999977 a
25.952580000000001 114.703603000000001 518.399999999999977 a
25.988050000000001 114.686116999999996 521.700000000000045 a
26.017938000000001 114.677576999999999 695.500000000000000 a
26.180230000000002 114.665338000000006 1020.299999999999955 a
26.198687000000000 114.649567000000005 990.799999999999955 a
26.291519999999998 114.659797999999995 1003.899999999999977 a
26.299125000000000 114.665364999999994 892.399999999999977 a
26.333472000000000 114.671137999999999 620.100000000000023 a
26.353259999999999 114.691207000000006 436.399999999999977 a
26.610412000000000 114.682554999999994 187.000000000000000 a
26.633997999999998 114.689246999999995 305.100000000000023 a
26.636990000000001 114.690273000000005 315.000000000000000 a
26.660222999999998 114.703755000000001 285.399999999999977 a
26.711621999999998 114.742654999999999 334.600000000000023 a
26.819523000000000 114.805800000000005 292.000000000000000 a
26.839016999999998 114.809320000000000 292.000000000000000 a
26.870253000000002 114.822569999999999 331.399999999999977 a
26.942623000000001 114.848927000000003 229.699999999999989 a
26.976640000000000 114.850065000000001 216.500000000000000 a
27.013522999999999 114.847693000000007 173.900000000000006 a
27.032505000000000 114.850627000000003 216.500000000000000 a
27.079142000000001 114.865453000000002 203.400000000000006 a
27.143888000000000 114.922182000000006 223.099999999999994 a
27.175332999999998 114.951485000000005 216.500000000000000 a
27.347446999999999 115.013323000000000 226.400000000000006 a
27.430382999999999 115.016512000000006 141.099999999999994 a
27.458365000000001 115.029358000000002 177.199999999999989 a
27.646578000000002 115.130285000000001 223.099999999999994 a
27.771690000000000 115.197995000000006 210.000000000000000 a
27.960381999999999 115.287367000000003 187.000000000000000 a
28.116140000000001 115.434849999999997 124.700000000000003 a
28.572167000000000 115.726680000000002 173.900000000000006 a
28.632743000000001 115.702955000000003 206.699999999999989 a
28.638635000000001 115.703481999999994 210.000000000000000 a
28.677313000000002 115.730630000000005 85.299999999999997 a
28.703862000000001 115.750083000000004 193.599999999999994 a
29.570658000000002 115.884955000000005 134.500000000000000 a
29.678944999999999 116.011437999999998 210.000000000000000 a
30.123778000000001 116.091935000000007 216.500000000000000 a
30.135663000000001 116.094431999999998 157.500000000000000 a
30.180299999999999 116.108261999999996 147.599999999999994 a
30.252085000000001 116.154231999999993 180.400000000000006 a
30.270541999999999 116.176941999999997 141.099999999999994 a
30.298448000000000 116.207757000000001 105.000000000000000 a
30.339108000000000 116.235403000000005 229.699999999999989 a
30.380932000000001 116.291150000000002 150.900000000000006 a
30.441557000000000 116.331917000000004 141.099999999999994 a
30.453018000000000 116.353723000000002 88.599999999999994 a
30.481726999999999 116.403485000000003 91.900000000000006 a
30.528112000000000 116.476446999999993 95.099999999999994 a
30.559687000000000 116.525930000000002 75.500000000000000 a
30.585902999999998 116.563287000000003 42.700000000000003 a
30.651840000000000 116.653836999999996 45.899999999999999 a
30.783321999999998 116.872563000000000 26.199999999999999 a
30.867588000000001 116.920159999999996 13.100000000000000 a
31.069730000000000 117.022324999999995 65.599999999999994 a
31.243666999999999 117.179682999999997 98.400000000000006 a
31.295172999999998 117.194316999999998 101.700000000000003 a
31.421399999999998 117.186931999999999 23.000000000000000 a
31.487134999999999 117.192127999999997 -6.600000000000000 a
31.674758000000001 117.230687000000003 45.899999999999999 a
31.982662999999999 117.498773000000000 150.900000000000006 a
32.321783000000003 117.453922000000006 144.400000000000006 a
32.430039999999998 117.447587999999996 154.199999999999989 a
32.628770000000003 117.330552999999995 200.099999999999994 a
33.153078000000001 117.114345000000000 85.299999999999997 a
33.411682999999996 116.947927000000007 82.000000000000000 a
33.645892000000003 116.931002000000007 75.500000000000000 a
33.722104999999999 116.930172999999996 59.100000000000001 a
33.899523000000002 116.897157000000007 82.000000000000000 a
33.937320000000000 116.933160000000001 150.900000000000006 a
34.130575000000000 117.038233000000005 82.000000000000000 a
34.172311999999998 117.280752000000007 85.299999999999997 a
34.606794999999998 117.410989999999998 157.500000000000000 a
34.923867999999999 117.231503000000004 160.800000000000011 a
35.038420000000002 117.211096999999995 226.400000000000006 a
35.120117000000000 117.194699999999997 285.399999999999977 a
35.186872999999999 117.145548000000005 298.600000000000023 a
35.355817999999999 117.078355000000002 436.399999999999977 a
35.655532000000001 117.051124999999999 265.699999999999989 a
39.690558000000003 115.363680000000002 26778.200000000000728 a
39.406241999999999 114.962469999999996 31217.200000000000728 a
39.348962999999998 114.882835000000000 32322.799999999999272 a
39.055042000000000 114.660574999999994 37641.099999999998545 a
38.947454999999998 114.638180000000006 38090.599999999998545 a
38.834969999999998 114.640528000000003 38681.099999999998545 a
37.720142000000003 114.765422000000001 38946.900000000001455 a
37.489305000000002 114.791605000000004 38917.300000000002910 a
37.098461999999998 114.835475000000002 38969.800000000002910 a
22.823347999999999 113.394157000000007 16.399999999999999 a
22.804162999999999 113.421139999999994 13.100000000000000 a
22.896533000000002 113.289102999999997 29.500000000000000 a
22.896583000000000 113.288982000000004 29.500000000000000 a
22.896547000000002 113.289006999999998 29.500000000000000 a
22.896747000000001 113.289258000000004 29.500000000000000 a
22.898997000000001 113.288754999999995 29.500000000000000 a
22.899011999999999 113.288753000000000 29.500000000000000 a
22.899031999999998 113.288757000000004 29.500000000000000 a
22.893326999999999 113.292905000000005 42.700000000000003 a
41.956057000000001 117.217403000000004 3467.800000000000182 a
42.210166999999998 116.464493000000004 4114.199999999999818 a
42.203767999999997 116.451952000000006 4147.000000000000000 a
42.203814999999999 116.453207000000006 4140.399999999999636 a
42.204290000000000 116.466413000000003 4107.600000000000364 a
42.248126999999997 116.468930000000000 4179.800000000000182 a
42.382347000000003 116.693578000000002 4376.600000000000364 a
42.391464999999997 116.751701999999995 4422.600000000000364 a
42.530600000000000 116.980706999999995 4921.300000000000182 a
42.401673000000002 116.814352000000000 4619.399999999999636 a
42.358842000000003 116.571574999999996 4133.899999999999636 a
42.338842000000000 116.503825000000006 4081.400000000000091 a
42.097107999999999 117.082025000000002 4901.600000000000364 a
41.937370000000001 117.255515000000003 3359.599999999999909 a
41.944282000000001 117.382867000000005 3093.800000000000182 a
40.629112999999997 116.773858000000004 738.200000000000045 a
31.022245000000002 121.447640000000007 55.799999999999997 a
40.396912000000000 116.356472999999994 721.799999999999955 a
38.438620000000000 116.654106999999996 34465.199999999997090 a
35.192773000000003 117.037167999999994 32457.299999999999272 a
34.992984999999997 117.059444999999997 32673.900000000001455 a
34.970829999999999 117.061841999999999 32690.299999999999272 a
34.580109999999998 117.104577000000006 32683.700000000000728 a
34.475785000000002 117.115430000000003 32723.099999999998545 a
31.973002999999999 117.254788000000005 32982.300000000002910 a
30.641273000000002 117.203073000000003 28290.700000000000728 a
30.535370000000000 117.197322999999997 28313.599999999998545 a
30.345212000000000 117.187237999999994 28313.599999999998545 a
30.176012000000000 117.178854999999999 28307.099999999998545 a
30.112646999999999 117.175635000000000 28310.400000000001455 a
30.028203000000001 117.171364999999994 28310.400000000001455 a
29.998642000000000 117.169912999999994 28323.500000000000000 a
29.683803000000001 117.192307000000000 23379.299999999999272 a
29.509322000000001 117.256287999999998 22450.799999999999272 a
29.398395000000001 117.294427999999996 22736.200000000000728 a
29.161332999999999 117.032893000000001 19724.400000000001455 a
29.146307000000000 116.858602000000005 16049.899999999999636 a
29.134568000000002 116.744221999999993 13638.500000000000000 a
29.127613000000000 116.688014999999993 12585.299999999999272 a
29.107552999999999 116.532167999999999 10469.200000000000728 a
29.072666999999999 116.265502999999995 4685.000000000000000 a
29.069158000000002 116.237977999999998 4402.899999999999636 a
29.067437999999999 116.224703000000005 4327.399999999999636 a
29.064174999999999 116.199173000000002 4192.899999999999636 a
29.012445000000000 115.984328000000005 2070.199999999999818 a
28.369102000000002 116.130016999999995 137.800000000000011 a
28.347626999999999 116.149747000000005 121.400000000000006 a
28.319520000000001 116.173856999999998 128.000000000000000 a
28.202331999999998 116.235253000000000 200.099999999999994 a
28.040982000000000 116.284576999999999 177.199999999999989 a
27.927270000000000 116.341156999999995 180.400000000000006 a
27.876728000000000 116.373701999999994 216.500000000000000 a
27.707203000000000 116.533654999999996 387.100000000000023 a
27.638791999999999 116.596688000000000 269.000000000000000 a
27.575412000000000 116.626076999999995 295.300000000000011 a
27.574052999999999 116.626482999999993 295.300000000000011 a
27.548007999999999 116.624686999999994 262.500000000000000 a
27.511503000000001 116.612632000000005 292.000000000000000 a
27.475178000000000 116.601682999999994 308.399999999999977 a
27.422229999999999 116.574318000000005 295.300000000000011 a
27.392873000000002 116.559708000000001 295.300000000000011 a
27.261451999999998 116.529309999999995 413.399999999999977 a
27.245328000000001 116.529342000000000 324.800000000000011 a
27.117743000000001 116.494172000000006 364.199999999999989 a
27.083767999999999 116.468630000000005 390.399999999999977 a
27.035264999999999 116.426765000000003 439.600000000000023 a
26.970175000000001 116.364879999999999 446.199999999999989 a
26.916473000000000 116.351337000000001 419.899999999999977 a
26.862507999999998 116.321657000000002 488.800000000000011 a
26.844137000000000 116.307467000000003 508.500000000000000 a
26.699525000000001 116.362527000000000 515.100000000000023 a
26.692737999999999 116.362673000000001 547.899999999999977 a
26.671576999999999 116.355575000000002 685.700000000000045 a
26.627891999999999 116.338409999999996 931.799999999999955 a
26.523669999999999 116.309488000000002 1125.299999999999955 a
26.465561999999998 116.303290000000004 990.799999999999955 a
26.403030000000001 116.328639999999993 866.100000000000023 a
26.291060000000002 116.384968000000001 915.399999999999977 a
26.289538000000000 116.385120000000001 928.500000000000000 a
26.289197999999999 116.384960000000007 928.500000000000000 a
26.291228000000000 116.384962000000002 1000.700000000000045 a
26.292773000000000 116.384867999999997 938.299999999999955 a
26.210048000000000 116.359737999999993 800.500000000000000 a
26.207943000000000 116.359195000000000 777.600000000000023 a
26.024397000000000 116.363307000000006 2237.500000000000000 a
26.024356999999998 116.363730000000004 2247.400000000000091 a
26.024372000000000 116.363765000000001 2247.400000000000091 a
26.024374999999999 116.363470000000007 2253.900000000000091 a
25.796797000000002 115.719904999999997 672.600000000000023 a
25.799866999999999 115.674184999999994 666.000000000000000 a
25.831576999999999 115.498647000000005 682.399999999999977 a
25.851897000000001 115.465389999999999 643.000000000000000 a
25.825887999999999 115.598117000000002 610.200000000000045 a
25.796588000000000 115.732320000000001 607.000000000000000 a
25.848946999999999 116.001751999999996 629.899999999999977 a
25.849190000000000 116.001756999999998 633.200000000000045 a
25.769013000000001 114.881685000000004 429.800000000000011 a
25.768570000000000 114.884213000000003 436.399999999999977 a
25.772107999999999 114.898493000000002 459.300000000000011 a
25.801659999999998 114.954492999999999 400.300000000000011 a
25.842120000000001 115.012097999999995 416.699999999999989 a
25.852374999999999 115.024806999999996 397.000000000000000 a
26.298594999999999 115.372974999999997 508.500000000000000 a
26.509582000000002 115.388163000000006 744.799999999999955 a
26.500471999999998 115.481133000000000 1076.099999999999909 a
26.555002999999999 115.568196999999998 764.399999999999977 a
26.557420000000000 115.571237999999994 751.299999999999955 a
26.559405000000002 115.573407000000003 744.799999999999955 a
26.558370000000000 115.573982000000001 754.600000000000023 a
26.555852999999999 115.572433000000004 797.200000000000045 a
26.251227000000000 115.307537999999994 613.500000000000000 a
26.567532000000000 115.272836999999996 -3159.400000000000091 a
25.826862999999999 115.512437000000006 629.899999999999977 a
25.796558000000001 115.732046999999994 590.600000000000023 a
26.292085000000000 116.143870000000007 754.600000000000023 a
26.093055000000000 116.071865000000003 1131.900000000000091 a
25.826765000000002 115.514510000000001 794.000000000000000 a
25.899529999999999 115.314463000000003 439.600000000000023 a
29.897489000000000 121.610113999999996 0.000000000000000 a
29.895859000000002 121.610978000000003 0.000000000000000 a
29.645399999999999 121.580305999999993 0.000000000000000 a
29.644918000000001 121.580194000000006 0.000000000000000 a
29.644508999999999 121.579853999999997 0.000000000000000 a
29.642457000000000 121.571978999999999 0.000000000000000 a
29.642444000000001 121.571382999999997 0.000000000000000 a
29.642451999999999 121.571341000000004 0.000000000000000 a
29.642460000000000 121.571295000000006 0.000000000000000 a
29.642477000000000 121.572139000000007 0.000000000000000 a
29.642478000000001 121.572136999999998 0.000000000000000 a
29.644365000000001 121.578215000000000 0.000000000000000 a
29.644859000000000 121.580179000000001 0.000000000000000 a
29.645838000000001 121.580454000000003 0.000000000000000 a
29.649187999999999 121.583877999999999 0.000000000000000 a
29.649349999999998 121.583931000000007 0.000000000000000 a
29.745366000000001 121.624948000000003 0.000000000000000 a
29.746143000000000 121.626655999999997 0.000000000000000 a
29.748118000000002 121.624632000000005 0.000000000000000 a
29.772472000000000 121.629929000000004 0.000000000000000 a
29.774084999999999 121.630812000000006 0.000000000000000 a
29.777692999999999 121.630511999999996 0.000000000000000 a
29.778237000000001 121.630325999999997 0.000000000000000 a
29.897217000000001 121.610620999999995 0.000000000000000 a
29.891603000000000 121.611946000000003 0.000000000000000 a
29.894355000000001 121.611480999999998 0.000000000000000 a
29.897554000000000 121.610415000000003 0.000000000000000 a
30.012236999999999 121.106800000000007 0.000000000000000 a
30.047203000000000 120.929083000000006 0.000000000000000 a
30.047312999999999 120.926165999999995 0.000000000000000 a
30.054981999999999 120.870939000000007 0.000000000000000 a
30.059031000000001 120.849355000000003 0.000000000000000 a
30.069689000000000 120.782837000000001 0.000000000000000 a
30.072778000000000 120.729241000000002 0.000000000000000 a
30.075755999999998 120.712856000000002 0.000000000000000 a
30.080355999999998 120.700536000000000 0.000000000000000 a
30.101910000000000 120.638942999999998 0.000000000000000 a
30.109600000000000 120.615868000000006 0.000000000000000 a
30.134378999999999 120.547819000000004 0.000000000000000 a
30.144024000000002 120.528244000000001 0.000000000000000 a
30.288098000000002 120.124416999999994 0.000000000000000 a
24.513594999999999 118.178843000000001 16.814710999999999 a
24.574808000000001 118.231286999999995 102.205764000000002 a
24.575945000000001 118.232102999999995 113.271879999999996 a
24.577299000000000 118.233036999999996 114.898280999999997 a
24.578645000000002 118.233864999999994 111.476982000000007 a
24.579449000000000 118.234275999999994 103.616709000000000 a
24.589108000000000 118.235850999999997 133.627368999999987 a
24.626026000000000 118.234770999999995 81.468204999999998 a
24.629403000000000 118.234273000000002 82.360095000000001 a
24.629698000000001 118.234353999999996 84.018888000000004 a
24.629795999999999 118.234391000000002 83.166725999999997 a
24.632434000000000 118.234086000000005 122.633106999999995 a
24.727557999999998 118.162242000000006 48.875925000000002 a
24.733173000000001 118.156351999999998 56.355826999999998 a
24.734729000000002 118.154809000000000 41.542566000000001 a
24.739038000000001 118.151662999999999 34.442110000000000 a
24.739296000000000 118.147476999999995 82.511443999999997 a
24.739227000000000 118.147345999999999 80.876492999999996 a
24.739173000000001 118.147212999999994 81.520731999999995 a
24.738727000000001 118.145094000000000 84.559477999999999 a
24.738620999999998 118.143002999999993 79.512407999999994 a
24.738620000000001 118.143004000000005 79.585166999999998 a
24.737839000000001 118.138824000000000 78.040413000000001 a
24.738098999999998 118.138496000000004 104.520797000000002 a
22.338600000000000 114.261983000000001 400.262467000000015 a
22.338166999999999 114.262517000000003 423.228345999999988 a
22.338283000000001 114.262249999999995 475.721785000000011 a
22.338916999999999 114.262017000000000 475.721785000000011 a
22.339182999999998 114.261432999999997 406.824146999999982 a
36.431873000000003 114.356194000000002 137.000000000000000 a
36.429056000000003 114.353380999999999 138.000000000000000 a
33.499533999999997 114.029377999999994 191.000000000000000 a
32.018523000000002 114.082797999999997 291.000000000000000 a
31.444917000000000 113.971878000000004 218.000000000000000 a
31.155711000000000 113.934053000000006 245.000000000000000 a
31.145112999999998 113.931128000000001 231.000000000000000 a
31.102519000000001 113.928916000000001 336.000000000000000 a
30.964096999999999 113.918991000000005 382.000000000000000 a
30.956529000000000 113.924696999999995 409.000000000000000 a
30.097363999999999 114.348090999999997 134.000000000000000 a
30.008474000000000 114.362362000000005 221.000000000000000 a
29.941013000000002 114.362318999999999 122.000000000000000 a
29.939499999999999 114.361816000000005 129.000000000000000 a
29.938634000000000 114.361334999999997 136.000000000000000 a
29.937821000000000 114.360759000000002 139.000000000000000 a
29.909887999999999 114.328621999999996 186.000000000000000 a
29.844037000000000 114.220085999999995 78.000000000000000 a
29.784668000000000 114.102939000000006 434.000000000000000 a
29.783359999999998 114.098793999999998 462.000000000000000 a
29.742850000000001 113.983251999999993 364.000000000000000 a
29.670987000000000 113.853010999999995 91.000000000000000 a
29.576858999999999 113.732163000000000 275.000000000000000 a
29.506785000000001 113.302454999999995 108.000000000000000 a
29.503679999999999 113.294499999999999 97.000000000000000 a
29.502300000000002 113.291539999999998 90.000000000000000 a
29.377226000000000 113.096787000000006 190.000000000000000 a
29.375267000000001 113.094869000000003 169.000000000000000 a
29.374745999999998 113.094555999999997 164.000000000000000 a
29.358999000000001 113.084733999999997 143.000000000000000 a
29.329974000000000 113.076177999999999 236.000000000000000 a
29.328804999999999 113.076160999999999 241.000000000000000 a
29.324715999999999 113.077731000000000 229.000000000000000 a
29.266611999999999 113.093003999999993 211.000000000000000 a
29.152000000000001 113.118328000000005 248.000000000000000 a
28.679310000000001 113.037937999999997 300.000000000000000 a
28.578037999999999 113.032014000000004 323.000000000000000 a
28.494502000000001 112.985140999999999 322.000000000000000 a
28.474136000000001 112.973916000000003 366.000000000000000 a
28.418445999999999 112.943453000000005 330.000000000000000 a
28.391438000000001 112.928759999999997 304.000000000000000 a
28.388262999999998 112.927093999999997 298.000000000000000 a
28.372040999999999 112.922444999999996 307.000000000000000 a
28.365680000000001 112.921329999999998 345.000000000000000 a
28.365355000000001 112.921368999999999 344.000000000000000 a
28.363530999999998 112.922009000000003 309.000000000000000 a
28.360475000000001 112.923761999999996 335.000000000000000 a
28.127613000000000 112.955192999999994 10.000000000000000 a
28.078091000000001 112.951408000000001 195.000000000000000 a
28.043688000000000 112.958391000000006 268.000000000000000 a
28.021609999999999 112.967945000000000 267.000000000000000 a
27.120702000000001 112.847949999999997 163.000000000000000 a
27.016484999999999 112.789338999999998 278.000000000000000 a
26.842995999999999 112.318500000000000 250.000000000000000 a
26.775791999999999 112.168546000000006 384.000000000000000 a
26.786187000000002 112.113348999999999 390.000000000000000 a
26.797965999999999 111.992490000000004 445.000000000000000 a
26.742889999999999 111.835645000000000 310.000000000000000 a
26.729082999999999 111.823902000000004 260.000000000000000 a
26.663747000000001 111.757202000000007 443.000000000000000 a
26.644151999999998 111.693360999999996 319.000000000000000 a
26.643616000000002 111.692537000000002 313.000000000000000 a
26.642773999999999 111.691750999999996 285.000000000000000 a
26.530875999999999 111.680575000000005 232.000000000000000 a
26.516919000000001 111.641813999999997 212.000000000000000 a
26.389085000000001 111.620607000000007 293.000000000000000 a
26.389084000000000 111.620599999999996 293.000000000000000 a
26.388915000000001 111.620465999999993 218.000000000000000 a
26.388922999999998 111.620296999999994 402.000000000000000 a
26.388921000000000 111.620372000000003 346.000000000000000 a
39.369385000000001 116.299058000000002 67.202269999999999 a
35.805919000000003 115.931728000000007 229.683821999999992 a
35.686537000000001 115.923090000000002 199.894856000000004 a
35.589776000000001 115.888255999999998 148.545324999999991 a
35.447431000000002 115.697738999999999 402.931578000000002 a
35.418770000000002 115.659865999999994 260.948670999999990 a
34.653190000000002 115.593329999999995 206.686066000000011 a
34.280513999999997 115.736768999999995 211.786762000000010 a
34.193652000000000 115.753553999999994 93.525456000000005 a
32.336151000000001 115.320196999999993 249.996686000000011 a
32.111848000000002 115.096485999999999 184.321627000000007 a
31.658581999999999 114.886899000000000 203.779937999999987 a
30.155080000000002 115.456352999999993 -15.777680000000000 a
29.831406000000001 116.002247999999994 165.734741000000014 a
28.150289000000001 115.933412000000004 62.446607999999998 a
28.123736000000001 115.892544000000001 -8.407867000000000 a
28.098210999999999 115.832626000000005 99.074701000000005 a
27.486042000000001 115.302368000000001 237.535942000000006 a
42.408783000000000 123.678799999999995 246.062992000000008 a
42.437866999999997 123.607883000000001 295.275591000000020 a
42.455233000000000 123.570482999999996 321.522310000000004 a
42.456533000000000 123.549267000000000 318.241469999999993 a
28.347137000000000 115.678455000000000 3385.800000000000182 a
28.333562000000001 115.665711999999999 3385.800000000000182 a
28.328596999999998 115.661248000000001 3385.800000000000182 a
28.284680000000002 115.634952999999996 3385.800000000000182 a
28.230387000000000 115.598988000000006 3310.400000000000091 a
28.132497000000001 115.473877999999999 134.500000000000000 a
28.130676999999999 115.461408000000006 114.799999999999997 a
28.084485000000001 115.392662000000001 177.199999999999989 a
28.053922000000000 115.359067999999994 164.000000000000000 a
28.043583000000002 115.348910000000004 154.199999999999989 a
28.038057999999999 115.345397000000006 180.400000000000006 a
27.982106999999999 115.301698000000002 160.800000000000011 a
27.976043000000001 115.296028000000007 173.900000000000006 a
27.912991999999999 115.283762999999993 150.900000000000006 a
27.904330000000002 115.282837000000001 154.199999999999989 a
27.750157999999999 115.179936999999995 262.500000000000000 a
27.737117999999999 115.168070000000000 324.800000000000011 a
27.734649999999998 115.166683000000006 337.899999999999977 a
27.702456999999999 115.151290000000003 318.199999999999989 a
27.678021999999999 115.141706999999997 265.699999999999989 a
27.621665000000000 115.124745000000004 -65.599999999999994 a
27.511600000000001 115.072447999999994 203.400000000000006 a
27.469142999999999 115.035101999999995 75.500000000000000 a
27.433973000000002 115.017047000000005 196.900000000000006 a
27.274258000000000 115.002297999999996 308.399999999999977 a
27.211842999999998 114.971407999999997 147.599999999999994 a
27.244206999999999 115.138086999999999 236.199999999999989 a
29.627745000000001 115.871269999999996 72.200000000000003 a
29.958349999999999 115.640506999999999 121.400000000000006 a
30.061377000000000 115.513964999999999 170.599999999999994 a
30.323660000000000 115.332347999999996 183.699999999999989 a
32.725563000000001 115.652602000000002 236.199999999999989 a
33.004171999999997 115.861099999999993 137.800000000000011 a
33.199258000000000 115.831407999999996 170.599999999999994 a
33.354255000000002 115.814070000000001 160.800000000000011 a
33.451307000000000 115.806489999999997 173.900000000000006 a
33.586106999999998 115.802251999999996 190.300000000000011 a
42.213616999999999 123.434472999999997 200.099999999999994 a
42.221344999999999 123.425865000000002 200.099999999999994 a
42.229573000000002 123.416157999999996 196.900000000000006 a
42.244371999999998 123.441460000000006 242.800000000000011 a
42.245244999999997 123.442509999999999 249.300000000000011 a
42.249073000000003 123.446181999999993 239.500000000000000 a
42.345792000000003 123.495436999999995 357.600000000000023 a
42.349742999999997 123.498104999999995 370.699999999999989 a
42.395631999999999 123.522917000000007 364.199999999999989 a
42.426524999999998 123.539557000000002 364.199999999999989 a
42.427349999999997 123.539473000000001 347.800000000000011 a
42.427352999999997 123.539451999999997 347.800000000000011 a
42.427352999999997 123.539451999999997 347.800000000000011 a
42.427363000000000 123.539597000000001 347.800000000000011 a
42.427126999999999 123.540836999999996 347.800000000000011 a
40.031153000000003 116.765900000000002 85.299999999999997 a
40.062963000000003 116.930120000000002 101.700000000000003 a
40.192118000000001 117.046312999999998 101.700000000000003 a
40.611556999999998 115.123232999999999 0.000000000000000 a
40.628425000000000 115.059991999999994 0.000000000000000 a
40.716777000000000 114.799345000000002 0.000000000000000 a
40.719065000000001 114.794235000000000 0.000000000000000 a
41.378390000000003 114.926749999999998 0.000000000000000 a
41.407024999999997 114.938575000000000 0.000000000000000 a
41.438322999999997 114.951333000000005 0.000000000000000 a
41.487960000000001 114.965748000000005 0.000000000000000 a
41.517344999999999 114.974732000000003 0.000000000000000 a
41.594327000000000 114.997065000000006 0.000000000000000 a
41.602877999999997 115.000230000000002 0.000000000000000 a
41.628245000000000 115.012709999999998 0.000000000000000 a
41.637922000000003 115.020281999999995 0.000000000000000 a
41.641350000000003 115.023448000000002 0.000000000000000 a
41.642862000000001 115.025126999999998 0.000000000000000 a
41.658073000000002 115.055781999999994 0.000000000000000 a
41.676121999999999 115.094960000000000 0.000000000000000 a
41.755052999999997 115.170621999999995 0.000000000000000 a
41.756912000000000 115.172077999999999 0.000000000000000 a
41.757886999999997 115.173152999999999 0.000000000000000 a
41.775598000000002 115.201341999999997 0.000000000000000 a
41.915928000000001 115.272369999999995 0.000000000000000 a
41.979795000000003 115.278206999999995 0.000000000000000 a
41.980986999999999 115.278142000000003 0.000000000000000 a
41.999442999999999 115.285437999999999 0.000000000000000 a
42.000152999999997 115.286387000000005 0.000000000000000 a
42.026876999999999 115.302115000000001 0.000000000000000 a
42.028582999999998 115.302976999999998 0.000000000000000 a
42.051727000000000 115.331512000000004 0.000000000000000 a
42.064672999999999 115.349068000000003 0.000000000000000 a
42.069910000000000 115.357822999999996 0.000000000000000 a
42.090091999999999 115.407127000000003 0.000000000000000 a
42.091786999999997 115.412566999999996 0.000000000000000 a
42.100414999999998 115.442935000000006 0.000000000000000 a
42.190928000000000 115.565496999999993 0.000000000000000 a
42.199938000000003 115.571787000000000 0.000000000000000 a
42.209473000000003 115.582117999999994 0.000000000000000 a
42.229798000000002 115.610887000000005 0.000000000000000 a
42.244705000000003 115.633915000000002 0.000000000000000 a
42.321472000000000 115.698234999999997 0.000000000000000 a
42.350667999999999 115.715892999999994 0.000000000000000 a
42.354785000000000 115.720510000000004 0.000000000000000 a
42.385258000000000 115.758223000000001 0.000000000000000 a
42.413978000000000 115.791392999999999 0.000000000000000 a
42.479436999999997 115.824443000000002 0.000000000000000 a
42.486387000000001 115.829463000000004 0.000000000000000 a
42.491354999999999 115.837800000000001 0.000000000000000 a
42.540481999999997 115.880048000000002 0.000000000000000 a
42.585870000000000 115.901472999999996 0.000000000000000 a
42.646993000000002 115.926713000000007 0.000000000000000 a
42.648432999999997 115.926717999999994 0.000000000000000 a
42.648927999999998 115.927161999999996 0.000000000000000 a
42.652577000000001 115.931359999999998 0.000000000000000 a
42.704945000000002 116.039327999999998 0.000000000000000 a
42.738112999999998 116.112285000000000 0.000000000000000 a
42.788918000000002 116.256131999999994 0.000000000000000 a
42.831246999999998 116.360997999999995 0.000000000000000 a
42.853098000000003 116.412733000000003 0.000000000000000 a
42.874645000000001 116.489667999999995 0.000000000000000 a
42.900132999999997 116.600947000000005 0.000000000000000 a
42.916015000000002 116.705205000000007 0.000000000000000 a
42.947369999999999 116.758745000000005 0.000000000000000 a
42.977975000000001 116.819350000000000 0.000000000000000 a
43.008884999999999 116.937527000000003 0.000000000000000 a
43.046208000000000 117.016445000000004 0.000000000000000 a
43.074016999999998 117.097797000000000 0.000000000000000 a
43.161006999999998 117.263392999999994 0.000000000000000 a
43.334009999999999 117.585110000000000 0.000000000000000 a
43.403972000000003 117.659525000000002 0.000000000000000 a
43.458773000000001 117.727211999999994 0.000000000000000 a
43.459155000000003 117.728004999999996 0.000000000000000 a
43.459767999999997 117.729343000000000 0.000000000000000 a
43.460120000000003 117.730172999999994 0.000000000000000 a
43.460225000000001 117.730558000000002 0.000000000000000 a
43.460217999999998 117.730604999999997 0.000000000000000 a
43.458928000000000 117.731385000000003 0.000000000000000 a
43.458545000000001 117.731740000000002 0.000000000000000 a
43.458373000000002 117.731234999999998 0.000000000000000 a
43.457658000000002 117.729478000000000 0.000000000000000 a
43.457338000000000 117.728598000000005 0.000000000000000 a
43.456845000000001 117.727322000000001 0.000000000000000 a
43.456721999999999 117.726977000000005 0.000000000000000 a
44.000430000000001 117.418267999999998 0.000000000000000 a
43.996822999999999 117.428030000000007 0.000000000000000 a
43.972070000000002 117.552014999999997 0.000000000000000 a
43.972237999999997 117.552175000000005 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972259999999999 117.552098000000001 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972250000000003 117.552092000000002 0.000000000000000 a
43.972257999999997 117.552148000000003 0.000000000000000 a
43.972278000000003 117.552161999999996 0.000000000000000 a
43.998623000000002 117.422785000000005 0.000000000000000 a
44.000473000000000 117.418238000000002 0.000000000000000 a
44.000805000000000 117.415073000000007 0.000000000000000 a
44.000402999999999 117.413527999999999 0.000000000000000 a
43.997656999999997 117.412059999999997 0.000000000000000 a
43.944822000000002 117.291363000000004 0.000000000000000 a
43.928682999999999 117.207417000000007 0.000000000000000 a
43.927415000000003 117.192442000000000 0.000000000000000 a
43.926915000000001 117.190591999999995 0.000000000000000 a
43.921374999999998 117.181337999999997 0.000000000000000 a
43.920717000000003 117.180717999999999 0.000000000000000 a
43.919424999999997 117.179537999999994 0.000000000000000 a
43.919212000000002 117.179366999999999 0.000000000000000 a
43.916200000000003 117.178565000000006 0.000000000000000 a
43.613346999999997 117.206114999999997 0.000000000000000 a
43.471415000000000 117.142037999999999 0.000000000000000 a
43.235432000000003 116.707031999999998 0.000000000000000 a
43.577978000000002 116.672084999999996 0.000000000000000 a
43.677064999999999 116.639042000000003 0.000000000000000 a
43.741678000000000 116.604624999999999 0.000000000000000 a
43.767359999999996 116.588260000000005 0.000000000000000 a
43.783965000000002 116.572440000000000 0.000000000000000 a
43.808055000000003 116.544392000000002 0.000000000000000 a
43.809932000000003 116.542064999999994 0.000000000000000 a
43.824320000000000 116.502222000000003 0.000000000000000 a
43.868882999999997 116.397797999999995 0.000000000000000 a
43.885240000000003 116.364879999999999 0.000000000000000 a
43.903466999999999 116.327763000000004 0.000000000000000 a
43.913950000000000 116.301218000000006 0.000000000000000 a
43.927453000000000 116.271339999999995 0.000000000000000 a
43.745686999999997 116.100178000000000 0.000000000000000 a
43.521495000000002 116.115939999999995 0.000000000000000 a
43.478028000000002 116.105802999999995 0.000000000000000 a
43.417003000000001 116.090886999999995 0.000000000000000 a
43.410722000000000 116.089349999999996 0.000000000000000 a
43.328164999999998 116.099947000000000 0.000000000000000 a
43.286667000000001 116.111367999999999 0.000000000000000 a
43.111530000000002 116.058287000000007 0.000000000000000 a
43.092747000000003 116.044128000000001 0.000000000000000 a
43.092680000000001 116.043880000000001 0.000000000000000 a
43.059182999999997 116.016282000000004 0.000000000000000 a
43.058923000000000 116.016063000000003 0.000000000000000 a
43.057405000000003 116.014678000000004 0.000000000000000 a
43.044902000000000 116.003528000000003 0.000000000000000 a
43.047910000000002 116.009707000000006 0.000000000000000 a
43.052557999999998 116.023312000000004 0.000000000000000 a
43.917793000000003 116.025013000000001 0.000000000000000 a
43.918222999999998 116.024572000000006 0.000000000000000 a
43.918762999999998 116.024360000000001 0.000000000000000 a
44.014285000000001 115.963314999999994 0.000000000000000 a
44.071097999999999 115.914247000000003 0.000000000000000 a
44.082946999999997 115.908272999999994 0.000000000000000 a
44.119101999999998 115.890671999999995 0.000000000000000 a
44.129973000000000 115.885502000000002 0.000000000000000 a
44.132027999999998 115.884883000000002 0.000000000000000 a
44.152920000000002 115.889302999999998 0.000000000000000 a
44.398474999999998 115.929838000000004 0.000000000000000 a
44.475625000000001 115.919006999999993 0.000000000000000 a
44.479407000000002 115.916601999999997 0.000000000000000 a
44.541660000000000 115.892574999999994 0.000000000000000 a
44.541912000000004 115.891468000000003 0.000000000000000 a
44.542540000000002 115.888557000000006 0.000000000000000 a
44.548112000000003 115.870850000000004 0.000000000000000 a
44.548741999999997 115.867902000000001 0.000000000000000 a
44.548805000000002 115.866281999999998 0.000000000000000 a
44.549774999999997 115.757912000000005 0.000000000000000 a
44.549774999999997 115.757912000000005 0.000000000000000 a
44.549778000000003 115.757914999999997 0.000000000000000 a
44.549787000000002 115.757921999999994 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757926999999995 0.000000000000000 a
44.549791999999997 115.757923000000005 0.000000000000000 a
44.549791999999997 115.757923000000005 0.000000000000000 a
44.552002999999999 115.760007000000002 0.000000000000000 a
44.552301999999997 115.760009999999994 0.000000000000000 a
44.552602999999998 115.760087999999996 0.000000000000000 a
44.552750000000003 115.760137000000000 0.000000000000000 a
44.552767000000003 115.760142999999999 0.000000000000000 a
44.552531999999999 115.760036999999997 0.000000000000000 a
44.552436999999998 115.760017000000005 0.000000000000000 a
44.552055000000003 115.759929999999997 0.000000000000000 a
44.542363000000002 115.888963000000004 0.000000000000000 a
44.541527000000002 115.892623000000000 0.000000000000000 a
44.541452999999997 115.892797000000002 0.000000000000000 a
44.540982000000000 115.892769999999999 0.000000000000000 a
44.359789999999997 115.930597000000006 0.000000000000000 a
44.323255000000003 115.933458000000002 0.000000000000000 a
44.279857999999997 115.944737000000003 0.000000000000000 a
44.136308000000000 115.885172999999995 0.000000000000000 a
44.071848000000003 115.913692999999995 0.000000000000000 a
44.010446999999999 115.966745000000003 0.000000000000000 a
43.693730000000002 116.112148000000005 0.000000000000000 a
43.676366999999999 116.116398000000004 0.000000000000000 a
43.542157000000003 116.122110000000006 0.000000000000000 a
43.395543000000004 116.088397999999998 0.000000000000000 a
43.387751999999999 116.088543000000001 0.000000000000000 a
43.414324999999998 116.631979999999999 0.000000000000000 a
43.340260000000001 116.772846999999999 0.000000000000000 a
43.377958000000000 116.918407000000002 0.000000000000000 a
43.362231999999999 116.993712000000002 0.000000000000000 a
43.142871999999997 117.577645000000004 0.000000000000000 a
43.139004999999997 117.577955000000003 0.000000000000000 a
43.117384999999999 117.573432999999994 0.000000000000000 a
43.001010000000001 117.588690000000000 0.000000000000000 a
42.983812999999998 117.592442000000005 0.000000000000000 a
42.969302999999996 117.592699999999994 0.000000000000000 a
42.846421999999997 117.625150000000005 0.000000000000000 a
42.842762000000000 117.625422999999998 0.000000000000000 a
42.841096999999998 117.625967000000003 0.000000000000000 a
42.795726999999999 117.626926999999995 0.000000000000000 a
42.795214999999999 117.627236999999994 0.000000000000000 a
42.794285000000002 117.628173000000004 0.000000000000000 a
42.779204999999997 117.615257999999997 0.000000000000000 a
42.699334999999998 117.553088000000002 0.000000000000000 a
42.689526999999998 117.540701999999996 0.000000000000000 a
42.584162999999997 117.356108000000006 0.000000000000000 a
41.235411999999997 117.897937999999996 0.000000000000000 a
41.174644999999998 117.971422000000004 0.000000000000000 a
41.174532999999997 117.971521999999993 0.000000000000000 a
41.170572999999997 117.974537999999995 0.000000000000000 a
41.168509999999998 117.974630000000005 0.000000000000000 a
41.129947000000001 117.983930000000001 0.000000000000000 a
41.101385000000001 117.990908000000005 0.000000000000000 a
41.088363000000001 117.995508000000001 0.000000000000000 a
41.053812999999998 117.988249999999994 0.000000000000000 a
37.498848000000002 127.401385000000005 0.000000000000000 a
37.443382000000000 127.433177000000001 0.000000000000000 a
37.439534999999999 127.433638000000002 0.000000000000000 a
37.145859999999999 126.832368000000002 0.000000000000000 a
37.448934999999999 126.438472000000004 0.000000000000000 a
37.450389999999999 126.444620000000000 0.000000000000000 a
40.237189999999998 115.972905999999995 1293.000000000000000 a
39.797100999999998 115.980840000000001 304.000000000000000 a
39.811244000000002 115.818690000000004 757.000000000000000 a
40.091168000000003 115.748244999999997 1128.599999999999909 a
34.755000000000003 112.961900000000000 429.790026000000012 a
34.570467000000001 112.471582999999995 544.619422999999983 a
34.562550000000002 112.479399999999998 557.742782000000034 a
34.512400000000000 112.493016999999995 662.729658999999970 a
34.423966999999998 112.475916999999995 780.839894999999956 a
34.406832999999999 112.496250000000003 849.737532999999985 a
34.381749999999997 112.547250000000005 921.916010000000028 a
34.375950000000003 112.567932999999996 974.409448999999995 a
34.369067000000001 112.571782999999996 971.128608999999983 a
34.207082999999997 112.739082999999994 859.580052000000023 a
34.135883000000000 112.815617000000003 708.661417000000029 a
33.855950000000000 113.042117000000005 580.708661000000006 a
33.780082999999998 112.972350000000006 485.564303999999993 a
33.741700000000002 112.879632999999998 475.721785000000011 a
33.733882999999999 112.874849999999995 482.283464999999978 a
33.681150000000002 112.789699999999996 580.708661000000006 a
33.531350000000003 112.778882999999993 810.367453999999952 a
33.502017000000002 112.759399999999999 784.120734999999968 a
33.500166999999998 112.759567000000004 780.839894999999956 a
33.496917000000003 112.760616999999996 784.120734999999968 a
33.445883000000002 112.737949999999998 629.921259999999961 a
33.418083000000003 112.687282999999994 633.202099999999973 a
33.375917000000001 112.668582999999998 672.572178000000008 a
33.365566999999999 112.665566999999996 662.729658999999970 a
33.348050000000001 112.654366999999993 643.044619000000012 a
33.268149999999999 112.654416999999995 505.249344000000008 a
33.008017000000002 112.510949999999994 479.002625000000023 a
33.002150000000000 112.506933000000004 479.002625000000023 a
32.988366999999997 112.495850000000004 479.002625000000023 a
32.079833000000001 112.165800000000004 246.062992000000008 a
32.073749999999997 112.160916999999998 236.220472000000001 a
32.060200000000002 112.151283000000006 255.905511999999987 a
32.050516999999999 112.143782999999999 255.905511999999987 a
31.659932999999999 112.154267000000004 272.309710999999993 a
31.397532999999999 112.324382999999997 288.713910999999996 a
31.280217000000000 112.313800000000001 229.658793000000003 a
31.278483000000001 112.301117000000005 229.658793000000003 a
31.221966999999999 112.267832999999996 249.343831999999992 a
31.118766999999998 112.216333000000006 305.118110000000001 a
31.075067000000001 112.204132999999999 324.803150000000016 a
30.506216999999999 111.578833000000003 255.905511999999987 a
30.299567000000000 111.549149999999997 262.467192000000011 a
30.253132999999998 111.496750000000006 127.952755999999994 a
30.233816999999998 111.559899999999999 331.364828999999986 a
30.187733000000001 111.601249999999993 433.070866000000024 a
29.985382999999999 111.637950000000004 259.186351999999999 a
29.575800000000001 111.265632999999994 305.118110000000001 a
29.515782999999999 111.202133000000003 456.036744999999996 a
29.491350000000001 111.191182999999995 423.228345999999988 a
29.438167000000000 111.157382999999996 423.228345999999988 a
29.437532999999998 111.157032999999998 410.104986999999994 a
29.427416999999998 111.140017000000000 410.104986999999994 a
29.419083000000001 111.114283000000000 393.700786999999991 a
29.379200000000001 111.019166999999996 393.700786999999991 a
29.367599999999999 111.004599999999996 393.700786999999991 a
29.366467000000000 110.995333000000002 393.700786999999991 a
29.106600000000000 110.481032999999996 187.007873999999987 a
29.107267000000000 110.480383000000003 193.569554000000011 a
29.345566999999999 110.538849999999996 1161.417322999999897 a
29.310766999999998 110.501266999999999 1594.488188999999920 a
29.269500000000001 110.463767000000004 1532.152231000000029 a
29.233000000000001 110.442017000000007 912.073490999999990 a
29.232267000000000 110.441850000000002 898.950131000000056 a
29.209133000000001 110.444249999999997 774.278215000000046 a
29.194983000000001 110.452832999999998 744.750656000000049 a
29.180000000000000 110.456549999999993 695.538057999999978 a
29.178933000000001 110.457350000000005 688.976377999999954 a
29.138366999999999 110.450017000000003 587.270341000000030 a
29.135800000000000 110.450232999999997 583.989501000000018 a
29.126083000000001 110.462716999999998 593.832021000000054 a
29.127917000000000 110.460466999999994 629.921259999999961 a
29.121549999999999 110.425916999999998 580.708661000000006 a
29.113900000000001 110.412717000000001 580.708661000000006 a
29.100000000000001 110.401882999999998 629.921259999999961 a
29.066566999999999 110.311516999999995 869.422571999999946 a
29.063333000000000 110.295649999999995 1040.026247000000012 a
29.058050000000001 110.271933000000004 1158.136482999999998 a
29.035499999999999 110.231166999999999 1466.535433000000012 a
29.027532999999998 110.214167000000003 1581.364829000000100 a
29.035467000000001 110.199066999999999 1266.404199000000062 a
29.036232999999999 110.193083000000001 1167.979002999999921 a
29.045983000000000 110.167933000000005 1604.330709000000070 a
29.030899999999999 110.139099999999999 1768.372703000000001 a
29.020517000000002 110.125632999999993 1732.283464999999978 a
29.008282999999999 110.108632999999998 1758.530183999999963 a
28.947067000000001 110.040450000000007 1646.981626999999889 a
28.922633000000001 110.014416999999995 1768.372703000000001 a
28.903400000000001 110.001917000000006 1883.202099999999973 a
28.880067000000000 109.991100000000003 2066.929133999999976 a
28.838950000000001 109.971582999999995 1794.619423000000097 a
28.818166999999999 109.951166999999998 1568.241469999999936 a
28.816683000000001 109.951750000000004 1564.960630000000037 a
28.806149999999999 109.955299999999994 1637.139108000000078 a
28.803567000000001 109.954466999999994 1610.892387999999983 a
28.737532999999999 109.941083000000006 741.469816000000037 a
28.736166999999998 109.944599999999994 715.223097000000053 a
28.710217000000000 109.962699999999998 659.448818999999958 a
28.658332999999999 109.980333000000002 725.065616999999975 a
28.600567000000002 109.933017000000007 961.286088999999947 a
28.559799999999999 109.884316999999996 1246.719160000000102 a
28.543866999999999 109.866716999999994 1663.385827000000063 a
28.519133000000000 109.843316999999999 1482.939632999999958 a
28.511150000000001 109.836950000000002 1368.110235999999986 a
28.498716999999999 109.841932999999997 1040.026247000000012 a
28.450050000000001 109.825917000000004 1190.944882000000007 a
28.411383000000001 109.805132999999998 803.805774000000042 a
28.372399999999999 109.775632999999999 810.367453999999952 a
28.326599999999999 109.731499999999997 669.291338999999994 a
28.323416999999999 109.733182999999997 675.853018000000020 a
28.296482999999998 109.722317000000004 692.257217999999966 a
28.233782999999999 109.675332999999995 682.414698000000044 a
28.209667000000000 109.652933000000004 692.257217999999966 a
28.207417000000000 109.652716999999996 669.291338999999994 a
28.188932999999999 109.648083000000000 725.065616999999975 a
28.133566999999999 109.618817000000007 980.971129000000019 a
28.080050000000000 109.595849999999999 1079.396324999999933 a
28.065950000000001 109.588683000000003 1138.451444000000038 a
28.060016999999998 109.587733000000000 1145.013122999999950 a
28.056467000000001 109.587867000000003 1161.417322999999897 a
28.044350000000001 109.583150000000003 1259.842519999999922 a
28.005167000000000 109.585283000000004 1463.254593000000114 a
28.003100000000000 109.585250000000002 1427.165353999999979 a
27.979817000000001 109.590999999999994 1309.055117999999993 a
27.972033000000000 109.585599999999999 1292.650918999999931 a
27.960232999999999 109.586033000000000 1171.259843000000046 a
27.959800000000001 109.586583000000005 1154.855643000000100 a
27.953016999999999 109.593383000000003 1030.183727000000090 a
27.954149999999998 109.594750000000005 1059.711285999999973 a
27.954982999999999 109.595567000000003 1013.779528000000028 a
27.953116999999999 109.598117000000002 1138.451444000000038 a
27.869467000000000 109.728633000000002 1000.656167999999980 a
27.856332999999999 109.740399999999994 544.619422999999983 a
27.847816999999999 109.751467000000005 541.338582999999971 a
27.758282999999999 109.866249999999994 862.860892000000035 a
27.707950000000000 109.910567000000000 711.942257000000041 a
27.646249999999998 109.951016999999993 902.230970999999954 a
27.618967000000001 109.942250000000001 879.265091999999981 a
27.619150000000001 109.949066999999999 902.230970999999954 a
27.616682999999998 109.953400000000002 954.724409000000037 a
27.615950000000002 109.952583000000004 974.409448999999995 a
27.614117000000000 109.951832999999993 990.813647999999944 a
27.612583000000001 109.952267000000006 1007.217848000000004 a
27.596283000000000 109.954217000000000 843.175852999999961 a
27.595800000000001 109.967282999999995 820.209973999999988 a
27.581800000000001 109.972149999999999 843.175852999999961 a
27.581600000000002 109.972233000000003 853.018372999999997 a
27.581299999999999 109.972350000000006 869.422571999999946 a
27.560817000000000 109.958749999999995 836.614173000000051 a
27.691817000000000 110.156367000000003 751.312335999999959 a
27.715733000000000 110.154983000000001 669.291338999999994 a
27.730499999999999 110.168683000000001 652.887139000000047 a
27.738900000000001 110.168283000000002 666.010498999999982 a
27.754033000000000 110.156982999999997 718.503936999999951 a
27.788450000000001 110.166250000000005 718.503936999999951 a
27.908366999999998 110.298383000000001 583.989501000000018 a
27.903849999999998 110.300399999999996 524.934383000000025 a
27.910616999999998 110.326717000000002 567.585301999999956 a
27.871050000000000 110.351732999999996 495.406823999999972 a
27.840733000000000 110.512917000000002 547.900261999999998 a
27.867400000000000 110.540683000000001 567.585301999999956 a
27.897683000000001 110.564082999999997 551.181102000000010 a
27.922733000000001 110.567783000000006 626.640419999999949 a
28.083182999999998 110.747883000000002 698.818897999999990 a
28.109317000000001 110.803550000000001 921.916010000000028 a
28.148382999999999 110.861333000000002 882.545931999999993 a
28.146132999999999 110.869649999999993 882.545931999999993 a
28.127500000000001 110.883600000000001 738.188976000000025 a
28.145917000000001 110.910600000000002 652.887139000000047 a
28.135916999999999 110.933800000000005 741.469816000000037 a
28.039632999999998 111.093017000000003 721.784776999999963 a
27.840750000000000 111.161983000000006 692.257217999999966 a
27.784900000000000 111.192916999999994 666.010498999999982 a
27.769349999999999 111.197766999999999 649.606299000000035 a
27.750200000000000 111.263582999999997 610.236220000000003 a
27.741267000000001 111.296049999999994 606.955380999999988 a
27.739567000000001 111.297282999999993 606.955380999999988 a
27.729932999999999 111.297583000000003 636.482939999999985 a
27.723199999999999 111.297167000000002 597.112860999999953 a
27.719232999999999 111.297133000000002 600.393700999999965 a
27.717732999999999 111.297782999999995 600.393700999999965 a
27.708649999999999 111.326482999999996 606.955380999999988 a
27.697133000000001 111.352367000000001 656.167978999999946 a
27.591483000000000 111.509133000000006 688.976377999999954 a
27.861066999999998 112.941033000000004 685.695538000000056 a
32.276466999999997 120.825532999999993 15623.359580000000278 a
31.427833000000000 121.325282999999999 3251.312335999999959 a
34.868082999999999 117.782482999999999 31797.900261999999202 a
29.487449999999999 115.819682999999998 173.884513999999996 a
25.622733000000000 114.772482999999994 544.619422999999983 a
25.612050000000000 114.764533000000000 561.023622000000046 a
25.507632999999998 114.785283000000007 561.023622000000046 a
25.452249999999999 114.816850000000002 616.797900000000027 a
25.366299999999999 114.919766999999993 554.461942000000022 a
25.234067000000000 114.916349999999994 610.236220000000003 a
25.190600000000000 114.920450000000002 587.270341000000030 a
25.167166999999999 114.913432999999998 570.866141999999968 a
25.026116999999999 114.913782999999995 879.265091999999981 a
25.013332999999999 114.879400000000004 895.669291000000044 a
25.004733000000002 114.877416999999994 980.971129000000019 a
24.931683000000000 114.858932999999993 928.477690000000052 a
24.831932999999999 114.937150000000003 984.251969000000031 a
24.682983000000000 114.995216999999997 974.409448999999995 a
24.673133000000000 114.990583000000001 980.971129000000019 a
24.547667000000001 114.973650000000006 1131.889764000000014 a
24.385033000000000 114.990382999999994 744.750656000000049 a
24.313016999999999 115.039582999999993 557.742782000000034 a
24.307433000000000 115.068366999999995 518.372703000000001 a
24.276183000000000 115.143500000000003 400.262467000000015 a
24.225283000000001 115.183750000000003 364.173227999999995 a
24.211600000000001 115.236582999999996 347.769028999999989 a
24.209367000000000 115.237717000000004 351.049869000000001 a
24.118566999999999 115.236317000000000 337.926509000000010 a
24.115366999999999 115.232633000000007 331.364828999999986 a
24.115117000000001 115.232332999999997 314.960629999999981 a
24.114249999999998 115.231300000000005 308.398950000000013 a
24.105899999999998 115.222633000000002 269.028870999999981 a
24.080916999999999 115.181882999999999 305.118110000000001 a
24.056667000000001 115.169933000000000 288.713910999999996 a
24.036799999999999 115.136832999999996 285.433070999999984 a
24.026667000000000 115.101232999999993 282.152230999999972 a
23.997233000000001 115.082082999999997 334.645668999999998 a
23.962883000000001 115.063732999999999 282.152230999999972 a
23.940417000000000 115.047849999999997 288.713910999999996 a
23.886766999999999 114.931083000000001 262.467192000000011 a
23.849032999999999 114.840282999999999 262.467192000000011 a
23.841032999999999 114.802482999999995 265.748031000000026 a
23.812332999999999 114.756649999999993 206.692913000000004 a
23.773482999999999 114.687717000000006 216.535433000000012 a
23.730633000000001 114.678650000000005 187.007873999999987 a
23.725500000000000 114.678633000000005 193.569554000000011 a
23.266466999999999 114.446299999999994 150.918634999999995 a
22.749517000000001 113.482183000000006 29.527559000000000 a
22.524933000000001 113.450582999999995 36.089238999999999 a
22.375717000000002 113.557917000000003 29.527559000000000 a
22.383917000000000 113.543066999999994 55.774278000000002 a
22.520966999999999 113.458432999999999 32.808399000000001 a
39.551367999999997 119.268495000000001 13.100000000000000 a
39.550911999999997 119.268297000000004 9.800000000000001 a
39.550854999999999 119.268271999999996 9.800000000000001 a
39.552501999999997 119.269058000000001 16.399999999999999 a
39.553635000000000 119.269537999999997 23.000000000000000 a
39.564346999999998 119.276700000000005 16.399999999999999 a
39.568308000000002 119.279152999999994 13.100000000000000 a
40.122442999999997 119.502600000000001 462.600000000000023 a
40.124262999999999 119.501917000000006 459.300000000000011 a
40.124724999999998 119.496731999999994 534.799999999999955 a
40.124600000000001 119.496342999999996 534.799999999999955 a
40.123669999999997 119.502413000000004 600.399999999999977 a
40.121699999999997 119.502956999999995 547.899999999999977 a
40.122287000000000 119.510999999999996 505.199999999999989 a
40.120987999999997 119.515028000000001 475.699999999999989 a
39.935291999999997 119.296379999999999 134.500000000000000 a
41.065162000000001 121.291188000000005 52.500000000000000 a
40.466498000000001 116.653166999999996 997.399999999999977 a
40.071482000000003 115.570797999999996 144.400000000000006 a
40.066270000000003 115.529612000000000 144.400000000000006 a
40.111516999999999 114.985129999999998 35580.699999999997090 a
40.109520000000003 114.635013000000001 36325.500000000000000 a
40.109262000000001 114.613932000000005 36312.300000000002910 a
40.088157000000002 114.514362000000006 36273.000000000000000 a
40.076597999999997 114.498407999999998 36286.099999999998545 a
39.527830000000002 114.266796999999997 36295.900000000001455 a
39.391195000000003 114.212467000000004 36437.000000000000000 a
39.244171999999999 114.153923000000006 36610.900000000001455 a
39.106971999999999 114.099711999999997 36555.099999999998545 a
39.033422000000002 114.071091999999993 36528.900000000001455 a
38.900742999999999 114.019108000000003 36578.099999999998545 a
38.758249999999997 113.963722000000004 36561.699999999997090 a
38.644883000000000 113.883008000000004 36410.800000000002910 a
38.615493000000001 113.840306999999996 36479.699999999997090 a
38.562327000000003 113.763987999999998 36522.300000000002910 a
38.538671999999998 113.729896999999994 36578.099999999998545 a
38.526775000000001 113.712855000000005 36581.400000000001455 a
38.490974999999999 113.661623000000006 36597.800000000002910 a
38.370995000000001 113.490335000000002 36614.199999999997090 a
38.352843000000000 113.464502999999993 36633.900000000001455 a
38.328631999999999 113.430036999999999 36607.599999999998545 a
38.316515000000003 113.412746999999996 36604.300000000002910 a
38.261882999999997 113.334892999999994 36620.699999999997090 a
38.207144999999997 113.257589999999993 36643.699999999997090 a
38.110007000000003 113.120410000000007 36679.800000000002910 a
37.965307000000003 112.917450000000002 36692.900000000001455 a
37.935695000000003 112.875915000000006 36702.800000000002910 a
37.123699999999999 111.569462000000001 36752.000000000000000 a
37.117848000000002 111.560743000000002 36748.699999999997090 a
37.111998000000000 111.552021999999994 36752.000000000000000 a
37.094462000000000 111.525835000000001 36758.500000000000000 a
37.006515000000000 111.395027999999996 36774.900000000001455 a
36.849445000000003 111.162113000000005 36761.800000000002910 a
36.809012000000003 111.102570000000000 36761.800000000002910 a
36.785921999999999 111.068629999999999 36768.400000000001455 a
36.722402000000002 110.975453000000002 36768.400000000001455 a
36.693576999999998 110.933097000000004 36768.400000000001455 a
36.618411999999999 110.823217000000000 36781.500000000000000 a
36.548696999999997 110.721632000000000 36784.800000000002910 a
36.490451999999998 110.637065000000007 36811.000000000000000 a
36.402963000000000 110.510144999999994 36814.300000000002910 a
36.391261999999998 110.493272000000005 36817.599999999998545 a
36.281796999999997 110.331541999999999 36834.000000000000000 a
36.264651999999998 110.305854999999994 36840.599999999998545 a
36.230336999999999 110.254502000000002 36847.099999999998545 a
36.224604999999997 110.245945000000006 36847.099999999998545 a
36.075777000000002 110.025570000000002 36866.800000000002910 a
36.064408000000000 110.008773000000005 36870.099999999998545 a
35.984746999999999 109.891655000000000 36889.800000000002910 a
35.877172999999999 109.733277000000001 36916.000000000000000 a
35.871502999999997 109.724971999999994 36912.699999999997090 a
35.826098000000002 109.658595000000005 36922.599999999998545 a
35.809068000000003 109.633691999999996 36919.300000000002910 a
35.769222999999997 109.575755000000001 36912.699999999997090 a
35.690032000000002 109.459770000000006 36922.599999999998545 a
35.672984999999997 109.435022000000004 36925.900000000001455 a
35.633158000000002 109.377386999999999 36922.599999999998545 a
35.610394999999997 109.344537000000003 36925.900000000001455 a
35.490344999999998 109.170963000000000 36945.500000000000000 a
35.445010000000003 109.105602000000005 36958.699999999997090 a
35.390728000000003 109.050302000000002 36939.000000000000000 a
35.363836999999997 109.039906999999999 36925.900000000001455 a
35.297927000000001 109.023902000000007 36948.800000000002910 a
35.128098000000001 108.982721999999995 36978.300000000002910 a
34.948363000000001 108.939314999999993 36998.000000000000000 a
34.882190000000001 108.923280000000005 37001.300000000002910 a
34.844372999999997 108.914157000000003 37014.400000000001455 a
34.778222999999997 108.898146999999994 37024.300000000002910 a
34.768777999999998 108.895858000000004 37027.599999999998545 a
34.730995000000000 108.886786999999998 37030.800000000002910 a
34.107745000000001 108.716812000000004 37103.000000000000000 a
34.012033000000002 108.659244999999999 37129.300000000002910 a
33.918134999999999 108.602540000000005 37135.800000000002910 a
33.763482000000003 108.509711999999993 37158.800000000002910 a
33.679116999999998 108.459339999999997 37171.900000000001455 a
33.656236999999997 108.445661999999999 37171.900000000001455 a
33.641002999999998 108.436565000000002 37175.199999999997090 a
33.580278000000000 108.400400000000005 37185.000000000000000 a
33.542586999999997 108.377979999999994 37198.199999999997090 a
33.520026999999999 108.364613000000006 37198.199999999997090 a
33.415543000000000 108.302558000000005 37191.599999999998545 a
33.371118000000003 108.276056999999994 37191.599999999998545 a
33.141866999999998 108.163309999999996 37224.400000000001455 a
33.111286999999997 108.148825000000002 37227.699999999997090 a
33.103647000000002 108.145202999999995 37227.699999999997090 a
33.011920000000003 108.101827000000000 37244.099999999998545 a
32.919980000000002 108.058418000000003 37253.900000000001455 a
32.866377999999997 108.032887000000002 37253.900000000001455 a
32.797075000000000 108.000307000000006 37283.500000000000000 a
32.781635000000001 107.993088000000000 37286.699999999997090 a
32.758450000000003 107.982236999999998 37283.500000000000000 a
32.750717000000002 107.978615000000005 37283.500000000000000 a
32.627102999999998 107.920482000000007 37286.699999999997090 a
32.580739999999999 107.898820000000001 37293.300000000002910 a
32.557557000000003 107.887981999999994 37299.900000000001455 a
32.254095000000000 107.746539999999996 37362.199999999997090 a
32.158679999999997 107.701947000000004 37378.599999999998545 a
32.134906999999998 107.690466999999998 37375.300000000002910 a
32.126983000000003 107.686637000000005 37375.300000000002910 a
32.111139999999999 107.678970000000007 37375.300000000002910 a
32.039946999999998 107.644827000000006 37388.500000000000000 a
32.024147999999997 107.637242999999998 37388.500000000000000 a
31.976946999999999 107.614762999999996 37378.599999999998545 a
31.825842000000002 107.547034999999994 36433.699999999997090 a
31.726613000000000 107.503748000000002 35173.900000000001455 a
31.498432999999999 107.403324999999995 31843.799999999999272 a
31.348880000000001 107.337796999999995 27696.900000000001455 a
31.339964999999999 107.333967000000001 27424.500000000000000 a
31.197624999999999 107.272786999999994 25790.700000000000728 a
30.986818000000000 107.181309999999996 19478.299999999999272 a
30.952887000000000 107.166737999999995 18444.900000000001455 a
30.790447000000000 107.096874999999997 13976.399999999999636 a
30.759000000000000 107.083528000000001 13346.500000000000000 a
30.643225000000001 107.033803000000006 12194.899999999999636 a
30.573922000000000 107.003991999999997 12221.100000000000364 a
30.379833000000001 106.921395000000004 11558.399999999999636 a
30.356963000000000 106.911722999999995 11253.299999999999272 a
30.292845000000000 106.884483000000003 10538.100000000000364 a
30.260121999999999 106.870604999999998 10147.600000000000364 a
30.247392000000001 106.865207999999996 9921.299999999999272 a
30.241092999999999 106.862530000000007 9826.100000000000364 a
30.198824999999999 106.844480000000004 9245.399999999999636 a
30.192959999999999 106.841863000000004 9124.000000000000000 a
30.169782000000001 106.831242000000003 8641.700000000000728 a
30.129753000000001 106.812501999999995 7762.500000000000000 a
30.124082000000001 106.809820000000002 7634.500000000000000 a
30.084548000000002 106.791231999999994 7027.600000000000364 a
29.919135000000001 106.710682000000006 5210.000000000000000 a
29.568978000000001 106.441424999999995 715.200000000000045 a
29.553294999999999 106.566249999999997 731.600000000000023 a
29.523579999999999 106.503195000000005 925.200000000000045 a
29.523721999999999 106.502655000000004 912.100000000000023 a
29.517496999999999 106.465947000000000 1010.500000000000000 a
29.516487000000001 106.463873000000007 1030.200000000000045 a
29.516977000000001 106.456067000000004 1066.299999999999955 a
29.516850000000002 106.455416999999997 1059.700000000000045 a
29.516855000000000 106.455327999999994 1063.000000000000000 a
29.516715000000001 106.453720000000004 1072.799999999999955 a
29.516332999999999 106.450067000000004 1069.599999999999909 a
29.515844999999999 106.445008000000001 1046.599999999999909 a
29.516047000000000 106.440363000000005 1046.599999999999909 a
29.518780000000000 106.427643000000003 1036.700000000000045 a
29.428554999999999 105.746938000000000 1302.500000000000000 a
29.443909999999999 105.749021999999997 1378.000000000000000 a
29.450160000000000 105.751700000000000 1332.000000000000000 a
29.451036999999999 105.751925000000000 1325.500000000000000 a
29.460182000000000 105.749763000000002 1312.299999999999955 a
29.476894999999999 105.755227000000005 1302.500000000000000 a
29.476917000000000 105.755255000000005 1302.500000000000000 a
29.478937999999999 105.756654999999995 1259.799999999999955 a
29.493323000000000 105.759552999999997 1276.200000000000045 a
29.512398000000001 105.765782999999999 1236.900000000000091 a
29.520185000000001 105.767782999999994 1240.200000000000045 a
29.535609999999998 105.769234999999995 1230.299999999999955 a
29.542157000000000 105.768186999999998 1236.900000000000091 a
29.544587000000000 105.767004999999997 1230.299999999999955 a
29.545546999999999 105.766647000000006 1227.000000000000000 a
29.561586999999999 105.756258000000003 1190.900000000000091 a
29.569994999999999 105.750493000000006 1204.099999999999909 a
29.577642999999998 105.749116999999998 1217.200000000000045 a
29.655027000000000 105.727637000000001 1253.299999999999955 a
29.659275000000001 105.727483000000007 1273.000000000000000 a
29.682580000000002 105.726703000000001 1243.400000000000091 a
29.688330000000001 105.726806999999994 1259.799999999999955 a
29.697613000000000 105.729232999999994 1217.200000000000045 a
29.698172000000000 105.729354999999998 1217.200000000000045 a
29.736319999999999 105.753928000000002 1273.000000000000000 a
29.742137000000000 105.754864999999995 1276.200000000000045 a
29.745770000000000 105.754765000000006 1279.500000000000000 a
29.749023000000001 105.759580000000000 1282.799999999999955 a
29.746666999999999 105.767633000000004 1371.400000000000091 a
29.755676999999999 105.793972999999994 1624.000000000000000 a
29.755707999999998 105.793773000000002 1624.000000000000000 a
29.755427999999998 105.794972999999999 1633.900000000000091 a
29.755496999999998 105.795055000000005 1633.900000000000091 a
29.755458000000001 105.793687000000006 1148.299999999999955 a
37.790284999999997 113.146698000000001 31532.200000000000728 a
37.824337999999997 113.210882999999995 30685.700000000000728 a
37.898268000000002 113.350972999999996 28766.400000000001455 a
38.068072999999998 113.674197000000007 26742.099999999998545 a
38.193506999999997 113.915025000000000 26738.799999999999272 a
38.306562000000000 114.152839999999998 26725.700000000000728 a
38.312404999999998 114.297139999999999 26755.200000000000728 a
38.347445000000000 114.418122999999994 26755.200000000000728 a
38.427306999999999 114.641767999999999 26420.599999999998545 a
38.657961999999998 115.270911999999996 21640.400000000001455 a
38.826597000000000 115.676105000000007 18376.000000000000000 a
38.851644999999998 115.736199999999997 17893.700000000000728 a
38.913052999999998 115.884330000000006 16601.000000000000000 a
38.972591999999999 116.028982999999997 15374.000000000000000 a
35.560820000000000 114.792375000000007 38766.400000000001455 a
34.745460000000001 114.709909999999994 39005.900000000001455 a
34.384002000000002 114.673372999999998 38933.699999999997090 a
34.320563000000000 114.666995000000000 38946.900000000001455 a
34.183031999999997 114.653116999999995 38923.900000000001455 a
34.161828000000000 114.650993000000000 38930.400000000001455 a
30.630443000000000 114.022592000000003 39425.900000000001455 a
30.611633000000001 114.012842000000006 39422.599999999998545 a
30.414932000000000 113.911173000000005 39507.900000000001455 a
30.396270000000001 113.901562999999996 39534.099999999998545 a
30.275241999999999 113.839147999999994 39612.900000000001455 a
30.088795000000001 113.743403000000001 39685.000000000000000 a
30.051642000000001 113.724041999999997 39550.500000000000000 a
29.903898000000002 113.666377999999995 39537.400000000001455 a
29.840046999999998 113.654612000000000 39524.300000000002910 a
29.807347000000000 113.651516999999998 39534.099999999998545 a
29.720122000000000 113.644103000000001 39517.699999999997090 a
29.632926999999999 113.636939999999996 39566.900000000001455 a
27.860073000000000 113.600007000000005 39776.900000000001455 a
27.805727999999998 113.612103000000005 39770.300000000002910 a
27.783982999999999 113.616906999999998 39757.199999999997090 a
27.751373000000001 113.624097000000006 39744.099999999998545 a
27.740507999999998 113.626495000000006 39740.800000000002910 a
27.588463000000001 113.660132000000004 39750.699999999997090 a
27.131502000000001 113.760553000000002 39839.199999999997090 a
27.034243000000000 113.781873000000004 39849.099999999998545 a
26.980226999999999 113.793633000000000 39888.500000000000000 a
26.947768000000000 113.800692999999995 39898.300000000002910 a
26.936958000000001 113.803047000000007 39901.599999999998545 a
26.926162000000001 113.805414999999996 39901.599999999998545 a
26.643473000000000 113.866887000000006 39947.500000000000000 a
26.567080000000001 113.883556999999996 39980.300000000002910 a
26.436543000000000 113.911867000000001 40006.599999999998545 a
26.295500000000001 113.942228000000000 39990.199999999997090 a
26.198087999999998 113.963120000000004 40049.199999999997090 a
26.111825000000000 113.981797999999998 40131.199999999997090 a
26.057950000000002 113.993307999999999 40206.699999999997090 a
25.940245000000001 114.024563000000001 40298.599999999998545 a
25.790620000000001 114.069382000000004 40249.300000000002910 a
25.769278000000000 114.075620000000001 40196.900000000001455 a
25.705207000000001 114.094390000000004 40200.099999999998545 a
25.662433000000000 114.106998000000004 40200.099999999998545 a
25.630327000000001 114.116455000000002 40200.099999999998545 a
24.577259999999999 114.017187000000007 22608.299999999999272 a
24.539373000000001 114.011099999999999 21814.299999999999272 a
24.530024999999998 114.009694999999994 21660.099999999998545 a
24.376359999999998 113.987444999999994 19081.400000000001455 a
24.358633000000001 113.984686999999994 18766.400000000001455 a
24.315507000000000 113.977817999999999 18349.700000000000728 a
24.155027000000000 113.953312999999994 18080.700000000000728 a
24.146857000000001 113.952112000000000 18084.000000000000000 a
24.098745000000001 113.940164999999993 18208.700000000000728 a
24.057122000000000 113.911393000000004 18346.500000000000000 a
24.015868000000001 113.882248000000004 18481.000000000000000 a
23.960747000000001 113.843687000000003 18589.200000000000728 a
23.769690000000001 113.710881999999998 18727.000000000000000 a
22.644465000000000 113.533512999999999 10495.399999999999636 a
22.611070000000002 113.544335000000004 10492.100000000000364 a
22.583105000000000 113.553303000000000 10495.399999999999636 a
22.598161999999999 114.304157000000004 45.899999999999999 a
22.586729999999999 114.301197000000002 111.500000000000000 a
22.584978000000000 114.300192999999993 141.099999999999994 a
22.864913000000001 113.910794999999993 9071.500000000000000 a
23.639675000000000 113.395052000000007 25685.700000000000728 a
23.688289999999999 113.390517000000003 25895.700000000000728 a
23.708131999999999 113.390197000000001 26063.000000000000000 a
23.871282999999998 113.397563000000005 27355.599999999998545 a
23.902155000000000 113.398707999999999 27736.200000000000728 a
24.015553000000001 113.402910000000006 28966.500000000000000 a
24.182592000000000 113.409087999999997 30236.200000000000728 a
24.257458000000000 113.411828000000000 30711.900000000001455 a
24.564679999999999 113.422503000000006 33061.000000000000000 a
25.135905000000001 113.441582999999994 39580.099999999998545 a
25.199413000000000 113.444221999999996 39468.500000000000000 a
26.591581999999999 113.492121999999995 39209.300000000002910 a
27.174035000000000 113.511435000000006 39169.900000000001455 a
27.247253000000001 113.513913000000002 39140.400000000001455 a
27.373232000000002 113.518096999999997 39104.300000000002910 a
28.357323000000001 113.580520000000007 38999.300000000002910 a
28.631287000000000 113.600930000000005 38914.000000000000000 a
29.189907000000002 113.641885000000002 38861.500000000000000 a
30.286317000000000 113.886728000000005 38595.800000000002910 a
32.650222999999997 114.591783000000007 38034.800000000002910 a
32.957763000000000 114.618471999999997 37946.199999999997090 a
33.141044999999998 114.634884999999997 37844.500000000000000 a
33.232877999999999 114.643101999999999 37815.000000000000000 a
33.243102000000000 114.644012000000004 37818.199999999997090 a
33.458891999999999 114.663385000000005 37815.000000000000000 a
33.469200000000001 114.664337000000003 37808.400000000001455 a
33.572187000000000 114.673585000000003 37831.400000000001455 a
33.877617000000001 114.703378000000001 37700.099999999998545 a
33.958170000000003 114.711487000000005 37650.900000000001455 a
33.968212999999999 114.712502000000001 37660.800000000002910 a
34.028374999999997 114.718599999999995 37634.500000000000000 a
34.078338000000002 114.723591999999996 37660.800000000002910 a
34.157969999999999 114.731503000000004 37696.900000000001455 a
34.306983000000002 114.746485000000007 37657.500000000000000 a
34.920768000000002 114.808767000000003 37477.000000000000000 a
35.211134999999999 114.838391999999999 37460.599999999998545 a
35.352376999999997 114.852864999999994 37421.300000000002910 a
35.443610000000000 114.862232000000006 37424.500000000000000 a
35.494343000000001 114.867490000000004 37381.900000000001455 a
35.565171999999997 114.874812000000006 37339.199999999997090 a
36.000027000000003 114.920000000000002 37306.400000000001455 a
36.132772000000003 114.933847999999998 37349.099999999998545 a
36.173763000000001 114.938207000000006 37326.099999999998545 a
36.194232999999997 114.940380000000005 37326.099999999998545 a
36.286717000000003 114.951738000000006 37234.300000000002910 a
36.369382999999999 114.975085000000007 37198.199999999997090 a
36.420591999999999 114.996727000000007 37162.099999999998545 a
36.471063000000001 115.027407999999994 37149.000000000000000 a
36.530197999999999 115.074183000000005 37185.000000000000000 a
36.591498000000001 115.115150000000000 37194.900000000001455 a
36.663848000000002 115.158141999999998 37171.900000000001455 a
36.746617000000001 115.205979999999997 37168.599999999998545 a
36.787987000000001 115.229768000000007 37122.699999999997090 a
36.943660000000001 115.320251999999996 37116.099999999998545 a
37.964883000000000 115.903405000000006 26594.500000000000000 a
38.057560000000002 115.953142999999997 25328.099999999998545 a
38.156097000000003 116.006017999999997 24563.599999999998545 a
38.242108000000002 116.052282000000005 23677.799999999999272 a
38.442816999999998 116.160782999999995 21571.500000000000000 a
38.939754999999998 116.432389999999998 20538.099999999998545 a
39.212347000000001 116.589564999999993 14967.200000000000728 a
40.037840000000003 115.871747999999997 807.100000000000023 a
38.844830000000002 116.977554999999995 34721.099999999998545 a
38.568584999999999 116.963722000000004 34753.900000000001455 a
38.536687000000001 116.962247000000005 34750.699999999997090 a
38.133949999999999 116.942563000000007 34763.800000000002910 a
38.112744999999997 116.941568000000004 34767.099999999998545 a
37.772812000000002 116.925179999999997 34793.300000000002910 a
37.004441999999997 116.916888000000000 34885.199999999997090 a
36.887017000000000 116.953277000000000 34957.300000000002910 a
36.855058000000000 116.963686999999993 34957.300000000002910 a
36.485841999999998 117.113020000000006 34963.900000000001455 a
36.464866999999998 117.122168000000002 34963.900000000001455 a
36.412455000000001 117.145002000000005 34963.900000000001455 a
35.850802000000002 117.352885000000001 34291.300000000002910 a
35.777143000000002 117.380645000000001 33818.900000000001455 a
35.518605000000001 117.476114999999993 33044.599999999998545 a
35.477469999999997 117.491332000000000 33051.199999999997090 a
35.394893000000003 117.521934999999999 33067.599999999998545 a
35.280774999999998 117.563852999999995 33080.699999999997090 a
35.155807000000003 117.609817000000007 33087.300000000002910 a
34.800550000000001 117.739300000000000 33120.099999999998545 a
34.706622000000003 117.773852000000005 33123.400000000001455 a
34.570594999999997 117.823773000000003 33139.800000000002910 a
34.141817000000003 118.059742999999997 33202.099999999998545 a
34.042202000000003 118.148966999999999 33074.099999999998545 a
33.898978000000000 118.276087000000004 32178.500000000000000 a
33.845877999999999 118.322945000000004 31755.200000000000728 a
33.732036999999998 118.423244999999994 30597.099999999998545 a
33.706119999999999 118.446136999999993 30019.700000000000728 a
33.697510000000001 118.453779999999995 29875.299999999999272 a
33.536898000000001 118.594925000000003 26948.799999999999272 a
33.528644999999997 118.602137999999997 26850.400000000001455 a
33.503908000000003 118.623795000000001 26719.200000000000728 a
33.346735000000002 118.761273000000003 26732.299999999999272 a
33.222614999999998 118.869389999999996 26781.500000000000000 a
33.197823000000000 118.890957999999998 26781.500000000000000 a
33.106793000000003 118.969757999999999 26791.299999999999272 a
33.032398000000001 119.034172999999996 26794.599999999998545 a
33.015867000000000 119.048451999999997 26794.599999999998545 a
32.941431999999999 119.112617000000000 26797.900000000001455 a
32.716987000000003 119.305547000000004 26807.700000000000728 a
32.585082000000000 119.418357999999998 26797.900000000001455 a
32.535654999999998 119.460582000000002 26801.200000000000728 a
32.453249999999997 119.530709999999999 26811.000000000000000 a
32.420310000000001 119.558660000000003 26817.599999999998545 a
32.288711999999997 119.670199999999994 26804.500000000000000 a
31.355637999999999 121.166006999999993 2352.400000000000091 a
31.302579999999999 121.329877999999994 1443.599999999999909 a
39.275117000000002 116.906036999999998 13628.600000000000364 a
39.599642000000003 116.972800000000007 8572.799999999999272 a
39.668796999999998 116.833776999999998 6637.100000000000364 a
39.855145000000000 118.330622000000005 190.300000000000011 a
40.184877999999998 120.050210000000007 246.099999999999994 a
40.235064999999999 120.136582000000004 187.000000000000000 a
40.496845000000000 120.531768000000000 118.099999999999994 a
40.629210000000000 120.628647999999998 144.400000000000006 a
40.660082000000003 120.653837999999993 167.300000000000011 a
40.674782000000000 120.671486999999999 137.800000000000011 a
40.728572000000000 120.739463000000001 219.800000000000011 a
40.779542999999997 120.792370000000005 183.699999999999989 a
41.351050000000001 121.892048000000003 59.100000000000001 a
41.351173000000003 121.961747000000003 62.299999999999997 a
41.352870000000003 121.995712999999995 52.500000000000000 a
41.354526999999997 122.028852999999998 59.100000000000001 a
41.357191999999998 122.082817000000006 52.500000000000000 a
41.373432999999999 122.205562999999998 88.599999999999994 a
41.506022000000002 122.585482999999996 75.500000000000000 a
41.642251999999999 122.931768000000005 111.500000000000000 a
41.696756999999998 123.014067999999995 124.700000000000003 a
41.719707999999997 123.049689999999998 118.099999999999994 a
42.374744999999997 123.927982999999998 288.699999999999989 a
42.466481999999999 124.029987000000006 318.199999999999989 a
42.474542999999997 124.033285000000006 315.000000000000000 a
42.632339999999999 123.995525000000001 357.600000000000023 a
42.731057999999997 124.042748000000003 479.000000000000000 a
42.824511999999999 124.151332999999994 652.899999999999977 a
42.971269999999997 124.216229999999996 620.100000000000023 a
43.047082000000003 124.291832999999997 607.000000000000000 a
43.066388000000003 124.310936999999996 669.299999999999955 a
43.140419999999999 124.351877999999999 643.000000000000000 a
43.155318000000001 124.361112000000006 659.399999999999977 a
43.214039999999997 124.418256999999997 672.600000000000023 a
43.390594999999998 124.639544999999998 751.299999999999955 a
43.496817000000000 124.784040000000005 738.200000000000045 a
43.504682000000003 124.799132999999998 738.200000000000045 a
43.546382999999999 124.869777999999997 767.700000000000045 a
43.589751999999997 124.920282000000000 725.100000000000023 a
43.709871999999997 125.065408000000005 780.799999999999955 a
44.111747000000001 126.036330000000007 846.500000000000000 a
43.864863000000000 126.571713000000003 659.399999999999977 a
43.862447000000003 126.571387000000001 649.600000000000023 a
43.861262000000004 126.571177000000006 646.299999999999955 a
43.869475000000001 126.562510000000003 580.700000000000045 a
44.100223000000000 126.415333000000004 547.899999999999977 a
44.100248000000001 126.415513000000004 557.700000000000045 a
44.100754999999999 126.414659999999998 524.899999999999977 a
44.100727999999997 126.414692000000002 524.899999999999977 a
44.100695000000002 126.414632999999995 524.899999999999977 a
43.102986999999999 128.903725000000009 577.399999999999977 a
43.102997000000002 128.903967999999992 577.399999999999977 a
43.102986999999999 128.903967999999992 577.399999999999977 a
43.102870000000003 128.904107000000010 580.700000000000045 a
43.102870000000003 128.904104999999987 580.700000000000045 a
43.102440000000001 128.905157000000003 580.700000000000045 a
43.790562000000001 125.172448000000003 823.500000000000000 a
43.662827999999998 125.003572000000005 843.200000000000045 a
43.516415000000002 124.825097000000000 708.700000000000045 a
43.487287000000002 124.768317999999994 643.000000000000000 a
43.404130000000002 124.656784999999999 656.200000000000045 a
43.371678000000003 124.615885000000006 738.200000000000045 a
43.281165000000001 124.514156999999997 626.600000000000023 a
43.255932999999999 124.488877000000002 656.200000000000045 a
41.850932999999998 123.278357999999997 239.500000000000000 a
41.814360000000001 123.209024999999997 196.900000000000006 a
41.801319999999997 123.178363000000004 187.000000000000000 a
41.774312000000002 123.136273000000003 265.699999999999989 a
41.762217000000000 123.113934999999998 255.900000000000006 a
41.752082000000001 123.095427999999998 272.300000000000011 a
41.707152000000001 123.029070000000004 154.199999999999989 a
41.679372999999998 122.987882999999997 183.699999999999989 a
41.666741999999999 122.969386999999998 216.500000000000000 a
41.614882000000001 122.884167000000005 150.900000000000006 a
41.584470000000003 122.818723000000006 62.299999999999997 a
41.531582000000000 122.701251999999997 154.199999999999989 a
41.520563000000003 122.676753000000005 118.099999999999994 a
41.508775000000000 122.601096999999996 121.400000000000006 a
41.501033000000000 122.571083000000002 68.900000000000006 a
41.458153000000003 122.463953000000004 -6.600000000000000 a
41.443558000000003 122.422218000000001 -380.600000000000023 a
41.434612999999999 122.397210000000001 32.799999999999997 a
41.418520000000001 122.345962999999998 154.199999999999989 a
41.403877000000001 122.307010000000005 65.599999999999994 a
41.394868000000002 122.279730000000001 62.299999999999997 a
41.383617000000001 122.241332000000000 52.500000000000000 a
41.359186999999999 122.118662999999998 108.299999999999997 a
40.832785000000001 120.864846999999997 196.900000000000006 a
40.809227999999997 120.823053000000002 177.199999999999989 a
40.551912999999999 120.583146999999997 177.199999999999989 a
40.532536999999998 120.566343000000003 91.900000000000006 a
40.513801999999998 120.546239999999997 111.500000000000000 a
40.370274999999999 120.365217999999999 108.299999999999997 a
40.340679999999999 120.305334999999999 118.099999999999994 a
40.283631999999997 120.224852999999996 177.199999999999989 a
40.198704999999997 120.075249999999997 203.400000000000006 a
40.159185000000001 120.004468000000003 147.599999999999994 a
39.849379999999996 117.877977999999999 85.299999999999997 a
38.743752000000001 115.476249999999993 42.700000000000003 a
38.456719999999997 114.973583000000005 154.199999999999989 a
38.005952999999998 114.250709999999998 1076.099999999999909 a
37.968758000000001 114.156305000000003 1227.000000000000000 a
37.857700000000001 113.866410000000002 2598.400000000000091 a
37.775607999999998 113.619496999999996 2326.099999999999909 a
37.771548000000003 113.558634999999995 2542.699999999999818 a
37.853302999999997 113.414810000000003 2785.400000000000091 a
37.867775000000002 113.250303000000002 3536.699999999999818 a
37.912737000000000 113.083669999999998 3490.800000000000182 a
37.912215000000003 113.074372999999994 3444.900000000000091 a
36.848768000000000 111.762510000000006 2332.699999999999818 a
36.848035000000003 111.763897999999998 2319.599999999999909 a
36.847872000000002 111.764557999999994 2322.800000000000182 a
36.848117000000002 111.762692000000001 2345.800000000000182 a
36.846767000000000 111.764214999999993 2313.000000000000000 a
36.847968000000002 111.762304999999998 2411.400000000000091 a
36.847960000000000 111.762316999999996 2404.900000000000091 a
37.111499999999999 112.080552999999995 2529.500000000000000 a
37.149270000000001 112.152694999999994 2608.300000000000182 a
37.156582999999998 112.165764999999993 2555.800000000000182 a
37.193562000000000 112.223097999999993 2562.300000000000182 a
37.219503000000003 112.244316999999995 2513.099999999999909 a
37.227359999999997 112.248671999999999 2509.800000000000182 a
37.915495000000000 112.136681999999993 3261.199999999999818 a
37.851050000000001 112.032387999999997 3687.699999999999818 a
37.873092999999997 112.062263000000002 3690.900000000000091 a
37.891897999999998 112.091395000000006 3395.699999999999818 a
37.915258000000001 112.136448000000001 3267.699999999999818 a
37.915579999999999 112.138417000000004 3261.199999999999818 a
37.914282000000000 112.134159999999994 3254.599999999999909 a
37.851109999999998 112.032342000000000 3668.000000000000000 a
37.849134999999997 112.030263000000005 3681.099999999999909 a
37.848917000000000 112.030000000000001 3681.099999999999909 a
37.848725000000002 112.029835000000006 3684.400000000000091 a
37.848247999999998 112.029494999999997 3671.300000000000182 a
37.848242999999997 112.029477000000000 3668.000000000000000 a
37.881332999999998 112.074072000000001 3503.900000000000091 a
37.920475000000003 112.224985000000004 3231.599999999999909 a
37.920667000000002 112.225381999999996 3231.599999999999909 a
37.921532999999997 112.230441999999996 3175.900000000000091 a
37.919519999999999 112.230508000000000 3215.199999999999818 a
37.879019999999997 112.390872999999999 4343.800000000000182 a
37.878003000000000 112.399141999999998 4143.699999999999818 a
36.846977000000003 111.775028000000006 2365.500000000000000 a
36.846988000000003 111.776278000000005 2381.900000000000091 a
36.846983000000002 111.776077000000001 2378.599999999999909 a
37.886451999999998 112.504324999999994 2631.199999999999818 a
37.886544999999998 112.505875000000003 2624.699999999999818 a
37.888058000000001 112.566130000000001 2683.699999999999818 a
37.887805000000000 112.569738000000001 2673.900000000000091 a
37.881742000000003 112.605622999999994 2801.800000000000182 a
37.881728000000003 112.605672999999996 2805.099999999999909 a
37.865957000000002 113.287188000000000 3389.099999999999909 a
37.801285000000000 113.502357000000003 2923.199999999999818 a
37.772641999999998 113.589821999999998 2437.699999999999818 a
37.779122999999998 113.711582000000007 2194.900000000000091 a
37.841104999999999 113.849514999999997 2811.699999999999818 a
37.977392999999999 114.088592000000006 810.399999999999977 a
38.135168000000000 114.368399999999994 315.000000000000000 a
38.208148000000001 114.636600000000001 223.099999999999994 a
38.387656999999997 114.802192000000005 226.400000000000006 a
38.474128000000000 114.998310000000004 164.000000000000000 a
39.977645000000003 116.015838000000002 544.600000000000023 a
1.361684000000000 103.998869999999997 78.000000000000000 a
1.294937000000000 103.985862999999995 2467.000000000000000 a
1.281684000000000 103.986435000000000 2776.000000000000000 a
1.270159000000000 103.986699000000002 3047.000000000000000 a
1.266891000000000 103.986721000000003 3185.000000000000000 a
1.236797000000000 103.970108999999994 4976.000000000000000 a
1.236293000000000 103.969091000000006 5025.000000000000000 a
1.235823000000000 103.968069000000000 5071.000000000000000 a
1.233965000000000 103.962686000000005 5323.000000000000000 a
1.233399000000000 103.960463000000004 5418.000000000000000 a
1.232671000000000 103.957064000000003 5546.000000000000000 a
1.363061000000000 103.345085999999995 20547.000000000000000 a
1.393492000000000 103.308831999999995 21328.000000000000000 a
1.424479000000000 103.272285999999994 22085.000000000000000 a
1.433207000000000 103.262012999999996 22340.000000000000000 a
1.460480000000000 103.229893000000004 23081.000000000000000 a
1.479222000000000 103.207828000000006 23469.000000000000000 a
1.505543000000000 103.176755000000000 24029.000000000000000 a
1.529193000000000 103.148555999999999 24738.000000000000000 a
1.549761000000000 103.118908000000005 25472.000000000000000 a
1.579930000000000 103.066661999999994 26330.000000000000000 a
1.589566000000000 103.050162000000000 26514.000000000000000 a
1.608158000000000 103.018653999999998 26925.000000000000000 a
1.625195000000000 102.990185999999994 27275.000000000000000 a
1.647369000000000 102.952955000000003 27755.000000000000000 a
1.666590000000000 102.920354000000003 28082.000000000000000 a
1.683791000000000 102.890766999999997 28384.000000000000000 a
1.716358000000000 102.834659000000002 29111.000000000000000 a
1.735769000000000 102.801028000000002 29524.000000000000000 a
1.763204000000000 102.752966999999998 30165.000000000000000 a
1.769307000000000 102.742226000000002 30281.000000000000000 a
1.785635000000000 102.713436999999999 30558.000000000000000 a
1.808278000000000 102.673738000000000 31090.000000000000000 a
1.818617000000000 102.655653999999998 31260.000000000000000 a
1.831067000000000 102.633788999999993 31425.000000000000000 a
1.861547000000000 102.579946000000007 31607.000000000000000 a
1.874698000000000 102.557353000000006 31632.000000000000000 a
1.880829000000000 102.548248999999998 31628.000000000000000 a
1.883444000000000 102.544675999999995 31617.000000000000000 a
1.923016000000000 102.502301000000003 31639.000000000000000 a
1.951238000000000 102.476044000000002 31857.000000000000000 a
1.959544000000000 102.468288000000001 31970.000000000000000 a
1.981125000000000 102.448075000000003 32244.000000000000000 a
1.986105000000000 102.443414000000004 32308.000000000000000 a
2.011195000000000 102.420327999999998 32616.000000000000000 a
2.017987000000000 102.414323999999993 32715.000000000000000 a
2.036749000000000 102.397932999999995 33008.000000000000000 a
2.100805000000000 102.341637000000006 34018.000000000000000 a
2.179461000000000 102.272081000000000 34925.000000000000000 a
2.197829000000000 102.255803000000000 35196.000000000000000 a
2.212800000000000 102.242537999999996 35438.000000000000000 a
2.249262000000000 102.210265000000007 35978.000000000000000 a
2.267361000000000 102.194181000000000 36269.000000000000000 a
2.291968000000000 102.172425000000004 36668.000000000000000 a
2.311606000000000 102.155044000000004 36849.000000000000000 a
2.331330000000000 102.137621999999993 36944.000000000000000 a
2.357751000000000 102.114238000000000 37096.000000000000000 a
2.413796000000000 102.064586000000006 37873.000000000000000 a
2.420350000000000 102.058790000000002 37960.000000000000000 a
2.456255000000000 102.026981000000006 38171.000000000000000 a
2.487040000000000 101.999691999999996 38178.000000000000000 a
2.506473000000000 101.982453000000007 38160.000000000000000 a
2.558626000000000 101.936261999999999 38156.000000000000000 a
2.584716000000000 101.913034999999994 38156.000000000000000 a
2.609226000000000 101.891355000000004 38181.000000000000000 a
2.633759000000000 101.869600000000005 38162.000000000000000 a
2.656514000000000 101.849367999999998 38176.000000000000000 a
2.688924000000000 101.820626000000004 38155.000000000000000 a
2.719751000000000 101.797105000000002 38131.000000000000000 a
2.743593000000000 101.782591999999994 38122.000000000000000 a
2.752965000000000 101.777328999999995 38122.000000000000000 a
2.769814000000000 101.767944999999997 38141.000000000000000 a
2.812705000000000 101.743729000000002 38143.000000000000000 a
2.851786000000000 101.721537999999995 38140.000000000000000 a
2.853646000000000 101.720478000000000 38138.000000000000000 a
2.959692000000000 101.660065000000003 38134.000000000000000 a
2.970843000000000 101.653715000000005 38131.000000000000000 a
2.978287000000000 101.649480999999994 38129.000000000000000 a
2.996897000000000 101.638895000000005 38138.000000000000000 a
3.037981000000000 101.615667999999999 38114.000000000000000 a
3.069784000000000 101.597768000000002 38132.000000000000000 a
3.101630000000000 101.579807000000002 38142.000000000000000 a
3.137246000000000 101.559658999999996 38157.000000000000000 a
3.156032000000000 101.549030000000002 38158.000000000000000 a
3.218072000000000 101.513789000000003 38171.000000000000000 a
3.236900000000000 101.503051999999997 38178.000000000000000 a
3.251982000000000 101.494473999999997 38182.000000000000000 a
3.318172000000000 101.457075000000003 38178.000000000000000 a
3.339041000000000 101.445391999999998 38177.000000000000000 a
3.363750000000000 101.431657000000001 38185.000000000000000 a
3.401760000000000 101.410452000000006 38178.000000000000000 a
3.430290000000000 101.394486000000001 38168.000000000000000 a
3.475879000000000 101.368971000000002 38204.000000000000000 a
3.513815000000000 101.347724999999997 38202.000000000000000 a
3.519508000000000 101.344541000000007 38201.000000000000000 a
3.564928000000000 101.319091999999998 38193.000000000000000 a
3.597067000000000 101.301040000000000 38176.000000000000000 a
3.663230000000000 101.263845000000003 38172.000000000000000 a
3.684041000000000 101.252195999999998 38166.000000000000000 a
3.716160000000000 101.234179999999995 38157.000000000000000 a
3.740682000000000 101.220403000000005 38167.000000000000000 a
3.765210000000000 101.206619000000003 38159.000000000000000 a
3.793509000000000 101.190760999999995 38158.000000000000000 a
3.825565000000000 101.172803000000002 38159.000000000000000 a
3.863300000000000 101.151658999999995 38144.000000000000000 a
3.904804000000000 101.128407999999993 38126.000000000000000 a
3.940690000000000 101.108292000000006 38156.000000000000000 a
3.957681000000000 101.098731999999998 38141.000000000000000 a
4.004986000000000 101.072142999999997 38142.000000000000000 a
4.025815000000000 101.060490999999999 38154.000000000000000 a
4.069344000000000 101.036049000000006 38176.000000000000000 a
4.086373000000000 101.026469000000006 38179.000000000000000 a
4.128032000000000 101.003071000000006 38169.000000000000000 a
4.154559000000000 100.988212000000004 38172.000000000000000 a
4.190591000000000 100.968036999999995 38167.000000000000000 a
4.207605000000000 100.958489999999998 38173.000000000000000 a
4.252990000000000 100.932981999999996 38168.000000000000000 a
4.296410000000000 100.908580999999998 38159.000000000000000 a
4.334171000000000 100.887355999999997 38171.000000000000000 a
4.353068000000000 100.876756999999998 38172.000000000000000 a
4.377644000000000 100.862969000000007 38164.000000000000000 a
4.398426000000000 100.851270000000000 38150.000000000000000 a
4.447514000000000 100.823672999999999 38156.000000000000000 a
4.483350000000000 100.803476000000003 38140.000000000000000 a
4.502220000000000 100.792867999999999 38148.000000000000000 a
4.564508000000000 100.757874999999999 38143.000000000000000 a
4.568288000000000 100.755758999999998 38147.000000000000000 a
4.619340000000000 100.727057000000002 38134.000000000000000 a
4.628799000000000 100.721731000000005 38131.000000000000000 a
4.664732000000000 100.701480000000004 38131.000000000000000 a
4.723414000000000 100.668411000000006 38114.000000000000000 a
4.738554000000000 100.659882999999994 38111.000000000000000 a
4.772716000000000 100.640664000000001 38091.000000000000000 a
4.795493000000000 100.627841000000004 38090.000000000000000 a
4.833478000000000 100.606492000000003 38116.000000000000000 a
4.879027000000000 100.580843000000002 38121.000000000000000 a
4.888507000000000 100.575502000000000 38126.000000000000000 a
4.911267000000000 100.562684000000004 38128.000000000000000 a
4.916968000000000 100.559487000000004 38132.000000000000000 a
4.949204000000000 100.541347000000002 38151.000000000000000 a
5.077823000000000 100.468923000000004 38150.000000000000000 a
5.085384000000000 100.464653999999996 38144.000000000000000 a
5.140171000000000 100.433830999999998 38120.000000000000000 a
5.155278000000000 100.425313000000003 38111.000000000000000 a
5.159058000000000 100.423181999999997 38111.000000000000000 a
5.193061000000000 100.404016999999996 38107.000000000000000 a
5.219494000000000 100.389089999999996 38113.000000000000000 a
5.261049000000000 100.365671000000006 38132.000000000000000 a
5.289369000000000 100.349739999999997 38145.000000000000000 a
5.308223000000000 100.339088000000004 38146.000000000000000 a
5.336511000000000 100.323164000000006 38157.000000000000000 a
5.398686000000000 100.288093000000003 38136.000000000000000 a
5.436346000000000 100.266834000000003 38121.000000000000000 a
5.440114000000000 100.264707999999999 38121.000000000000000 a
5.532359000000000 100.212672999999995 38122.000000000000000 a
5.536122000000000 100.210560000000001 38129.000000000000000 a
5.577509000000000 100.187213999999997 38116.000000000000000 a
5.613297000000000 100.167027000000004 38117.000000000000000 a
5.630246000000000 100.157464000000004 38124.000000000000000 a
5.654723000000000 100.143623000000005 38127.000000000000000 a
5.701707000000000 100.117086999999998 38139.000000000000000 a
5.739271000000000 100.095791000000006 38121.000000000000000 a
5.761801000000000 100.083078000000000 38129.000000000000000 a
5.799357000000000 100.061948999999998 38126.000000000000000 a
5.840605000000000 100.038708999999997 38122.000000000000000 a
5.870585000000000 100.021755999999996 38118.000000000000000 a
5.917356000000000 99.995324999999994 38121.000000000000000 a
5.943556000000000 99.980515999999994 38119.000000000000000 a
5.969763000000000 99.965704000000002 38089.000000000000000 a
6.014781000000000 99.940241000000000 38075.000000000000000 a
6.056148000000000 99.916816999999995 38065.000000000000000 a
6.112781000000000 99.884861000000001 38098.000000000000000 a
6.118454000000000 99.881662000000006 38104.000000000000000 a
6.154393000000000 99.861333999999999 38122.000000000000000 a
6.192207000000000 99.839948000000007 38156.000000000000000 a
6.247055000000000 99.808929000000006 38145.000000000000000 a
6.282905000000000 99.788624999999996 38140.000000000000000 a
6.337201000000000 99.757095000000007 38148.000000000000000 a
6.403382000000000 99.708629999999999 38114.000000000000000 a
6.423523000000000 99.692353999999995 38106.000000000000000 a
6.453715000000000 99.667983000000007 38102.000000000000000 a
6.524418000000000 99.617797999999993 36512.000000000000000 a
6.528122000000000 99.615378000000007 36368.000000000000000 a
6.582458000000000 99.579468000000006 34850.000000000000000 a
6.626897000000000 99.550088000000002 33970.000000000000000 a
6.648906000000000 99.535545999999997 33509.000000000000000 a
6.708257000000000 99.496168999999995 31427.000000000000000 a
6.736316000000000 99.477487999999994 30669.000000000000000 a
6.773704000000000 99.452623000000003 29741.000000000000000 a
6.940490000000000 99.341712000000001 25993.000000000000000 a
6.979151000000000 99.316016000000005 25241.000000000000000 a
7.001601000000000 99.301085999999998 24832.000000000000000 a
7.044124000000000 99.272701999999995 23900.000000000000000 a
7.101271000000000 99.234782999999993 22476.000000000000000 a
7.111317000000000 99.228117999999995 22191.000000000000000 a
7.129607000000000 99.215875999999994 21758.000000000000000 a
7.141177000000000 99.208151000000001 21509.000000000000000 a
7.178931000000000 99.183035000000004 20617.000000000000000 a
7.201752000000000 99.167839999999998 20009.000000000000000 a
7.209899000000000 99.162454999999994 19805.000000000000000 a
7.214775000000000 99.159223999999995 19696.000000000000000 a
7.262863000000000 99.127178999999998 18666.000000000000000 a
7.284980000000000 99.112421999999995 18141.000000000000000 a
7.311587000000000 99.094752999999997 17500.000000000000000 a
7.327163000000000 99.084374999999994 16960.000000000000000 a
7.333405000000000 99.080184000000003 16750.000000000000000 a
7.370781000000000 99.055233999999999 15943.000000000000000 a
7.408615000000000 99.030080999999996 15217.000000000000000 a
7.416072000000000 99.025158000000005 15039.000000000000000 a
7.445717000000000 99.005448000000001 14263.000000000000000 a
7.448653000000000 99.003485999999995 14193.000000000000000 a
7.488067000000000 98.977168000000006 13236.000000000000000 a
7.518315000000000 98.957057000000006 12632.000000000000000 a
7.530939000000000 98.948595999999995 12224.000000000000000 a
7.558832000000000 98.929891999999995 11642.000000000000000 a
7.578062000000000 98.917062999999999 11291.000000000000000 a
7.611273000000000 98.894763999999995 10837.000000000000000 a
7.631592000000000 98.881185000000002 10622.000000000000000 a
7.658280000000000 98.863416999999998 10408.000000000000000 a
7.689534000000000 98.842644000000007 9841.000000000000000 a
7.736685000000000 98.811081999999999 8944.000000000000000 a
7.754268000000000 98.799344000000005 8606.000000000000000 a
7.795351000000000 98.771845999999996 7845.000000000000000 a
7.824156000000000 98.752622000000002 7410.000000000000000 a
7.864849000000000 98.725341000000000 7233.000000000000000 a
7.900578000000000 98.701530000000005 6355.000000000000000 a
7.951617000000000 98.667500000000004 5302.000000000000000 a
7.995945000000000 98.637822000000000 4201.000000000000000 a
8.018700000000001 98.622620999999995 3675.000000000000000 a
8.243793000000000 98.297594000000004 22.000000000000000 a
8.245355000000000 98.298081999999994 -15.000000000000000 a
8.246556999999999 98.299006000000006 -28.000000000000000 a
8.246956000000001 98.299505999999994 -28.000000000000000 a
8.383295000000000 98.449314000000001 -57.000000000000000 a
8.386072000000000 98.452419000000006 -41.000000000000000 a
8.387781000000000 98.454931000000002 -25.000000000000000 a
8.389403000000000 98.459530999999998 -68.000000000000000 a
8.389495000000000 98.459795999999997 -81.000000000000000 a
8.389474999999999 98.460027999999994 -66.000000000000000 a
8.389268000000000 98.462593999999996 -58.000000000000000 a
8.386711000000000 98.465655999999996 -89.000000000000000 a
8.339133000000000 98.504382000000007 -86.000000000000000 a
8.338286000000000 98.504636000000005 -82.000000000000000 a
8.336919999999999 98.504930000000002 -82.000000000000000 a
8.334237999999999 98.505399999999995 -70.000000000000000 a
8.387786999999999 98.465030999999996 -92.000000000000000 a
8.387907000000000 98.464927000000003 -92.000000000000000 a
8.388945000000000 98.463050999999993 -77.000000000000000 a
8.389445000000000 98.461190999999999 -73.000000000000000 a
8.389384000000000 98.460443999999995 -64.000000000000000 a
8.389474999999999 98.459958000000000 -76.000000000000000 a
8.389502000000000 98.459885000000000 -74.000000000000000 a
8.388475000000000 98.453520999999995 -56.000000000000000 a
8.246454999999999 98.299189999999996 -16.000000000000000 a
8.246193999999999 98.298918000000000 -27.000000000000000 a
8.243724000000000 98.297700000000006 -23.000000000000000 a
7.887310000000000 98.291348999999997 -43.000000000000000 a
7.671749000000000 98.763975000000002 -75.000000000000000 a
7.745128000000000 98.373388000000006 -49.000000000000000 a
7.745128000000000 98.373379000000000 -50.000000000000000 a
7.745064000000000 98.373575000000002 -66.000000000000000 a
7.761482000000000 98.308254000000005 100.000000000000000 a
7.762563000000000 98.305194999999998 145.000000000000000 a
7.762559000000000 98.305192000000005 145.000000000000000 a
7.762519000000000 98.305188000000001 148.000000000000000 a
7.762275000000000 98.305301999999998 160.000000000000000 a
7.762167000000000 98.305305000000004 159.000000000000000 a
7.762251000000000 98.305194999999998 163.000000000000000 a
7.762399000000000 98.305102000000005 160.000000000000000 a
7.762757000000000 98.304997000000000 164.000000000000000 a
7.762756000000000 98.304997000000000 163.000000000000000 a
7.763236000000000 98.305004999999994 125.000000000000000 a
8.100880000000000 98.239350000000002 3217.000000000000000 a
8.081302000000001 98.221945000000005 3889.000000000000000 a
8.080064000000000 98.221637999999999 3952.000000000000000 a
8.072872000000000 98.221238000000000 4334.000000000000000 a
8.057483000000000 98.222980000000007 5022.000000000000000 a
8.046438000000000 98.228869000000003 5573.000000000000000 a
8.043277000000000 98.231077999999997 5823.000000000000000 a
8.039307000000001 98.234121999999999 6113.000000000000000 a
8.036082000000000 98.237616000000003 6344.000000000000000 a
6.964510000000000 99.293796000000000 32897.000000000000000 a
6.963293000000000 99.295519999999996 32930.000000000000000 a
6.949635000000000 99.317274999999995 32920.000000000000000 a
6.920811000000000 99.362583999999998 32891.000000000000000 a
6.898800000000000 99.397069000000002 32883.000000000000000 a
6.884885000000000 99.418853999999996 32902.000000000000000 a
6.865163000000000 99.449791000000005 32888.000000000000000 a
6.831698000000000 99.502341999999999 32915.000000000000000 a
6.802706000000000 99.547869000000006 32889.000000000000000 a
6.760086000000000 99.614697000000007 32857.000000000000000 a
6.735929000000000 99.652604999999994 32868.000000000000000 a
6.699771000000000 99.709998999999996 32891.000000000000000 a
6.673924000000000 99.751937999999996 32882.000000000000000 a
6.644836000000000 99.799243000000004 32875.000000000000000 a
6.625282000000000 99.830792000000002 32879.000000000000000 a
6.606995000000000 99.860871000000003 32871.000000000000000 a
6.578880000000000 99.906986000000003 32866.000000000000000 a
6.571321000000000 99.919438000000000 32874.000000000000000 a
6.529079000000000 99.988929999999996 32894.000000000000000 a
6.507398000000000 100.024606000000006 32935.000000000000000 a
6.494473000000000 100.046055999999993 32932.000000000000000 a
6.459706000000000 100.102919000000000 32924.000000000000000 a
6.439896000000000 100.134663000000003 32940.000000000000000 a
6.423261000000000 100.161023999999998 32914.000000000000000 a
6.393026000000000 100.208273000000005 32885.000000000000000 a
6.368590000000000 100.246812000000006 32915.000000000000000 a
6.344437000000000 100.285471000000001 32902.000000000000000 a
6.326859000000000 100.313518000000002 32895.000000000000000 a
6.299441000000000 100.357192999999995 32905.000000000000000 a
6.278842000000000 100.390437000000006 32905.000000000000000 a
6.257080000000000 100.425357000000005 32877.000000000000000 a
6.240824000000000 100.451493999999997 32894.000000000000000 a
6.214029000000000 100.495018000000002 32887.000000000000000 a
6.194929000000000 100.526409000000001 32905.000000000000000 a
6.166261000000000 100.573470999999998 32879.000000000000000 a
6.153613000000000 100.594392999999997 32894.000000000000000 a
6.128385000000000 100.636033999999995 32899.000000000000000 a
6.119986000000000 100.649902999999995 32882.000000000000000 a
6.094510000000000 100.691394000000003 32859.000000000000000 a
6.073245000000000 100.726023999999995 32853.000000000000000 a
6.072182000000000 100.727761999999998 32850.000000000000000 a
6.048455000000000 100.765713000000005 32877.000000000000000 a
6.038667000000000 100.778728000000001 32878.000000000000000 a
6.007114000000000 100.813190000000006 32898.000000000000000 a
5.993771000000000 100.825609999999998 32902.000000000000000 a
5.986115000000000 100.832257999999996 32897.000000000000000 a
5.957382000000000 100.854725000000002 32926.000000000000000 a
5.952423000000000 100.858232000000001 32929.000000000000000 a
5.928294000000000 100.873183999999995 32902.000000000000000 a
5.901006000000000 100.886735999999999 32906.000000000000000 a
5.874846000000000 100.897896000000003 32895.000000000000000 a
5.843090000000000 100.911400999999998 32888.000000000000000 a
5.796619000000000 100.931526000000005 32867.000000000000000 a
5.757773000000000 100.948704000000006 32866.000000000000000 a
5.724632000000000 100.963622999999998 32874.000000000000000 a
5.684208000000000 100.982062999999997 32866.000000000000000 a
5.651053000000000 100.997067000000001 32876.000000000000000 a
5.616126000000000 101.012946999999997 32888.000000000000000 a
5.588644000000000 101.025627000000000 32894.000000000000000 a
5.546526000000000 101.045379999999994 32877.000000000000000 a
5.515362000000000 101.060104999999993 32883.000000000000000 a
5.486123000000000 101.074089999999998 32903.000000000000000 a
5.467844000000000 101.082911999999993 32902.000000000000000 a
5.451438000000000 101.090923000000004 32896.000000000000000 a
5.449613000000000 101.091820999999996 32894.000000000000000 a
5.322912000000000 101.153929000000005 32915.000000000000000 a
5.306266000000000 101.162015999999994 32911.000000000000000 a
5.284069000000000 101.172820000000002 32920.000000000000000 a
5.256316000000000 101.186352999999997 32916.000000000000000 a
5.234089000000000 101.197169000000002 32926.000000000000000 a
5.217445000000000 101.205286000000001 32944.000000000000000 a
5.163730000000000 101.231420000000000 32960.000000000000000 a
5.143352000000000 101.241298000000000 32956.000000000000000 a
5.108253000000000 101.258329000000003 32983.000000000000000 a
5.067705000000000 101.278052000000002 32969.000000000000000 a
5.012613000000000 101.304856999999998 32956.000000000000000 a
5.001649000000000 101.310199999999995 32960.000000000000000 a
4.937734000000000 101.341272000000004 32929.000000000000000 a
4.917737000000000 101.350969000000006 32955.000000000000000 a
4.881491000000000 101.368531000000004 32943.000000000000000 a
4.863405000000000 101.377364000000000 32917.000000000000000 a
4.821754000000000 101.397617999999994 32881.000000000000000 a
4.792747000000000 101.411738000000000 32896.000000000000000 a
4.756490000000000 101.429412999999997 32914.000000000000000 a
4.727432000000000 101.443522000000002 32913.000000000000000 a
4.691043000000000 101.461232999999993 32900.000000000000000 a
4.661936000000000 101.475395000000006 32910.000000000000000 a
4.612704000000000 101.499302999999998 32889.000000000000000 a
4.594393000000000 101.508185999999995 32880.000000000000000 a
4.516001000000000 101.548036999999994 32888.000000000000000 a
4.503695000000000 101.555480000000003 32909.000000000000000 a
4.459802000000000 101.582599000000002 32943.000000000000000 a
4.429626000000000 101.600725999999995 32963.000000000000000 a
4.394126000000000 101.622095999999999 32983.000000000000000 a
4.367529000000000 101.638180000000006 32991.000000000000000 a
4.339239000000000 101.655432000000005 32975.000000000000000 a
4.318041000000000 101.668373000000003 32975.000000000000000 a
4.279074000000000 101.692059000000000 32949.000000000000000 a
4.245205000000000 101.712466000000006 32945.000000000000000 a
4.200376000000000 101.739194999999995 32932.000000000000000 a
4.196749000000000 101.741270000000000 32935.000000000000000 a
4.148776000000000 101.766915999999995 32976.000000000000000 a
4.120963000000000 101.781381999999994 33002.000000000000000 a
4.074837000000000 101.805668999999995 32997.000000000000000 a
4.047235000000000 101.820265000000006 33001.000000000000000 a
4.016016000000000 101.836977000000005 32970.000000000000000 a
3.975687000000000 101.858553999999998 32990.000000000000000 a
3.942778000000000 101.876177999999996 33000.000000000000000 a
3.917285000000000 101.889833999999993 32985.000000000000000 a
3.910031000000000 101.893742000000003 32982.000000000000000 a
3.834029000000000 101.934458000000006 32946.000000000000000 a
3.805156000000000 101.949888000000001 32933.000000000000000 a
3.765443000000000 101.971082999999993 32910.000000000000000 a
3.736677000000000 101.986480000000000 32921.000000000000000 a
3.682734000000000 102.015377999999998 32948.000000000000000 a
3.659367000000000 102.027890999999997 32950.000000000000000 a
3.652165000000000 102.031739999999999 32937.000000000000000 a
3.607255000000000 102.055773000000002 32942.000000000000000 a
3.560623000000000 102.080659999999995 32962.000000000000000 a
3.537305000000000 102.093127999999993 32943.000000000000000 a
3.499592000000000 102.113343000000000 32907.000000000000000 a
3.449168000000000 102.140435999999994 32892.000000000000000 a
3.422170000000000 102.154880000000006 32926.000000000000000 a
3.391531000000000 102.171233999999998 32957.000000000000000 a
3.369860000000000 102.182747000000006 32951.000000000000000 a
3.319218000000000 102.209704000000002 32951.000000000000000 a
3.315595000000000 102.211642999999995 32951.000000000000000 a
3.245125000000000 102.249402000000003 32991.000000000000000 a
3.221654000000000 102.261962999999994 32983.000000000000000 a
3.203604000000000 102.271606000000006 32990.000000000000000 a
3.145800000000000 102.302542000000003 32952.000000000000000 a
3.091473000000000 102.331541000000001 32970.000000000000000 a
3.080611000000000 102.337355000000002 32969.000000000000000 a
3.020837000000000 102.369294999999994 32975.000000000000000 a
2.997259000000000 102.381917999999999 32965.000000000000000 a
2.946402000000000 102.409135000000006 32969.000000000000000 a
2.913693000000000 102.426636000000002 32968.000000000000000 a
2.908235000000000 102.429554999999993 32967.000000000000000 a
2.844464000000000 102.463719999999995 32949.000000000000000 a
2.807013000000000 102.483772000000002 32944.000000000000000 a
2.767907000000000 102.504650999999996 32992.000000000000000 a
2.746051000000000 102.516311000000002 32974.000000000000000 a
2.729657000000000 102.525024999999999 32983.000000000000000 a
2.595674000000000 102.596591000000004 33000.000000000000000 a
2.565067000000000 102.612915000000001 32970.000000000000000 a
2.545288000000000 102.623474000000002 32948.000000000000000 a
2.518375000000000 102.637833999999998 32938.000000000000000 a
2.491468000000000 102.652242000000001 32950.000000000000000 a
2.487883000000000 102.654188000000005 32946.000000000000000 a
2.468176000000000 102.664805000000001 32935.000000000000000 a
2.466387000000000 102.665757999999997 32934.000000000000000 a
1.898462000000000 102.969029000000006 28685.000000000000000 a
1.888287000000000 102.974314000000007 28511.000000000000000 a
1.886814000000000 102.975477999999995 28392.000000000000000 a
1.854785000000000 102.992313999999993 27798.000000000000000 a
1.148185000000000 103.428279000000003 12370.000000000000000 a
1.126726000000000 103.442487000000000 11896.000000000000000 a
1.125470000000000 103.443320000000000 11869.000000000000000 a
1.114156000000000 103.450716000000000 11612.000000000000000 a
1.107894000000000 103.454864999999998 11477.000000000000000 a
1.102892000000000 103.458160000000007 11372.000000000000000 a
1.080625000000000 103.472755000000006 10961.000000000000000 a
1.073347000000000 103.477529000000004 10899.000000000000000 a
1.054259000000000 103.494095999999999 10671.000000000000000 a
1.046754000000000 103.509957999999997 10477.000000000000000 a
1.044355000000000 103.520695000000003 10313.000000000000000 a
1.044028000000000 103.524918999999997 10184.000000000000000 a
1.046648000000000 103.542636000000002 10091.000000000000000 a
1.046867000000000 103.543993000000000 10096.000000000000000 a
1.054727000000000 103.595685000000003 9325.000000000000000 a
1.054944000000000 103.597041000000004 9307.000000000000000 a
1.066644000000000 103.666197999999994 8029.000000000000000 a
1.071310000000000 103.736362000000000 6900.000000000000000 a
1.070470000000000 103.738795999999994 7008.000000000000000 a
1.067886000000000 103.745925999999997 7320.000000000000000 a
1.066498000000000 103.749375999999998 7428.000000000000000 a
1.058725000000000 103.757739000000001 6696.000000000000000 a
1.055393000000000 103.762878999999998 6486.000000000000000 a
1.046525000000000 103.776994000000002 6403.000000000000000 a
1.045930000000000 103.777975999999995 6405.000000000000000 a
1.448537000000000 104.019771000000006 3479.000000000000000 a
1.450842000000000 104.020731999999995 3519.000000000000000 a
1.457092000000000 104.023407000000006 3632.000000000000000 a
1.489003000000000 104.036535999999998 4063.000000000000000 a
1.491040000000000 104.037120000000002 4079.000000000000000 a
1.506358000000000 104.036868999999996 4230.000000000000000 a
1.537169000000000 104.022079000000005 4936.000000000000000 a
1.571086000000000 104.004473000000004 6153.000000000000000 a
1.574498000000000 104.002699000000007 6271.000000000000000 a
1.616573000000000 103.981165000000004 7348.000000000000000 a
1.670554000000000 103.954336999999995 8052.000000000000000 a
1.703175000000000 103.938191000000003 8774.000000000000000 a
1.797242000000000 103.908494000000005 10985.000000000000000 a
1.859526000000000 103.904712000000004 12266.000000000000000 a
1.900642000000000 103.902653000000001 13071.000000000000000 a
1.914453000000000 103.901921999999999 13341.000000000000000 a
1.947405000000000 103.899916000000005 14006.000000000000000 a
1.989266000000000 103.897265000000004 14841.000000000000000 a
2.028009000000000 103.894722999999999 15541.000000000000000 a
2.033332000000000 103.894388000000006 15645.000000000000000 a
2.110223000000000 103.889368000000005 16979.000000000000000 a
2.115633000000000 103.889014000000003 17080.000000000000000 a
2.153804000000000 103.886600999999999 17627.000000000000000 a
2.177745000000000 103.884996000000001 17980.000000000000000 a
2.255815000000000 103.880002000000005 19216.000000000000000 a
2.257687000000000 103.879885000000002 19241.000000000000000 a
2.293450000000000 103.877601999999996 19786.000000000000000 a
2.346637000000000 103.874308999999997 20523.000000000000000 a
2.354325000000000 103.874212999999997 20627.000000000000000 a
2.384937000000000 103.878005999999999 21037.000000000000000 a
2.410830000000000 103.886791000000002 21372.000000000000000 a
2.423028000000000 103.893066000000005 21538.000000000000000 a
2.461680000000000 103.916931000000005 22088.000000000000000 a
2.493882000000000 103.936941000000004 22536.000000000000000 a
2.521110000000000 103.954043999999996 22965.000000000000000 a
2.548358000000000 103.971231000000003 23394.000000000000000 a
2.563754000000000 103.980874999999997 23656.000000000000000 a
2.601481000000000 104.004396000000000 24240.000000000000000 a
2.627329000000000 104.020345000000006 24642.000000000000000 a
2.635908000000000 104.025707999999995 24766.000000000000000 a
2.675596000000000 104.050394999999995 25299.000000000000000 a
2.705101000000000 104.068697000000000 25656.000000000000000 a
2.725986000000000 104.081670000000003 25916.000000000000000 a
2.731202000000000 104.084918999999999 25995.000000000000000 a
2.788796000000000 104.120919000000001 26699.000000000000000 a
2.801069000000000 104.128590000000003 26839.000000000000000 a
2.802827000000000 104.129689999999997 26861.000000000000000 a
2.806347000000000 104.131876000000005 26913.000000000000000 a
2.841585000000000 104.153718999999995 27344.000000000000000 a
2.878720000000000 104.176852999999994 27722.000000000000000 a
2.948333000000000 104.220240000000004 28381.000000000000000 a
2.953720000000000 104.223596000000001 28436.000000000000000 a
2.964503000000000 104.230311000000000 28534.000000000000000 a
2.969913000000000 104.233671000000001 28585.000000000000000 a
2.986139000000000 104.243741999999997 28730.000000000000000 a
3.013223000000000 104.260625000000005 28973.000000000000000 a
3.047659000000000 104.282131000000007 29274.000000000000000 a
3.051294000000000 104.284385999999998 29301.000000000000000 a
3.085927000000000 104.306004999999999 29605.000000000000000 a
3.107747000000000 104.319911000000005 29810.000000000000000 a
3.127788000000000 104.332678999999999 29956.000000000000000 a
3.147883000000000 104.345499000000004 30133.000000000000000 a
3.158923000000000 104.352458999999996 30231.000000000000000 a
3.201431000000000 104.378840999999994 30590.000000000000000 a
3.212571000000000 104.385740999999996 30681.000000000000000 a
3.242370000000000 104.404140999999996 30900.000000000000000 a
3.272323000000000 104.422668000000002 31114.000000000000000 a
3.304332000000000 104.442430999999999 31354.000000000000000 a
3.313762000000000 104.448277000000004 31428.000000000000000 a
3.332630000000000 104.459948999999995 31575.000000000000000 a
3.336406000000000 104.462288999999998 31606.000000000000000 a
3.376150000000000 104.486990000000006 31939.000000000000000 a
3.402734000000000 104.503527000000005 32146.000000000000000 a
3.419863000000000 104.514161000000001 32278.000000000000000 a
3.461883000000000 104.540251999999995 32571.000000000000000 a
3.465710000000000 104.542623000000006 32595.000000000000000 a
3.475297000000000 104.548578000000006 32671.000000000000000 a
3.517615000000000 104.574898000000005 32930.000000000000000 a
3.536943000000000 104.586928999999998 33042.000000000000000 a
3.558237000000000 104.600153000000006 33199.000000000000000 a
3.575716000000000 104.611031999999994 33324.000000000000000 a
3.587380000000000 104.618288000000007 33405.000000000000000 a
3.622471000000000 104.640130999999997 33634.000000000000000 a
3.636151000000000 104.648641999999995 33709.000000000000000 a
3.657698000000000 104.662075999999999 33844.000000000000000 a
3.681258000000000 104.676721000000001 34015.000000000000000 a
3.714621000000000 104.697441999999995 34029.000000000000000 a
3.726358000000000 104.704716000000005 34020.000000000000000 a
3.767232000000000 104.730108999999999 34022.000000000000000 a
3.780799000000000 104.738557000000000 34016.000000000000000 a
3.806008000000000 104.754217999999995 34013.000000000000000 a
3.829281000000000 104.768743999999998 34010.000000000000000 a
3.860419000000000 104.788090999999994 33989.000000000000000 a
3.877917000000000 104.799012000000005 33994.000000000000000 a
3.893519000000000 104.808739000000003 33997.000000000000000 a
3.924758000000000 104.828118000000003 34022.000000000000000 a
3.946219000000000 104.841510999999997 34021.000000000000000 a
3.954029000000000 104.846363999999994 34019.000000000000000 a
3.989207000000000 104.868252999999996 34009.000000000000000 a
4.004846000000000 104.877979999999994 33999.000000000000000 a
4.022461000000000 104.888908999999998 33996.000000000000000 a
4.038127000000000 104.898635999999996 34001.000000000000000 a
4.057700000000000 104.910792000000001 34016.000000000000000 a
4.102751000000000 104.938902999999996 33998.000000000000000 a
4.104712000000000 104.940126000000006 33997.000000000000000 a
4.134108000000000 104.958549000000005 33967.000000000000000 a
4.155674000000000 104.972043999999997 33974.000000000000000 a
4.185879000000000 104.993368000000004 33995.000000000000000 a
4.196557000000000 105.002210000000005 34009.000000000000000 a
4.221071000000000 105.023259999999993 33999.000000000000000 a
4.247228000000000 105.046046000000004 33996.000000000000000 a
4.268152000000000 105.064251999999996 34000.000000000000000 a
4.290839000000000 105.083991999999995 34003.000000000000000 a
4.311813000000000 105.102203000000003 33991.000000000000000 a
4.325790000000000 105.114349000000004 33987.000000000000000 a
4.338038000000000 105.124981000000005 33996.000000000000000 a
4.355551000000000 105.140181999999996 34016.000000000000000 a
4.371307000000000 105.153889000000007 34012.000000000000000 a
4.380071000000000 105.161458999999994 34022.000000000000000 a
4.392352000000000 105.172106999999997 34025.000000000000000 a
4.444886000000000 105.217703000000000 34029.000000000000000 a
4.458887000000000 105.229916000000003 34012.000000000000000 a
4.465898000000000 105.236005000000006 34009.000000000000000 a
4.478131000000000 105.246643000000006 34013.000000000000000 a
4.511348000000000 105.275521999999995 34004.000000000000000 a
4.521876000000000 105.284620000000004 34013.000000000000000 a
4.537797000000000 105.298079000000001 34006.000000000000000 a
4.544912000000000 105.304046000000000 34010.000000000000000 a
4.566269000000000 105.321877000000001 33989.000000000000000 a
4.579131000000000 105.331834999999998 33976.000000000000000 a
4.596115000000000 105.343941000000001 33959.000000000000000 a
4.640275000000000 105.373879000000002 34004.000000000000000 a
4.647960000000000 105.379050000000007 34012.000000000000000 a
4.657568000000000 105.385498999999996 34021.000000000000000 a
4.669103000000000 105.393288999999996 34029.000000000000000 a
4.678716000000000 105.399773999999994 34028.000000000000000 a
4.770831000000000 105.469896000000006 33970.000000000000000 a
4.805021000000000 105.497581999999994 33977.000000000000000 a
4.815819000000000 105.506325000000004 33973.000000000000000 a
4.841042000000000 105.526730000000001 33969.000000000000000 a
4.893162000000000 105.569096000000002 33964.000000000000000 a
4.907575000000000 105.580779000000007 33970.000000000000000 a
4.911182000000000 105.583702000000002 33967.000000000000000 a
4.931214000000000 105.599489000000005 33976.000000000000000 a
4.940714000000000 105.606126000000003 33974.000000000000000 a
4.946589000000000 105.609888999999995 33973.000000000000000 a
4.985807000000000 105.630155999999999 33981.000000000000000 a
4.994266000000000 105.633989000000000 33977.000000000000000 a
5.013402000000000 105.642471999999998 33995.000000000000000 a
5.087794000000000 105.675582000000006 33993.000000000000000 a
5.109029000000000 105.685040999999998 33988.000000000000000 a
5.113281000000000 105.686946000000006 33991.000000000000000 a
5.123911000000000 105.691685000000007 33988.000000000000000 a
5.134531000000000 105.696438999999998 33983.000000000000000 a
5.140914000000000 105.699292000000000 33984.000000000000000 a
5.172784000000000 105.713507000000007 33977.000000000000000 a
5.194037000000000 105.722976000000003 33977.000000000000000 a
5.215477000000000 105.732055000000003 33967.000000000000000 a
5.263910000000000 105.748597000000004 33972.000000000000000 a
5.277390000000000 105.752313999999998 33989.000000000000000 a
5.286401000000000 105.754767999999999 34003.000000000000000 a
5.324643000000000 105.764985999999993 34045.000000000000000 a
5.351617000000000 105.772255999999999 34050.000000000000000 a
5.387553000000000 105.782019000000005 34056.000000000000000 a
5.407744000000000 105.787538999999995 34067.000000000000000 a
5.418963000000000 105.790625000000006 34057.000000000000000 a
5.434692000000000 105.794933999999998 34047.000000000000000 a
5.458782000000000 105.803453000000005 34018.000000000000000 a
5.499263000000000 105.826194999999998 33999.000000000000000 a
5.518928000000000 105.838565000000003 34019.000000000000000 a
5.532580000000000 105.847391000000002 34033.000000000000000 a
5.551971000000000 105.860189000000005 34033.000000000000000 a
5.586741000000000 105.883536000000007 34013.000000000000000 a
5.606042000000000 105.896546999999998 33991.000000000000000 a
5.623410000000000 105.908182999999994 33982.000000000000000 a
5.648536000000000 105.924961999999994 33968.000000000000000 a
5.689264000000000 105.951914000000002 33988.000000000000000 a
5.708700000000000 105.964710999999994 33991.000000000000000 a
5.720369000000000 105.972387999999995 33976.000000000000000 a
5.745671000000000 105.988923999999997 33997.000000000000000 a
5.747612000000000 105.990194000000002 33997.000000000000000 a
5.769033000000000 106.004204999999999 33997.000000000000000 a
5.780726000000000 106.011850999999993 33993.000000000000000 a
5.784624000000000 106.014392000000001 33997.000000000000000 a
5.788520000000000 106.016940000000005 33998.000000000000000 a
5.872461000000000 106.071391000000006 34033.000000000000000 a
5.936781000000000 106.113236000000001 34031.000000000000000 a
5.954285000000000 106.124735000000001 34018.000000000000000 a
5.965959000000000 106.132356000000001 34017.000000000000000 a
5.967907000000000 106.133616000000004 34018.000000000000000 a
5.987368000000000 106.146287999999998 34013.000000000000000 a
5.997103000000000 106.152645000000007 34003.000000000000000 a
5.999047000000000 106.153914000000000 34005.000000000000000 a
6.032140000000000 106.175442000000004 34005.000000000000000 a
6.074915000000000 106.203351999999995 34016.000000000000000 a
6.076855000000000 106.204622000000001 34017.000000000000000 a
6.088521000000000 106.212227999999996 34016.000000000000000 a
6.115743000000000 106.230101000000005 34005.000000000000000 a
6.139123000000000 106.245352999999994 34003.000000000000000 a
6.201422000000000 106.286044000000004 34014.000000000000000 a
6.203361000000000 106.287318999999997 34011.000000000000000 a
6.232568000000000 106.306459000000004 33981.000000000000000 a
6.263723000000000 106.326880000000003 33980.000000000000000 a
6.298791000000000 106.349838000000005 33991.000000000000000 a
6.308549000000000 106.356199000000004 33990.000000000000000 a
6.318308000000000 106.362570000000005 33998.000000000000000 a
6.322211000000000 106.365125000000006 33998.000000000000000 a
6.372913000000000 106.398329000000004 34000.000000000000000 a
6.390484000000000 106.409817000000004 34009.000000000000000 a
6.398300000000000 106.414921000000007 34002.000000000000000 a
6.415870000000000 106.426434999999998 34000.000000000000000 a
6.433427000000000 106.437928999999997 33994.000000000000000 a
6.476296000000000 106.466003999999998 33988.000000000000000 a
6.491879000000000 106.476213000000001 33996.000000000000000 a
6.505505000000000 106.485140000000001 34000.000000000000000 a
6.538620000000000 106.506820000000005 34000.000000000000000 a
6.544463000000000 106.510653000000005 34000.000000000000000 a
6.587284000000000 106.538739000000007 34002.000000000000000 a
6.591171000000000 106.541285999999999 34003.000000000000000 a
6.595073000000000 106.543841999999998 34004.000000000000000 a
6.628182000000000 106.565556999999998 34015.000000000000000 a
6.698342000000000 106.611542000000000 34003.000000000000000 a
6.721739000000000 106.626835999999997 34014.000000000000000 a
6.725640000000000 106.629396999999997 34012.000000000000000 a
6.741212000000000 106.639647999999994 34002.000000000000000 a
6.754857000000000 106.648593000000005 34002.000000000000000 a
6.762646000000000 106.653712999999996 34002.000000000000000 a
6.764601000000000 106.654988000000003 34002.000000000000000 a
6.782153000000000 106.666501999999994 33996.000000000000000 a
6.819201000000000 106.690771999999996 34004.000000000000000 a
6.825043000000000 106.694587999999996 34016.000000000000000 a
6.830867000000000 106.698418000000004 34022.000000000000000 a
6.836730000000000 106.702253999999996 34021.000000000000000 a
6.865976000000000 106.721361999999999 34035.000000000000000 a
6.932185000000000 106.764816999999994 34023.000000000000000 a
6.941918000000000 106.771218000000005 34014.000000000000000 a
6.998307000000000 106.808280999999994 33986.000000000000000 a
7.009979000000000 106.815954000000005 33992.000000000000000 a
7.041098000000000 106.836353000000003 34019.000000000000000 a
7.074090000000000 106.858124000000004 33989.000000000000000 a
7.085735000000000 106.865798999999996 33984.000000000000000 a
7.089617000000000 106.868358999999998 33982.000000000000000 a
7.134150000000000 106.897682000000003 33974.000000000000000 a
7.136082000000000 106.898955000000001 33973.000000000000000 a
7.153467000000000 106.910405999999995 33971.000000000000000 a
7.205581000000000 106.944749000000002 33979.000000000000000 a
7.211363000000000 106.948569000000006 33974.000000000000000 a
7.242171000000000 106.968905000000007 33966.000000000000000 a
7.292239000000000 107.001863999999998 33951.000000000000000 a
7.303794000000000 107.009480999999994 33958.000000000000000 a
7.315347000000000 107.017084999999994 33968.000000000000000 a
7.340364000000000 107.033596000000003 33979.000000000000000 a
7.375047000000000 107.056381000000002 33987.000000000000000 a
7.398159000000000 107.071620999999993 33974.000000000000000 a
7.409710000000000 107.079213999999993 33969.000000000000000 a
7.411629000000000 107.080482000000003 33971.000000000000000 a
7.446237000000000 107.103329000000002 33972.000000000000000 a
7.453916000000000 107.108395000000002 33976.000000000000000 a
7.484664000000000 107.128711999999993 33975.000000000000000 a
7.486583000000000 107.129964999999999 33980.000000000000000 a
7.498117000000000 107.137574000000001 33980.000000000000000 a
7.609477000000000 107.211039999999997 33981.000000000000000 a
7.611396000000000 107.212304000000003 33981.000000000000000 a
7.613314000000000 107.213571000000002 33982.000000000000000 a
7.632504000000000 107.226232999999993 33977.000000000000000 a
7.644032000000000 107.233839000000003 33986.000000000000000 a
7.668991000000000 107.250314000000003 33982.000000000000000 a
7.670914000000000 107.251581999999999 33979.000000000000000 a
7.701683000000000 107.271906999999999 33987.000000000000000 a
7.713199000000000 107.279517999999996 33999.000000000000000 a
7.730527000000000 107.290978999999993 34005.000000000000000 a
7.751686000000000 107.304946999999999 34014.000000000000000 a
7.780552000000000 107.324066999999999 34030.000000000000000 a
7.799806000000000 107.336770000000001 34012.000000000000000 a
7.819041000000000 107.349449000000007 33999.000000000000000 a
7.834435000000000 107.359629999999996 33995.000000000000000 a
7.851756000000000 107.371110999999999 33990.000000000000000 a
7.874824000000000 107.386360999999994 34008.000000000000000 a
7.890220000000000 107.396550000000005 34006.000000000000000 a
7.901766000000000 107.404210000000006 34001.000000000000000 a
7.911400000000000 107.410561000000001 34000.000000000000000 a
7.915244000000000 107.413101999999995 33999.000000000000000 a
8.038556000000000 107.494549000000006 33999.000000000000000 a
8.042408000000000 107.497086999999993 33995.000000000000000 a
8.071317000000001 107.516210999999998 34017.000000000000000 a
8.079025000000000 107.521300999999994 34020.000000000000000 a
8.129087999999999 107.554419999999993 34015.000000000000000 a
8.140642000000000 107.562044000000000 34021.000000000000000 a
8.179119999999999 107.587410000000006 34068.000000000000000 a
8.188734000000000 107.593773999999996 34070.000000000000000 a
8.192599000000000 107.596294999999998 34074.000000000000000 a
8.207997000000001 107.606476000000001 34095.000000000000000 a
8.234921999999999 107.624256000000003 34117.000000000000000 a
8.257993000000001 107.639567999999997 34103.000000000000000 a
8.271450000000000 107.648527999999999 34091.000000000000000 a
8.306039999999999 107.671615000000003 34038.000000000000000 a
8.311816000000000 107.675447000000005 34038.000000000000000 a
8.336874999999999 107.692063000000005 34017.000000000000000 a
8.342657000000001 107.695905999999994 34012.000000000000000 a
8.352290000000000 107.702315999999996 34005.000000000000000 a
8.412077999999999 107.741940000000000 34014.000000000000000 a
8.442923000000000 107.762438000000003 33989.000000000000000 a
8.456453000000000 107.771398000000005 33986.000000000000000 a
8.479618000000000 107.786803000000006 33982.000000000000000 a
8.487337999999999 107.791920000000005 33981.000000000000000 a
8.520219000000001 107.813699999999997 33983.000000000000000 a
8.522148000000000 107.814981000000003 33984.000000000000000 a
8.531817999999999 107.821397000000005 33984.000000000000000 a
8.535691000000000 107.823950999999994 33988.000000000000000 a
8.570480999999999 107.847058000000004 33982.000000000000000 a
8.585943000000000 107.857391000000007 33988.000000000000000 a
8.632370000000000 107.888239999999996 33994.000000000000000 a
8.653661000000000 107.902364000000006 33985.000000000000000 a
8.657522999999999 107.904945999999995 33990.000000000000000 a
8.663316999999999 107.908807999999993 33989.000000000000000 a
8.684607000000000 107.922988000000004 33987.000000000000000 a
8.713666000000000 107.942297999999994 33988.000000000000000 a
8.742734000000000 107.961636999999996 33999.000000000000000 a
8.744676000000000 107.962920999999994 33997.000000000000000 a
8.787331000000000 107.991277999999994 33972.000000000000000 a
8.816478999999999 108.010643999999999 33968.000000000000000 a
8.865064000000000 108.042934000000002 33970.000000000000000 a
8.896122999999999 108.063573000000005 33979.000000000000000 a
8.901951000000000 108.067443999999995 33984.000000000000000 a
8.966127999999999 108.110166000000007 33986.000000000000000 a
8.973919000000000 108.115337999999994 33993.000000000000000 a
8.983646000000000 108.121814000000001 33996.000000000000000 a
9.005072999999999 108.136015000000000 34014.000000000000000 a
9.010904000000000 108.139882999999998 34003.000000000000000 a
9.059507999999999 108.172236999999996 34001.000000000000000 a
9.071175999999999 108.180006000000006 34010.000000000000000 a
9.073124999999999 108.181299999999993 34008.000000000000000 a
9.102312000000000 108.200766000000002 34003.000000000000000 a
9.117884999999999 108.211181999999994 34006.000000000000000 a
9.151031000000000 108.233234999999993 33988.000000000000000 a
9.186165000000001 108.256686999999999 33968.000000000000000 a
9.190059000000000 108.259304000000000 33971.000000000000000 a
9.192009000000001 108.260603000000003 33970.000000000000000 a
9.211551000000000 108.273601999999997 33972.000000000000000 a
9.238875000000000 108.291793999999996 33974.000000000000000 a
9.279814000000000 108.319176999999996 33999.000000000000000 a
9.285671000000001 108.323070999999999 33996.000000000000000 a
9.289576000000000 108.325672999999995 33997.000000000000000 a
9.309075999999999 108.338676000000007 34007.000000000000000 a
9.311024000000000 108.339973000000001 34007.000000000000000 a
9.314923000000000 108.342579000000001 34005.000000000000000 a
9.359715000000000 108.372397000000007 34012.000000000000000 a
9.365548000000000 108.376289999999997 34017.000000000000000 a
9.433589000000000 108.421781999999993 33963.000000000000000 a
9.439425999999999 108.425667000000004 33962.000000000000000 a
9.441364999999999 108.426957999999999 33961.000000000000000 a
9.517192000000000 108.477564000000001 33972.000000000000000 a
9.528873000000001 108.485331000000002 33978.000000000000000 a
9.542483000000001 108.494384999999994 33983.000000000000000 a
9.600694000000001 108.533163999999999 33971.000000000000000 a
9.606505000000000 108.537059999999997 33976.000000000000000 a
9.614274999999999 108.542249999999996 33974.000000000000000 a
9.658875000000000 108.571979999999996 33986.000000000000000 a
9.660817000000000 108.573274999999995 33984.000000000000000 a
9.699654000000001 108.599196000000006 33992.000000000000000 a
9.720984000000000 108.613451999999995 33998.000000000000000 a
9.794748999999999 108.662752999999995 34013.000000000000000 a
9.851129000000000 108.700439000000003 34005.000000000000000 a
9.860839000000000 108.706925999999996 34005.000000000000000 a
9.878342999999999 108.718666999999996 33998.000000000000000 a
9.882244000000000 108.721294999999998 33989.000000000000000 a
9.915345000000000 108.743375000000000 33988.000000000000000 a
9.921181000000001 108.747275000000002 33983.000000000000000 a
9.973841999999999 108.782470000000004 33980.000000000000000 a
9.985526000000000 108.790300000000002 33981.000000000000000 a
9.989413000000001 108.792907999999997 33978.000000000000000 a
10.018625999999999 108.812495999999996 33991.000000000000000 a
10.036167000000001 108.824247000000000 33979.000000000000000 a
10.043955000000000 108.829470999999998 33977.000000000000000 a
10.086833000000000 108.858179000000007 33969.000000000000000 a
10.088782999999999 108.859482000000000 33967.000000000000000 a
10.116066000000000 108.877751000000004 33982.000000000000000 a
10.139493999999999 108.893416999999999 33972.000000000000000 a
10.141443000000001 108.894720000000007 33969.000000000000000 a
10.172656000000000 108.915679999999995 33964.000000000000000 a
10.174617000000000 108.916989999999998 33965.000000000000000 a
10.215660000000000 108.944466000000006 33948.000000000000000 a
10.223468000000000 108.949708999999999 33950.000000000000000 a
10.246910000000000 108.965435999999997 33949.000000000000000 a
10.274317999999999 108.983770000000007 33957.000000000000000 a
10.280189999999999 108.987717000000004 33953.000000000000000 a
10.291931000000000 108.995558000000003 33957.000000000000000 a
10.344695000000000 109.031020999999996 33963.000000000000000 a
10.368162999999999 109.046754000000007 33956.000000000000000 a
10.372063000000001 109.049373000000003 33956.000000000000000 a
10.395531000000000 109.065122000000002 33960.000000000000000 a
10.405300000000000 109.071672000000007 33967.000000000000000 a
10.438539000000000 109.093992999999998 33968.000000000000000 a
10.465903000000001 109.112367000000006 33975.000000000000000 a
10.489340000000000 109.128123000000002 33979.000000000000000 a
10.526432000000000 109.153065999999995 33970.000000000000000 a
10.534238999999999 109.158327999999997 33977.000000000000000 a
10.547915000000000 109.167500000000004 33973.000000000000000 a
10.585032000000000 109.192408999999998 33961.000000000000000 a
10.588934999999999 109.195025999999999 33961.000000000000000 a
10.590887000000000 109.196342000000001 33964.000000000000000 a
10.600654000000000 109.202911999999998 33966.000000000000000 a
10.606507000000001 109.206849000000005 33964.000000000000000 a
10.637734000000000 109.227839000000003 33966.000000000000000 a
10.692444000000000 109.264595999999997 33965.000000000000000 a
10.772505000000001 109.318532000000005 33962.000000000000000 a
10.774455000000000 109.319851999999997 33967.000000000000000 a
10.780319000000000 109.323778000000004 33969.000000000000000 a
10.784228000000001 109.326410999999993 33968.000000000000000 a
10.797921000000001 109.335644000000002 33964.000000000000000 a
10.815533000000000 109.347489999999993 33958.000000000000000 a
10.866395000000001 109.381754000000001 33960.000000000000000 a
10.897605000000000 109.402925999999994 33976.000000000000000 a
10.925355000000000 109.424801000000002 34001.000000000000000 a
10.932447000000000 109.431017999999995 34000.000000000000000 a
10.941298000000000 109.438912999999999 33991.000000000000000 a
10.953563000000001 109.449979999999996 33965.000000000000000 a
10.962325999999999 109.457886999999999 33943.000000000000000 a
10.976312000000000 109.470540999999997 33942.000000000000000 a
11.025295000000000 109.514981000000006 33950.000000000000000 a
11.055070000000001 109.541869000000005 33949.000000000000000 a
11.060330000000000 109.546603000000005 33944.000000000000000 a
11.062087999999999 109.548180000000002 33940.000000000000000 a
11.067345000000000 109.552931000000001 33933.000000000000000 a
11.123407000000000 109.603657999999996 33947.000000000000000 a
11.125161000000000 109.605248000000003 33950.000000000000000 a
11.144454000000000 109.622670999999997 33958.000000000000000 a
11.174232000000000 109.649585000000002 33954.000000000000000 a
11.177733999999999 109.652745999999993 33951.000000000000000 a
11.210974000000000 109.682792000000006 33938.000000000000000 a
11.224990000000000 109.695460999999995 33948.000000000000000 a
11.235510000000000 109.704942000000003 33946.000000000000000 a
11.249556999999999 109.717589000000004 33954.000000000000000 a
11.274130000000000 109.739756999999997 33952.000000000000000 a
11.279389999999999 109.744513999999995 33947.000000000000000 a
11.282897000000000 109.747693999999996 33952.000000000000000 a
11.291670000000000 109.755622000000002 33954.000000000000000 a
11.293422000000000 109.757205999999996 33951.000000000000000 a
11.360984999999999 109.812663999999998 33924.000000000000000 a
11.364741000000000 109.815524999999994 33926.000000000000000 a
11.413754000000001 109.852557000000004 33949.000000000000000 a
11.423197000000000 109.859690000000001 33952.000000000000000 a
11.457155999999999 109.885285999999994 33934.000000000000000 a
11.509990999999999 109.925081000000006 33921.000000000000000 a
11.517530000000001 109.930768999999998 33929.000000000000000 a
11.569905000000000 109.966819000000001 33923.000000000000000 a
11.592079000000000 109.980316000000002 33928.000000000000000 a
11.604186000000000 109.987622000000002 33920.000000000000000 a
11.612282000000000 109.992502000000002 33918.000000000000000 a
11.638555999999999 110.008308999999997 33936.000000000000000 a
11.660793999999999 110.021647000000002 33924.000000000000000 a
11.678966000000001 110.032567999999998 33924.000000000000000 a
11.687059000000000 110.037413999999998 33929.000000000000000 a
11.705237000000000 110.048350999999997 33932.000000000000000 a
11.753663000000000 110.077461000000000 33954.000000000000000 a
11.755687000000000 110.078681000000003 33956.000000000000000 a
11.771846000000000 110.088392999999996 33953.000000000000000 a
11.779902000000000 110.093244999999996 33943.000000000000000 a
11.787963000000000 110.098101999999997 33943.000000000000000 a
11.808125000000000 110.110225000000000 33935.000000000000000 a
11.820218000000001 110.117487999999994 33941.000000000000000 a
11.888672000000000 110.158626999999996 33938.000000000000000 a
11.937011999999999 110.187662000000003 33934.000000000000000 a
11.967123000000001 110.205782999999997 33929.000000000000000 a
11.971147999999999 110.208208999999997 33931.000000000000000 a
11.981206000000000 110.214265999999995 33935.000000000000000 a
11.999298000000000 110.225121000000001 33943.000000000000000 a
12.029432999999999 110.243223000000000 33945.000000000000000 a
12.049497000000001 110.255274000000000 33946.000000000000000 a
12.071576000000000 110.268552999999997 33941.000000000000000 a
12.085604999999999 110.276999000000004 33936.000000000000000 a
12.115696000000000 110.295119999999997 33957.000000000000000 a
12.119712000000000 110.297545999999997 33958.000000000000000 a
12.145796000000001 110.313198000000000 33957.000000000000000 a
12.183889000000001 110.336084000000000 33968.000000000000000 a
12.203915000000000 110.348129999999998 33960.000000000000000 a
12.227980000000001 110.362587000000005 33959.000000000000000 a
12.256026000000000 110.379429000000002 33968.000000000000000 a
12.274057000000001 110.390277999999995 33969.000000000000000 a
12.300091999999999 110.405902999999995 33974.000000000000000 a
12.314120000000001 110.414336000000006 33972.000000000000000 a
12.316117000000000 110.415543000000000 33970.000000000000000 a
12.318111000000000 110.416741000000002 33971.000000000000000 a
12.328139000000000 110.422781000000001 33971.000000000000000 a
12.352143000000000 110.437195000000003 33966.000000000000000 a
12.394180000000000 110.462491000000000 33957.000000000000000 a
12.400198000000000 110.466097000000005 33955.000000000000000 a
12.422160999999999 110.479319000000004 33952.000000000000000 a
12.426154000000000 110.481727000000006 33950.000000000000000 a
12.452119000000000 110.497508999999994 33947.000000000000000 a
12.486077999999999 110.518174000000002 33946.000000000000000 a
12.490086000000000 110.520583000000002 33940.000000000000000 a
12.512100000000000 110.533799000000002 33939.000000000000000 a
12.528126000000000 110.543397999999996 33952.000000000000000 a
12.550177000000000 110.556656000000004 33978.000000000000000 a
12.564200000000000 110.565130999999994 33973.000000000000000 a
12.622274000000001 110.600190999999995 33938.000000000000000 a
12.660394000000000 110.623161999999994 33931.000000000000000 a
12.700457000000000 110.647479000000004 33939.000000000000000 a
12.702461000000000 110.648690000000002 33940.000000000000000 a
12.736549999999999 110.669195999999999 33945.000000000000000 a
12.780849000000000 110.695616000000001 33948.000000000000000 a
12.790910000000000 110.701648000000006 33942.000000000000000 a
12.833100999999999 110.726971000000006 33938.000000000000000 a
12.879439000000000 110.754625000000004 33908.000000000000000 a
12.885470000000000 110.758218999999997 33910.000000000000000 a
12.887480999999999 110.759422999999998 33911.000000000000000 a
12.903570000000000 110.769047999999998 33920.000000000000000 a
12.945846000000000 110.794432999999998 33925.000000000000000 a
12.961959000000000 110.804112000000003 33917.000000000000000 a
12.972038000000000 110.810181999999998 33916.000000000000000 a
12.978081000000000 110.813821000000004 33915.000000000000000 a
13.006281000000000 110.830763000000005 33920.000000000000000 a
13.076506999999999 110.873794000000004 33943.000000000000000 a
13.086244000000001 110.880431000000002 33937.000000000000000 a
13.138432000000000 110.916995999999997 33955.000000000000000 a
13.190338000000001 110.953979000000004 33926.000000000000000 a
13.240442000000000 110.989564000000001 33916.000000000000000 a
13.311856000000001 111.040020999999996 33916.000000000000000 a
13.325379000000000 111.049537000000001 33922.000000000000000 a
13.342814000000001 111.061798999999993 33922.000000000000000 a
13.348606000000000 111.065866999999997 33926.000000000000000 a
13.354405000000000 111.069944000000007 33928.000000000000000 a
13.389253999999999 111.094424000000004 33933.000000000000000 a
13.416323999999999 111.113519999999994 33940.000000000000000 a
13.418265999999999 111.114877000000007 33940.000000000000000 a
13.493817999999999 111.167938000000007 33933.000000000000000 a
13.528674000000001 111.192447999999999 33927.000000000000000 a
13.536412000000000 111.197877000000005 33933.000000000000000 a
13.551907999999999 111.208759999999998 33943.000000000000000 a
13.565462000000000 111.218293000000003 33938.000000000000000 a
13.582879999999999 111.230560999999994 33948.000000000000000 a
13.584819000000000 111.231920000000002 33948.000000000000000 a
13.635173000000000 111.267352000000002 33965.000000000000000 a
13.637114000000000 111.268727999999996 33966.000000000000000 a
13.679736000000000 111.298811999999998 33973.000000000000000 a
13.681666000000000 111.300172000000003 33970.000000000000000 a
13.706840000000000 111.317982999999998 33954.000000000000000 a
13.735887999999999 111.338527999999997 33947.000000000000000 a
13.739746000000000 111.341296999999997 33937.000000000000000 a
13.762995000000000 111.357663000000002 33939.000000000000000 a
13.840348000000001 111.412374000000000 33939.000000000000000 a
13.880907000000001 111.441004000000007 33967.000000000000000 a
13.886704999999999 111.445091000000005 33972.000000000000000 a
13.896369000000000 111.451909000000001 33976.000000000000000 a
13.907978000000000 111.460088999999996 33985.000000000000000 a
13.917640000000000 111.466887999999997 33989.000000000000000 a
13.923432000000000 111.470996000000000 33990.000000000000000 a
13.958171000000000 111.495603000000003 33982.000000000000000 a
13.960100000000001 111.496970000000005 33983.000000000000000 a
13.971658000000000 111.505156999999997 33978.000000000000000 a
14.037222999999999 111.551405000000003 33963.000000000000000 a
14.046893000000001 111.558195999999995 33965.000000000000000 a
14.135370000000000 111.620430999999996 33907.000000000000000 a
14.168189999999999 111.643496999999996 33922.000000000000000 a
14.177811999999999 111.650259000000005 33917.000000000000000 a
14.197089999999999 111.663824000000005 33935.000000000000000 a
14.214399000000000 111.676002999999994 33934.000000000000000 a
14.237443000000001 111.692254000000005 33931.000000000000000 a
14.239371000000000 111.693617000000003 33934.000000000000000 a
14.247066999999999 111.699021000000002 33940.000000000000000 a
14.275886000000000 111.719323000000003 33932.000000000000000 a
14.300877000000000 111.736947000000001 33938.000000000000000 a
14.308578000000001 111.742379000000000 33938.000000000000000 a
14.352841000000000 111.773656000000003 33925.000000000000000 a
14.387537999999999 111.798231000000001 33903.000000000000000 a
14.408768999999999 111.813244999999995 33902.000000000000000 a
14.461008000000000 111.850178999999997 33894.000000000000000 a
14.464892000000001 111.852907000000002 33895.000000000000000 a
14.480404999999999 111.863839999999996 33900.000000000000000 a
14.497850000000000 111.876160999999996 33898.000000000000000 a
14.538515000000000 111.904957999999993 33890.000000000000000 a
14.565644000000001 111.924211999999997 33890.000000000000000 a
14.577270000000000 111.932481999999993 33899.000000000000000 a
14.620010000000001 111.962596000000005 33894.000000000000000 a
14.621950999999999 111.963960999999998 33896.000000000000000 a
14.654998000000001 111.987291999999997 33903.000000000000000 a
14.660812000000000 111.991404000000003 33906.000000000000000 a
14.662751000000000 111.992782000000005 33904.000000000000000 a
14.676327000000001 112.002403000000001 33901.000000000000000 a
14.711221999999999 112.027136999999996 33888.000000000000000 a
14.715090000000000 112.029878999999994 33892.000000000000000 a
14.722803000000001 112.035363000000004 33899.000000000000000 a
14.732476999999999 112.042197999999999 33900.000000000000000 a
14.779097999999999 112.074927000000002 33900.000000000000000 a
14.786889000000000 112.080371999999997 33903.000000000000000 a
14.804345000000000 112.092617000000004 33899.000000000000000 a
14.806295000000000 112.093986999999998 33899.000000000000000 a
14.858689999999999 112.130726999999993 33915.000000000000000 a
14.870346000000000 112.138901000000004 33915.000000000000000 a
14.885869000000000 112.149764000000005 33913.000000000000000 a
14.915009000000000 112.170226999999997 33915.000000000000000 a
14.936349999999999 112.185202000000004 33916.000000000000000 a
14.979050000000001 112.215204999999997 33905.000000000000000 a
14.984874000000000 112.219314999999995 33906.000000000000000 a
14.986810999999999 112.220680999999999 33907.000000000000000 a
15.060323000000000 112.272497999999999 33916.000000000000000 a
15.064178999999999 112.275225000000006 33917.000000000000000 a
15.071890000000000 112.280672999999993 33912.000000000000000 a
15.093095000000000 112.295620000000000 33912.000000000000000 a
15.108506000000000 112.306506999999996 33910.000000000000000 a
15.112356000000000 112.309218000000001 33909.000000000000000 a
15.152758000000000 112.337766000000002 33891.000000000000000 a
15.191233000000000 112.364923000000005 33887.000000000000000 a
15.204662000000001 112.374514000000005 33884.000000000000000 a
15.219875999999999 112.385638999999998 33815.000000000000000 a
15.237099000000001 112.397968000000006 33769.000000000000000 a
15.254529000000000 112.410043999999999 33804.000000000000000 a
15.258404000000001 112.412709000000007 33812.000000000000000 a
15.300799000000000 112.442391999999998 33900.000000000000000 a
15.341155000000001 112.470847000000006 33916.000000000000000 a
15.381486000000001 112.499385000000004 33911.000000000000000 a
15.406431000000000 112.517043999999999 33906.000000000000000 a
15.408352000000001 112.518396999999993 33901.000000000000000 a
15.412190000000001 112.521125999999995 33902.000000000000000 a
15.433339999999999 112.536071000000007 33918.000000000000000 a
15.458335000000000 112.553746000000004 33924.000000000000000 a
15.462177000000001 112.556473999999994 33928.000000000000000 a
15.496668000000000 112.580920000000006 33943.000000000000000 a
15.500506000000000 112.583641000000000 33941.000000000000000 a
15.519658000000000 112.597189999999998 33949.000000000000000 a
15.565644000000001 112.629782000000006 33941.000000000000000 a
15.579040000000001 112.639277000000007 33933.000000000000000 a
15.603922000000001 112.656902000000002 33939.000000000000000 a
15.619222000000001 112.667767999999995 33948.000000000000000 a
15.661299000000000 112.697672999999995 33947.000000000000000 a
15.665127000000000 112.700395999999998 33946.000000000000000 a
15.667044000000001 112.701757999999998 33946.000000000000000 a
15.686194000000000 112.715367999999998 33938.000000000000000 a
15.762682999999999 112.769633999999996 33928.000000000000000 a
15.774153000000000 112.777794000000000 33917.000000000000000 a
15.776064999999999 112.779156999999998 33918.000000000000000 a
15.797069000000000 112.794117999999997 33916.000000000000000 a
15.816197000000001 112.807704000000001 33916.000000000000000 a
15.846819000000000 112.829434000000006 33923.000000000000000 a
15.875540000000001 112.849851999999998 33910.000000000000000 a
15.879365999999999 112.852581999999998 33909.000000000000000 a
15.892784000000001 112.862156999999996 33897.000000000000000 a
15.933043000000000 112.890816999999998 33903.000000000000000 a
15.944554000000000 112.899013999999994 33913.000000000000000 a
15.956042000000000 112.907207999999997 33916.000000000000000 a
15.967558000000000 112.915419000000000 33920.000000000000000 a
15.971396000000000 112.918150999999995 33919.000000000000000 a
15.984812000000000 112.927718999999996 33915.000000000000000 a
16.046182999999999 112.971495000000004 33918.000000000000000 a
16.049994999999999 112.974209000000002 33915.000000000000000 a
16.092099000000001 113.004296999999994 33922.000000000000000 a
16.101676999999999 113.011150999999998 33923.000000000000000 a
16.107427999999999 113.015259999999998 33925.000000000000000 a
16.161076000000001 113.053471999999999 33925.000000000000000 a
16.193650000000002 113.076756000000003 33928.000000000000000 a
16.199403000000000 113.080872999999997 33931.000000000000000 a
16.205165999999998 113.084970999999996 33929.000000000000000 a
16.218589000000001 113.094532999999998 33929.000000000000000 a
16.285636000000000 113.142467999999994 33927.000000000000000 a
16.329746000000000 113.174018000000004 33938.000000000000000 a
16.350838000000000 113.189109999999999 33941.000000000000000 a
16.354671000000000 113.191861000000003 33942.000000000000000 a
16.364256999999998 113.198739000000003 33937.000000000000000 a
16.381547999999999 113.211124999999996 33940.000000000000000 a
16.387319000000002 113.215260000000001 33943.000000000000000 a
16.406531000000001 113.228999000000002 33933.000000000000000 a
16.408448000000000 113.230374999999995 33933.000000000000000 a
16.444970000000001 113.256521000000006 33934.000000000000000 a
16.483429999999998 113.284070000000000 33956.000000000000000 a
16.508407999999999 113.302030999999999 33937.000000000000000 a
16.525710000000000 113.314481000000001 33935.000000000000000 a
16.544951000000001 113.328297000000006 33929.000000000000000 a
16.564191999999998 113.342093000000006 33934.000000000000000 a
16.579588000000001 113.353121999999999 33929.000000000000000 a
16.637255000000000 113.394581000000002 33935.000000000000000 a
16.641116000000000 113.397344000000004 33929.000000000000000 a
16.691147999999998 113.433311000000003 33911.000000000000000 a
16.693065000000001 113.434692999999996 33910.000000000000000 a
16.702680000000001 113.441618000000005 33906.000000000000000 a
16.725795000000002 113.458225999999996 33910.000000000000000 a
16.746984000000001 113.473461000000000 33901.000000000000000 a
16.766269000000001 113.487300000000005 33910.000000000000000 a
16.795189000000001 113.508120000000005 33902.000000000000000 a
16.855052000000001 113.551299999999998 33890.000000000000000 a
16.874383000000002 113.565263000000002 33894.000000000000000 a
16.885974999999998 113.573655000000002 33890.000000000000000 a
16.903383000000002 113.586198999999993 33890.000000000000000 a
16.955677000000001 113.623857999999998 33887.000000000000000 a
16.957619000000001 113.625248999999997 33893.000000000000000 a
16.996428999999999 113.653203000000005 33905.000000000000000 a
17.010057000000000 113.662869000000001 33902.000000000000000 a
17.026246000000000 113.673022000000003 33907.000000000000000 a
17.030428000000001 113.675393000000000 33901.000000000000000 a
17.036742000000000 113.678790000000006 33901.000000000000000 a
17.056170000000002 113.687921000000003 33893.000000000000000 a
17.083037999999998 113.697534000000005 33921.000000000000000 a
17.103760000000001 113.702758000000003 33921.000000000000000 a
17.122461999999999 113.705916999999999 33897.000000000000000 a
17.134232999999998 113.707200000000000 33895.000000000000000 a
17.181332000000001 113.710660000000004 33892.000000000000000 a
17.209582999999999 113.712632999999997 33900.000000000000000 a
17.223731000000001 113.713575000000006 33906.000000000000000 a
17.247326000000001 113.715110999999993 33911.000000000000000 a
17.313378000000000 113.719330999999997 33914.000000000000000 a
17.322820000000000 113.719947000000005 33906.000000000000000 a
17.341707000000000 113.721182999999996 33902.000000000000000 a
17.395987000000002 113.724845999999999 33898.000000000000000 a
17.407800000000002 113.725643000000005 33900.000000000000000 a
17.429050000000000 113.727125999999998 33893.000000000000000 a
17.459727000000001 113.729277999999994 33882.000000000000000 a
17.488064999999999 113.731318999999999 33872.000000000000000 a
17.490424999999998 113.731485000000006 33872.000000000000000 a
17.509302000000002 113.732850999999997 33883.000000000000000 a
17.521099000000000 113.733660999999998 33896.000000000000000 a
17.525808999999999 113.733993999999996 33899.000000000000000 a
17.563527000000001 113.736628999999994 33909.000000000000000 a
17.620056000000002 113.740672000000004 33904.000000000000000 a
17.657660000000000 113.743324999999999 33895.000000000000000 a
17.681168000000000 113.745007999999999 33895.000000000000000 a
17.690563000000001 113.745671999999999 33897.000000000000000 a
17.723471000000000 113.748008999999996 33890.000000000000000 a
17.739906999999999 113.749187000000006 33885.000000000000000 a
17.803367999999999 113.753855000000001 33869.000000000000000 a
17.873922000000000 113.758825999999999 33910.000000000000000 a
17.876283999999998 113.758989999999997 33912.000000000000000 a
17.883354000000001 113.759493000000006 33908.000000000000000 a
17.892779000000001 113.760171999999997 33901.000000000000000 a
17.930527999999999 113.762900999999999 33892.000000000000000 a
17.939957000000000 113.763580000000005 33888.000000000000000 a
17.975397999999998 113.766174000000007 33892.000000000000000 a
18.058112999999999 113.772045000000006 33875.000000000000000 a
18.081793999999999 113.773726999999994 33883.000000000000000 a
18.093606999999999 113.774581999999995 33882.000000000000000 a
18.105430999999999 113.775413999999998 33880.000000000000000 a
18.129064000000000 113.777101000000002 33880.000000000000000 a
18.140875999999999 113.777932000000007 33874.000000000000000 a
18.157432000000000 113.779106999999996 33867.000000000000000 a
18.192898000000000 113.781672000000000 33878.000000000000000 a
18.204705000000001 113.782617000000002 33839.000000000000000 a
18.235493999999999 113.784791999999996 33841.000000000000000 a
18.254414000000001 113.786124000000001 33833.000000000000000 a
18.292299000000000 113.788811999999993 33857.000000000000000 a
18.301767000000002 113.789494000000005 33869.000000000000000 a
18.342065000000002 113.792572000000007 33887.000000000000000 a
18.365810000000000 113.794407000000007 34023.000000000000000 a
18.403803000000000 113.797443000000001 34406.000000000000000 a
18.408556999999998 113.797835000000006 34450.000000000000000 a
18.415662000000001 113.798409000000007 34530.000000000000000 a
18.465367000000001 113.802409999999995 34978.000000000000000 a
18.474826000000000 113.803196999999997 35020.000000000000000 a
18.481914000000000 113.803770999999998 35039.000000000000000 a
18.548089000000001 113.809012999999993 35043.000000000000000 a
18.576450999999999 113.811282000000006 35058.000000000000000 a
18.592987000000001 113.812589000000003 35064.000000000000000 a
18.675576000000000 113.819186999999999 35035.000000000000000 a
18.677924000000001 113.819371000000004 35036.000000000000000 a
18.710909999999998 113.821995000000001 35026.000000000000000 a
18.739182000000000 113.824270999999996 35029.000000000000000 a
18.767427000000001 113.826505999999995 35015.000000000000000 a
18.769781999999999 113.826699000000005 35017.000000000000000 a
18.774500000000000 113.827067000000000 35024.000000000000000 a
18.828610999999999 113.831342000000006 35016.000000000000000 a
18.833321000000002 113.831717999999995 35017.000000000000000 a
18.845071000000001 113.832623999999996 35021.000000000000000 a
18.868563000000002 113.834491000000000 35006.000000000000000 a
18.875613000000001 113.835040000000006 35011.000000000000000 a
18.948547000000001 113.840727000000001 35022.000000000000000 a
18.965008000000001 113.842005999999998 35020.000000000000000 a
18.974411000000000 113.842774000000006 35023.000000000000000 a
19.009727999999999 113.845614999999995 35018.000000000000000 a
19.021508000000001 113.846541000000002 35021.000000000000000 a
19.059201000000002 113.849549999999994 35027.000000000000000 a
19.080421000000001 113.851242999999997 35025.000000000000000 a
19.082770000000000 113.851427999999999 35025.000000000000000 a
19.132270999999999 113.855267999999995 35013.000000000000000 a
19.141673999999998 113.856018000000006 35012.000000000000000 a
19.148750000000000 113.856587000000005 35013.000000000000000 a
19.233473000000000 113.863376000000002 35005.000000000000000 a
19.242892999999999 113.864125000000001 35007.000000000000000 a
19.268736000000001 113.866185999999999 35011.000000000000000 a
19.289891000000001 113.867936000000000 35018.000000000000000 a
19.355615000000000 113.873157000000006 35014.000000000000000 a
19.362674999999999 113.873724999999993 35018.000000000000000 a
19.386130000000001 113.875589000000005 35029.000000000000000 a
19.400207999999999 113.876722999999998 35028.000000000000000 a
19.421303999999999 113.878412999999995 35020.000000000000000 a
19.456475000000001 113.881201000000004 35002.000000000000000 a
19.479917000000000 113.883036000000004 35009.000000000000000 a
19.503385000000002 113.884927000000005 35002.000000000000000 a
19.522131000000002 113.886449999999996 34995.000000000000000 a
19.524478999999999 113.886636999999993 34994.000000000000000 a
19.538518000000000 113.887747000000005 34980.000000000000000 a
19.604175999999999 113.893051000000000 34966.000000000000000 a
19.655826999999999 113.897172999999995 34981.000000000000000 a
19.686360000000001 113.899654999999996 34978.000000000000000 a
19.731076000000002 113.903200999999996 34960.000000000000000 a
19.745183999999998 113.904330999999999 34953.000000000000000 a
19.766366999999999 113.906030999999999 34968.000000000000000 a
19.778117999999999 113.906977999999995 34971.000000000000000 a
19.780466000000001 113.907166000000004 34972.000000000000000 a
19.782813999999998 113.907354999999995 34971.000000000000000 a
19.785157999999999 113.907551999999995 34972.000000000000000 a
19.853370000000002 113.913003000000003 34960.000000000000000 a
19.888591999999999 113.915925000000001 34958.000000000000000 a
19.933100000000000 113.919499000000002 34971.000000000000000 a
19.958855000000000 113.921584999999993 34958.000000000000000 a
19.972881000000001 113.922719999999998 34963.000000000000000 a
19.979910000000000 113.923278999999994 34960.000000000000000 a
19.991596000000001 113.924203000000006 34958.000000000000000 a
20.036017000000001 113.927777000000006 34964.000000000000000 a
20.080401999999999 113.931398000000002 34971.000000000000000 a
20.094429999999999 113.932531999999995 34968.000000000000000 a
20.178540000000002 113.939301999999998 34948.000000000000000 a
20.241620000000001 113.944388000000004 34953.000000000000000 a
20.246307000000002 113.944777999999999 34955.000000000000000 a
20.250982000000000 113.945161999999996 34961.000000000000000 a
20.276679000000001 113.947252000000006 34969.000000000000000 a
20.316354000000000 113.950445000000002 34971.000000000000000 a
20.335038000000001 113.951942000000003 34976.000000000000000 a
20.346706000000001 113.952883000000000 34976.000000000000000 a
20.351372999999999 113.953261999999995 34975.000000000000000 a
20.372363000000000 113.954982000000001 34965.000000000000000 a
20.398042000000000 113.957082999999997 34958.000000000000000 a
20.421379999999999 113.958941999999993 34951.000000000000000 a
20.449366000000001 113.961188000000007 34950.000000000000000 a
20.489061000000000 113.964380000000006 34946.000000000000000 a
20.493734000000000 113.964758000000003 34946.000000000000000 a
20.503102999999999 113.965517000000006 34948.000000000000000 a
20.554583000000001 113.969685999999996 34955.000000000000000 a
20.599086000000000 113.973279000000005 34971.000000000000000 a
20.610803000000001 113.974221000000000 34973.000000000000000 a
20.650625999999999 113.977446999999998 34993.000000000000000 a
20.657648999999999 113.978020999999998 34993.000000000000000 a
20.664681000000002 113.978598000000005 34997.000000000000000 a
20.702124000000001 113.981661000000003 35000.000000000000000 a
20.732517999999999 113.984167999999997 35001.000000000000000 a
20.751237000000000 113.985697999999999 34989.000000000000000 a
20.786337000000000 113.988590000000002 34986.000000000000000 a
20.814406999999999 113.990903000000003 34997.000000000000000 a
20.821432000000001 113.991474999999994 34993.000000000000000 a
20.842493000000001 113.993229999999997 34990.000000000000000 a
20.887022000000002 113.996834000000007 34984.000000000000000 a
20.898737000000001 113.997771999999998 34983.000000000000000 a
20.966785999999999 114.003275000000002 34986.000000000000000 a
20.969127000000000 114.003462999999996 34987.000000000000000 a
21.004352999999998 114.006292999999999 34980.000000000000000 a
21.027830999999999 114.008188000000004 34995.000000000000000 a
21.053675999999999 114.010288000000003 34993.000000000000000 a
21.105502999999999 114.014542000000006 34993.000000000000000 a
21.107863999999999 114.014731999999995 34994.000000000000000 a
21.131436999999998 114.016682000000003 34989.000000000000000 a
21.159707999999998 114.019032999999993 34989.000000000000000 a
21.199771999999999 114.022362000000001 34993.000000000000000 a
21.221015000000001 114.024083000000005 35006.000000000000000 a
21.253982000000001 114.026768000000004 35000.000000000000000 a
21.258690000000001 114.027156000000005 34999.000000000000000 a
21.279892000000000 114.028903999999997 34999.000000000000000 a
21.343494000000000 114.034058999999999 35007.000000000000000 a
21.348201000000000 114.034445000000005 35006.000000000000000 a
21.367079000000000 114.035968999999994 35003.000000000000000 a
21.371784000000002 114.036353000000005 35002.000000000000000 a
21.482502000000000 114.045423999999997 34978.000000000000000 a
21.494268999999999 114.046401000000003 34983.000000000000000 a
21.498985000000001 114.046783000000005 34977.000000000000000 a
21.541367000000001 114.050295000000006 34960.000000000000000 a
21.581465000000001 114.053622000000004 34967.000000000000000 a
21.659272000000001 114.060095000000004 34983.000000000000000 a
21.739350999999999 114.066688999999997 34983.000000000000000 a
21.800557999999999 114.071794999999995 34965.000000000000000 a
21.875924999999999 114.077941999999993 34984.000000000000000 a
22.028941000000000 114.090631000000002 34967.000000000000000 a
22.071300999999998 114.094115000000002 34948.000000000000000 a
22.731829000000001 114.036974000000001 34866.000000000000000 a
23.000157000000002 113.899405999999999 34841.000000000000000 a
23.126449000000001 113.839163999999997 34866.000000000000000 a
23.178134000000000 113.818450999999996 34855.000000000000000 a
23.409540000000000 113.727243000000001 34837.000000000000000 a
23.503760000000000 113.689936000000003 34830.000000000000000 a
24.111961999999998 113.447862999999998 34770.000000000000000 a
24.212945000000001 113.414614999999998 34794.000000000000000 a
24.235889000000000 113.412193000000002 34792.000000000000000 a
24.273135000000000 113.411484000000002 34774.000000000000000 a
24.322215000000000 113.412662999999995 34757.000000000000000 a
24.380668000000000 113.415105999999994 34743.000000000000000 a
24.404036000000001 113.416146999999995 34742.000000000000000 a
24.441414000000002 113.417766999999998 34748.000000000000000 a
24.490445999999999 113.419846000000007 34740.000000000000000 a
24.579032000000002 113.423214000000002 34735.000000000000000 a
24.609351000000000 113.424289000000002 34729.000000000000000 a
24.644355000000001 113.425481000000005 34734.000000000000000 a
24.684032999999999 113.426794000000001 34737.000000000000000 a
24.730764000000001 113.428434999999993 34726.000000000000000 a
24.779834000000001 113.430131000000003 34722.000000000000000 a
24.793835999999999 113.430595999999994 34721.000000000000000 a
24.842876000000000 113.432274000000007 34708.000000000000000 a
24.875558000000002 113.433375999999996 34701.000000000000000 a
24.903540000000000 113.434342999999998 34712.000000000000000 a
24.929186999999999 113.435201000000006 34707.000000000000000 a
24.966429999999999 113.436453000000000 34721.000000000000000 a
24.999044000000001 113.437576000000007 34727.000000000000000 a
25.029301000000000 113.438663000000005 34711.000000000000000 a
25.082794000000000 113.440551999999997 34693.000000000000000 a
25.178201000000001 113.443884999999995 34695.000000000000000 a
25.245728000000000 113.446259999999995 34686.000000000000000 a
25.285298999999998 113.447640000000007 34681.000000000000000 a
25.324825000000001 113.449008000000006 34676.000000000000000 a
25.375903999999998 113.450793000000004 34665.000000000000000 a
25.406110000000002 113.451824999999999 34660.000000000000000 a
25.557138999999999 113.457224999999994 34666.000000000000000 a
25.640934000000001 113.460165000000003 34645.000000000000000 a
25.696797000000000 113.462114999999997 34645.000000000000000 a
25.762076000000000 113.464414000000005 34614.000000000000000 a
25.839023999999998 113.467211000000006 34617.000000000000000 a
26.068691000000001 113.474881999999994 36728.000000000000000 a
26.150245999999999 113.477545000000006 36730.000000000000000 a
26.382697000000000 113.485086999999993 36732.000000000000000 a
26.515863000000000 113.489521999999994 36686.000000000000000 a
26.752973000000001 113.497423999999995 36679.000000000000000 a
26.834340999999998 113.500122000000005 36669.000000000000000 a
26.929483999999999 113.503288999999995 36658.000000000000000 a
27.326438000000000 113.516508000000002 36668.000000000000000 a
27.457571999999999 113.520895999999993 36542.000000000000000 a
27.505057000000001 113.522555999999994 36556.000000000000000 a
27.661279000000000 113.528158000000005 36556.000000000000000 a
27.917005000000000 113.548417000000001 36523.000000000000000 a
27.969510000000000 113.552256999999997 36473.000000000000000 a
28.065228000000001 113.559241000000000 36471.000000000000000 a
28.126691999999998 113.563734999999994 36479.000000000000000 a
28.179034999999999 113.567524000000006 36505.000000000000000 a
28.251930999999999 113.572824999999995 36510.000000000000000 a
28.267890999999999 113.573982000000001 36519.000000000000000 a
28.322730000000000 113.578007999999997 36501.000000000000000 a
28.395869999999999 113.583448000000004 36492.000000000000000 a
28.436989000000001 113.586528000000001 36508.000000000000000 a
28.537520000000001 113.593953999999997 36458.000000000000000 a
28.578675000000000 113.597012000000007 36454.000000000000000 a
28.743448000000001 113.609268000000000 36414.000000000000000 a
28.835076000000001 113.616078000000002 36406.000000000000000 a
28.940567000000001 113.623733000000001 36402.000000000000000 a
29.115262000000001 113.636358999999999 36378.000000000000000 a
29.302126000000001 113.650105999999994 36378.000000000000000 a
29.898344000000002 113.698085000000006 36283.000000000000000 a
29.944942000000001 113.712434000000002 36271.000000000000000 a
30.014081000000001 113.744961000000004 36260.000000000000000 a
30.219721000000000 113.852412000000001 36174.000000000000000 a
30.517897000000001 114.006764000000004 36128.000000000000000 a
30.748536999999999 114.126502000000002 36096.000000000000000 a
31.155241000000000 114.339285000000004 36033.000000000000000 a
31.314077000000001 114.419770000000000 35989.000000000000000 a
31.428926000000001 114.442122999999995 35871.000000000000000 a
31.598129000000000 114.456890000000001 35897.000000000000000 a
31.790105000000001 114.474297000000007 35842.000000000000000 a
31.953944000000000 114.488884999999996 35296.000000000000000 a
32.092286999999999 114.501755000000003 34236.000000000000000 a
32.214384000000003 114.513091000000003 33741.000000000000000 a
32.309584000000001 114.521583000000007 33746.000000000000000 a
32.400590999999999 114.529618999999997 33719.000000000000000 a
32.813642999999999 114.565826000000001 33721.000000000000000 a
33.574587999999999 114.633774000000003 33619.000000000000000 a
33.632348999999998 114.639003000000002 33587.000000000000000 a
33.819217000000002 114.658558999999997 33372.000000000000000 a
33.912101999999997 114.666673000000003 33549.000000000000000 a
34.248123000000000 114.700214000000003 33547.000000000000000 a
34.435512000000003 114.718931999999995 33542.000000000000000 a
34.550136000000002 114.730497999999997 33523.000000000000000 a
35.653734000000000 114.843093999999994 33343.000000000000000 a
35.713240999999996 114.849249999999998 33317.000000000000000 a
35.891849000000001 114.867527999999993 33390.000000000000000 a
36.915109999999999 115.233974000000003 33214.000000000000000 a
37.007077000000002 115.287676000000005 33171.000000000000000 a
37.128154000000002 115.358333000000002 33181.000000000000000 a
37.160755999999999 115.377472999999995 33182.000000000000000 a
37.239482000000002 115.423597999999998 33158.000000000000000 a
37.306624999999997 115.463142000000005 33117.000000000000000 a
37.360405000000000 115.494748999999999 33104.000000000000000 a
37.435105000000000 115.538905000000000 33102.000000000000000 a
37.498261999999997 115.576404999999994 33071.000000000000000 a
37.569125000000000 115.618212000000000 33036.000000000000000 a
39.554960999999999 116.624377999999993 23.000000000000000 a
37.339379000000001 116.332857000000004 64.000000000000000 a
37.153312000000000 116.447545000000005 29.000000000000000 a
37.109878999999999 116.492743000000004 50.000000000000000 a
36.847707999999997 116.670957999999999 25.000000000000000 a
36.730744999999999 117.283930999999995 168.000000000000000 a
36.724369000000003 117.408759000000003 143.000000000000000 a
36.727269000000000 117.463768999999999 193.000000000000000 a
36.726250000000000 117.477250999999995 225.000000000000000 a
36.700516000000000 117.634801999999993 336.000000000000000 a
36.685858000000003 117.700258000000005 453.000000000000000 a
36.700124000000002 117.825595000000007 335.000000000000000 a
36.796593999999999 117.965185000000005 83.000000000000000 a
36.794432999999998 118.005904000000001 92.000000000000000 a
36.779017000000003 118.096176000000000 154.000000000000000 a
36.782097999999998 118.132829999999998 211.000000000000000 a
36.802624999999999 118.273678000000004 251.000000000000000 a
36.775559999999999 118.458927000000003 93.000000000000000 a
36.742220000000003 118.598433999999997 186.000000000000000 a
36.733449999999998 118.672369000000003 165.000000000000000 a
36.727829999999997 118.708089999999999 151.000000000000000 a
36.723069000000002 118.735156000000003 125.000000000000000 a
36.713383999999998 118.805166000000000 156.000000000000000 a
36.711649000000001 118.828130999999999 195.000000000000000 a
36.708877000000001 118.861700999999996 248.000000000000000 a
36.705404999999999 118.897237000000004 204.000000000000000 a
36.704151000000003 118.947874999999996 157.000000000000000 a
36.708939000000001 119.054755999999998 93.000000000000000 a
36.691003000000002 119.100326999999993 127.000000000000000 a
36.654496999999999 119.232089999999999 274.000000000000000 a
36.643774000000001 119.254329999999996 294.000000000000000 a
36.548869000000003 119.389402000000004 151.000000000000000 a
36.532359999999997 119.503680000000003 129.000000000000000 a
36.518937999999999 119.569254000000001 93.000000000000000 a
36.518098000000002 119.575321000000002 100.000000000000000 a
36.501921000000003 119.601485999999994 118.000000000000000 a
36.451979999999999 119.662195999999994 81.000000000000000 a
36.396954999999998 119.853954999999999 140.000000000000000 a
36.399341999999997 119.889212000000001 128.000000000000000 a
36.400461999999997 119.947168000000005 175.000000000000000 a
36.400736999999999 120.027637999999996 173.000000000000000 a
36.393152000000001 120.201117999999994 107.000000000000000 a
36.393210000000003 120.211523999999997 101.000000000000000 a
36.391475000000000 120.219582000000003 97.000000000000000 a
36.241230999999999 120.570954999999998 370.000000000000000 a
36.226886000000000 120.596548999999996 727.000000000000000 a
36.224777000000003 120.599401999999998 775.000000000000000 a
36.202911000000000 120.615537000000003 2054.000000000000000 a
36.202942999999998 120.615575000000007 2060.000000000000000 a
36.203972999999998 120.616226999999995 2265.000000000000000 a
36.204050000000002 120.616269000000003 2273.000000000000000 a
36.204253000000001 120.616828999999996 2270.000000000000000 a
36.204335000000000 120.616845999999995 2270.000000000000000 a
36.204459999999997 120.616854000000004 2269.000000000000000 a
36.204770000000003 120.616681000000000 2246.000000000000000 a
36.204922000000003 120.616620999999995 2230.000000000000000 a
36.204917999999999 120.616635000000002 2229.000000000000000 a
36.205083000000002 120.616505000000004 2209.000000000000000 a
36.205300000000001 120.616382999999999 2178.000000000000000 a
36.205345000000001 120.616364000000004 2172.000000000000000 a
36.207102999999996 120.615599000000003 1971.000000000000000 a
36.207557999999999 120.615352999999999 1923.000000000000000 a
36.233082000000003 120.586984000000001 574.000000000000000 a
36.240369000000001 120.573809999999995 432.000000000000000 a
36.049394999999997 120.340599999999995 45.000000000000000 a
36.049388000000000 120.340599999999995 45.000000000000000 a
36.049363000000000 120.340601000000007 45.000000000000000 a
36.049795000000003 120.347817000000006 59.000000000000000 a
36.060406000000000 120.302251999999996 163.000000000000000 a
36.060479000000001 120.302036000000001 169.000000000000000 a
36.062393999999998 120.299501000000006 166.000000000000000 a
36.061836000000000 120.299582999999998 186.000000000000000 a
36.061695000000000 120.299786999999995 191.000000000000000 a
36.058225999999998 120.415729999999996 53.000000000000000 a
36.067143999999999 120.438146000000003 31.000000000000000 a
36.067121999999998 120.438153000000000 32.000000000000000 a
36.067103000000003 120.438094000000007 35.000000000000000 a
36.061489000000002 120.423770000000005 39.000000000000000 a
36.056747000000001 120.400518000000005 74.000000000000000 a
36.337209999999999 120.325558000000001 60.000000000000000 a
36.340673000000002 120.319224000000006 43.000000000000000 a
36.378571999999998 120.250726000000000 97.000000000000000 a
36.385762000000000 120.240065999999999 92.000000000000000 a
36.386474000000000 120.238332000000000 89.000000000000000 a
36.392972999999998 120.124020000000002 87.000000000000000 a
36.395104000000003 120.105427000000006 52.000000000000000 a
36.398054000000002 120.042834999999997 91.000000000000000 a
36.401358000000002 120.001833000000005 143.000000000000000 a
36.399135000000001 119.917351999999994 90.000000000000000 a
36.395580000000002 119.815493000000004 96.000000000000000 a
36.395597000000002 119.794155000000003 136.000000000000000 a
36.391691000000002 119.750581999999994 87.000000000000000 a
36.392341999999999 119.738940999999997 112.000000000000000 a
36.397786000000004 119.726174000000000 87.000000000000000 a
36.435167999999997 119.681728000000007 78.000000000000000 a
36.469997999999997 119.632930000000002 76.000000000000000 a
36.486859000000003 119.616263000000004 83.000000000000000 a
36.521531000000003 119.540747999999994 107.000000000000000 a
36.538871999999998 119.479594000000006 156.000000000000000 a
36.539451999999997 119.446402000000006 185.000000000000000 a
36.540028000000000 119.415363999999997 135.000000000000000 a
36.557240999999998 119.370018000000002 111.000000000000000 a
36.593846999999997 119.341926000000001 134.000000000000000 a
36.609260999999996 119.323831999999996 172.000000000000000 a
36.628912000000000 119.287490000000005 218.000000000000000 a
36.657848000000001 119.219700000000003 257.000000000000000 a
36.660871999999998 119.194694999999996 208.000000000000000 a
36.666724000000002 119.168983999999995 166.000000000000000 a
36.672659000000003 119.142973999999995 121.000000000000000 a
36.701818000000003 119.080470000000005 118.000000000000000 a
36.707756000000003 119.063428999999999 152.000000000000000 a
36.712097000000000 119.024845999999997 182.000000000000000 a
36.707934000000002 118.985923999999997 184.000000000000000 a
36.701532999999998 118.918147000000005 256.000000000000000 a
36.714587000000002 118.782987000000006 222.000000000000000 a
36.718595999999998 118.760311999999999 219.000000000000000 a
36.735370000000003 118.659302999999994 215.000000000000000 a
36.739001000000002 118.634315999999998 211.000000000000000 a
36.746983000000000 118.576364999999996 204.000000000000000 a
36.761547999999998 118.545619000000002 210.000000000000000 a
36.770111999999997 118.512575999999996 226.000000000000000 a
36.772432999999999 118.489531999999997 230.000000000000000 a
36.777217000000000 118.438888000000006 243.000000000000000 a
36.779161999999999 118.411570999999995 255.000000000000000 a
36.790723000000000 118.370264000000006 241.000000000000000 a
36.794384000000001 118.356578999999996 248.000000000000000 a
36.803637000000002 118.323353999999995 243.000000000000000 a
36.804048000000002 118.315138000000005 262.000000000000000 a
36.803488000000002 118.283824999999993 276.000000000000000 a
36.797925999999997 118.217350999999994 277.000000000000000 a
36.793199000000001 118.183817000000005 271.000000000000000 a
36.787609000000003 118.154957999999993 258.000000000000000 a
36.790309000000001 118.044700000000006 156.000000000000000 a
36.794383000000003 118.026574999999994 124.000000000000000 a
36.796550000000003 117.970945000000000 170.000000000000000 a
36.789143000000003 117.926114999999996 175.000000000000000 a
36.785590999999997 117.921639999999996 218.000000000000000 a
36.738810999999998 117.887844999999999 256.000000000000000 a
36.697313000000001 117.801710000000000 394.000000000000000 a
36.689498000000000 117.772211999999996 475.000000000000000 a
36.691260999999997 117.729073999999997 507.000000000000000 a
36.695450000000001 117.653749000000005 426.000000000000000 a
36.707991000000000 117.614044000000007 362.000000000000000 a
36.702545000000001 117.572502000000000 330.000000000000000 a
36.713259999999998 117.516964000000002 238.000000000000000 a
36.721851000000001 117.364778999999999 174.000000000000000 a
36.734597000000001 117.321686999999997 166.000000000000000 a
36.719292000000003 117.215798000000007 183.000000000000000 a
36.677016999999999 117.001367999999999 83.000000000000000 a
36.691429999999997 116.833338999999995 67.000000000000000 a
36.729443000000003 116.798022000000003 138.000000000000000 a
36.899408999999999 116.634446999999994 73.000000000000000 a
37.003529999999998 116.571307000000004 73.000000000000000 a
37.219835000000003 116.406666999999999 37.000000000000000 a
37.299247000000001 116.356016999999994 60.000000000000000 a
37.430084000000001 116.286154999999994 28.000000000000000 a
37.530329000000002 116.327670999999995 45.000000000000000 a
37.659996999999997 116.388390000000001 24.000000000000000 a
37.707912000000000 116.410523999999995 24.000000000000000 a
37.822460999999997 116.484943000000001 8.000000000000000 a
37.881521999999997 116.519413999999998 15.000000000000000 a
38.025148999999999 116.571905999999998 12.000000000000000 a
39.369148000000003 117.014133999999999 39.000000000000000 a
39.459732000000002 116.793716000000003 25.000000000000000 a
39.640904999999997 116.443370999999999 60.000000000000000 a
36.542198999999997 101.970082000000005 6787.000000000000000 a
36.556485000000002 101.934503000000007 6926.000000000000000 a
36.562579999999997 101.895833999999994 7200.000000000000000 a
36.569813000000003 101.867472000000006 6949.000000000000000 a
36.653531999999998 101.729129000000000 7292.000000000000000 a
36.665585000000000 101.689680999999993 7318.000000000000000 a
36.667056000000002 101.640938000000006 7479.000000000000000 a
36.663843000000000 101.586123000000001 7641.000000000000000 a
36.662979999999997 101.473257000000004 7769.000000000000000 a
36.576492000000002 100.495378000000002 10496.000000000000000 a
36.577112000000000 100.493236999999993 10482.000000000000000 a
36.577863999999998 100.490920000000003 10490.000000000000000 a
36.578200000000002 100.491076000000007 10487.000000000000000 a
36.579016000000003 100.491540999999998 10486.000000000000000 a
36.579315999999999 100.491388000000001 10474.000000000000000 a
36.572580000000002 100.508489999999995 10439.000000000000000 a
36.551470000000002 100.580365999999998 10522.000000000000000 a
36.548017999999999 100.592993000000007 10524.000000000000000 a
36.541885999999998 100.630488999999997 10507.000000000000000 a
36.534922000000002 100.673317999999995 10482.000000000000000 a
36.503608000000000 100.765296000000006 10576.000000000000000 a
36.488899000000004 100.795805000000001 10556.000000000000000 a
36.435392000000000 100.871962999999994 10629.000000000000000 a
36.434494000000001 100.873603000000003 10628.000000000000000 a
36.432158999999999 100.879570999999999 10655.000000000000000 a
36.418435000000002 100.916122000000001 10646.000000000000000 a
36.398297999999997 100.969682000000006 10660.000000000000000 a
36.398280999999997 100.971406000000002 10653.000000000000000 a
36.398519000000000 100.973766999999995 10648.000000000000000 a
36.405093999999998 101.003229000000005 10702.000000000000000 a
36.423647000000003 101.103264999999993 11155.000000000000000 a
36.423819999999999 101.104442000000006 11161.000000000000000 a
36.674185000000001 101.372429999999994 8315.000000000000000 a
36.667043999999997 101.644492999999997 7453.000000000000000 a
36.636481000000003 101.809556999999998 490.000000000000000 a
36.744762999999999 101.175895999999995 8828.000000000000000 a
36.775359999999999 101.138148999999999 9164.000000000000000 a
36.863179000000002 101.056011999999996 9671.000000000000000 a
37.254857999999999 100.261212000000000 10427.000000000000000 a
37.197260999999997 99.776460000000000 10380.000000000000000 a
37.154628000000002 99.546964000000003 10513.000000000000000 a
37.165619999999997 99.508984999999996 10549.000000000000000 a
37.168956000000001 99.494457999999995 10581.000000000000000 a
37.180295999999998 99.416608999999994 10656.000000000000000 a
37.199883000000000 99.288639000000003 10760.000000000000000 a
37.221694999999997 99.114008999999996 11049.000000000000000 a
37.231617999999997 99.082370999999995 11231.000000000000000 a
37.236736999999998 99.053645000000003 11317.000000000000000 a
37.236761999999999 99.053263999999999 11313.000000000000000 a
37.234121000000002 99.029714999999996 11410.000000000000000 a
37.210832000000003 98.960166000000001 11700.000000000000000 a
37.195543999999998 98.915882999999994 12069.000000000000000 a
37.191274000000000 98.906244999999998 11941.000000000000000 a
37.191161999999998 98.906099999999995 11947.000000000000000 a
37.007398000000002 98.852936999999997 10688.000000000000000 a
37.004289999999997 98.842448000000005 10656.000000000000000 a
37.007385999999997 98.712782000000004 10522.000000000000000 a
36.999735000000001 98.688097999999997 10392.000000000000000 a
36.998680999999998 98.663043000000002 10236.000000000000000 a
37.005191000000003 98.625763000000006 10291.000000000000000 a
37.003261000000002 98.583115000000006 10164.000000000000000 a
36.959553000000000 98.503018999999995 9832.000000000000000 a
36.955893000000003 98.495536000000001 9834.000000000000000 a
36.956856999999999 98.391318999999996 9645.000000000000000 a
36.957745000000003 98.372816000000000 9641.000000000000000 a
36.965794000000002 98.336737999999997 9577.000000000000000 a
36.981703000000003 98.274192999999997 9557.000000000000000 a
36.984504999999999 98.248761000000002 9503.000000000000000 a
36.987636000000002 98.221886999999995 9511.000000000000000 a
36.990523000000003 98.196952999999993 9572.000000000000000 a
36.993647000000003 98.169554000000005 9557.000000000000000 a
36.997379000000002 98.118092000000004 9535.000000000000000 a
37.005499000000000 98.032263999999998 9588.000000000000000 a
37.014308999999997 98.015378999999996 9539.000000000000000 a
37.030082999999998 97.974858999999995 9599.000000000000000 a
37.034100000000002 97.949566000000004 9530.000000000000000 a
37.039808000000001 97.926922000000005 9471.000000000000000 a
37.045152000000002 97.891188999999997 9468.000000000000000 a
37.052115000000001 97.811719999999994 9473.000000000000000 a
37.063116999999998 97.783950000000004 9398.000000000000000 a
37.073799999999999 97.746784000000005 9396.000000000000000 a
37.082110000000000 97.710038999999995 9309.000000000000000 a
37.085087000000001 97.685967000000005 9276.000000000000000 a
37.087542999999997 97.678217000000004 9290.000000000000000 a
37.098253000000000 97.650234999999995 9251.000000000000000 a
37.108590000000000 97.629786999999993 9260.000000000000000 a
37.139228000000003 97.580985999999996 9233.000000000000000 a
37.200870000000002 97.554775000000006 9268.000000000000000 a
37.237644000000003 97.518214999999998 9250.000000000000000 a
37.283790000000003 97.462930000000000 9391.000000000000000 a
37.288609999999998 97.456456000000003 9425.000000000000000 a
37.285418999999997 97.251925999999997 9331.000000000000000 a
37.245612000000001 97.190355999999994 9317.000000000000000 a
37.247942000000002 97.163289000000006 9171.000000000000000 a
37.256444999999999 97.126682000000002 9159.000000000000000 a
37.263759999999998 97.064156999999994 9109.000000000000000 a
37.235039000000000 97.000530999999995 9184.000000000000000 a
37.223686000000001 96.971143999999995 9130.000000000000000 a
37.216102999999997 96.950547000000000 9133.000000000000000 a
37.216665999999996 96.930103000000003 9120.000000000000000 a
37.227687000000003 96.891750000000002 9146.000000000000000 a
37.230857000000000 96.862219999999994 9146.000000000000000 a
37.225869000000003 96.842899000000003 9170.000000000000000 a
37.209890999999999 96.733637999999999 9678.000000000000000 a
37.188612999999997 96.694618000000006 9704.000000000000000 a
37.144885000000002 96.600058000000004 9827.000000000000000 a
37.150570999999999 96.560713000000007 10143.000000000000000 a
37.152026999999997 96.549808999999996 10219.000000000000000 a
37.161329000000002 96.523702999999998 10292.000000000000000 a
37.175052000000001 96.473026000000004 10479.000000000000000 a
37.191347000000000 96.410171000000005 10487.000000000000000 a
37.200265000000002 96.384084999999999 10543.000000000000000 a
37.209842000000002 96.355553000000000 10650.000000000000000 a
37.218297000000000 96.330749999999995 10621.000000000000000 a
37.228284000000002 96.301625999999999 10618.000000000000000 a
37.239046000000002 96.277630000000002 10662.000000000000000 a
37.265884999999997 96.224024000000000 10783.000000000000000 a
37.289000999999999 96.171790999999999 10937.000000000000000 a
37.310549999999999 96.092478000000000 10776.000000000000000 a
37.325989000000000 96.035165000000006 10580.000000000000000 a
37.324122000000003 95.945018000000005 10354.000000000000000 a
37.326681999999998 95.908524999999997 10241.000000000000000 a
37.327772000000003 95.891642000000004 10196.000000000000000 a
37.327105000000003 95.884491999999995 10182.000000000000000 a
37.325021000000000 95.877319000000000 10158.000000000000000 a
37.311571000000001 95.824950000000001 10075.000000000000000 a
37.301659999999998 95.797470000000004 10034.000000000000000 a
37.260167000000003 95.569711999999996 9455.000000000000000 a
37.087524000000002 95.457031000000001 8758.000000000000000 a
37.042057000000000 95.426462999999998 8652.000000000000000 a
37.001646999999998 95.408207000000004 8630.000000000000000 a
36.952012000000003 95.381268000000006 8639.000000000000000 a
36.904606000000001 95.355656999999994 8627.000000000000000 a
36.868670999999999 95.336151000000001 8637.000000000000000 a
36.846451999999999 95.324132000000006 8632.000000000000000 a
36.817509000000001 95.308532999999997 8627.000000000000000 a
36.797483999999997 95.296931999999998 8627.000000000000000 a
36.791519000000001 95.289373999999995 8640.000000000000000 a
36.774672000000002 95.259884000000000 8634.000000000000000 a
36.758828999999999 95.232405000000000 8631.000000000000000 a
36.748629999999999 95.195265000000006 8631.000000000000000 a
36.739359999999998 95.158550000000005 8626.000000000000000 a
36.717627999999998 95.117795999999998 8661.000000000000000 a
36.673093000000001 95.081267999999994 8732.000000000000000 a
36.631197000000000 95.046781999999993 8742.000000000000000 a
36.581341999999999 95.008471000000000 8767.000000000000000 a
36.549888000000003 94.989045000000004 8818.000000000000000 a
36.529330999999999 94.972994000000000 8835.000000000000000 a
36.508035999999997 94.956415000000007 8858.000000000000000 a
36.499155999999999 94.950655999999995 8871.000000000000000 a
36.466245000000001 94.945104999999998 8964.000000000000000 a
36.388047000000000 94.935620999999998 9143.000000000000000 a
36.382970000000000 94.875073000000000 9183.000000000000000 a
36.339801999999999 94.847841000000003 9457.000000000000000 a
36.316609999999997 94.829740000000001 9569.000000000000000 a
36.296250000000001 94.815864000000005 9558.000000000000000 a
36.269078000000000 94.797194000000005 9635.000000000000000 a
36.253227000000003 94.788280999999998 9692.000000000000000 a
36.038708000000000 94.818205000000006 10504.000000000000000 a
35.963164999999996 94.821217000000004 10826.000000000000000 a
35.961646999999999 94.821239000000006 10834.000000000000000 a
35.958976000000000 94.820611000000000 10862.000000000000000 a
35.943303000000000 94.814218999999994 10927.000000000000000 a
35.942112999999999 94.813225000000003 10927.000000000000000 a
35.896971999999998 94.643715999999998 11358.000000000000000 a
35.873410999999997 94.577993000000006 11641.000000000000000 a
35.870815000000000 94.569681000000003 11623.000000000000000 a
35.870237000000003 94.566242000000003 11615.000000000000000 a
35.731828999999998 94.323588000000001 13491.000000000000000 a
35.729238000000002 94.212442999999993 14040.000000000000000 a
35.724927999999998 94.178192999999993 14228.000000000000000 a
35.716481000000002 94.146113000000000 14445.000000000000000 a
35.600583000000000 94.038203999999993 15297.000000000000000 a
35.505662999999998 93.872990000000001 14976.000000000000000 a
35.506520000000002 93.813685000000007 14803.000000000000000 a
35.502231000000002 93.744568999999998 14823.000000000000000 a
35.500621000000002 93.715748000000005 14716.000000000000000 a
35.496065000000002 93.686751999999998 14695.000000000000000 a
35.481095000000003 93.662351000000001 14666.000000000000000 a
35.468758000000001 93.644825999999995 14591.000000000000000 a
35.447465999999999 93.621527999999998 14503.000000000000000 a
35.426912999999999 93.596056000000004 14489.000000000000000 a
35.394768999999997 93.528953000000001 14565.000000000000000 a
35.383848999999998 93.504436999999996 14608.000000000000000 a
35.374552000000001 93.483484000000004 14647.000000000000000 a
35.364944999999999 93.452693999999994 14642.000000000000000 a
35.359724000000000 93.420339999999996 14665.000000000000000 a
35.354864999999997 93.390703999999999 14686.000000000000000 a
35.341831999999997 93.356931000000003 14738.000000000000000 a
35.296410000000002 93.288897000000006 14836.000000000000000 a
35.283693999999997 93.240328000000005 14858.000000000000000 a
35.258668999999998 93.180117999999993 14943.000000000000000 a
35.186653000000000 93.058224999999993 15162.000000000000000 a
35.185488999999997 93.056612000000001 15169.000000000000000 a
35.053311000000001 93.020335000000003 15117.000000000000000 a
35.007429000000002 92.989433000000005 14933.000000000000000 a
35.002302000000000 92.985450999999998 14925.000000000000000 a
34.952330000000003 92.951815999999994 14822.000000000000000 a
34.948801000000003 92.948407000000003 14817.000000000000000 a
34.945247000000002 92.947238999999996 14802.000000000000000 a
34.907814999999999 92.936599999999999 14868.000000000000000 a
34.843100999999997 92.945143000000002 15044.000000000000000 a
34.824302000000003 92.924239999999998 15102.000000000000000 a
34.796540000000000 92.904054000000002 15239.000000000000000 a
34.779331999999997 92.898893000000001 15320.000000000000000 a
34.694642000000002 92.905715000000001 15940.000000000000000 a
34.688820000000000 92.906178999999995 15956.000000000000000 a
34.655116999999997 92.897694999999999 15860.000000000000000 a
34.651466999999997 92.893349999999998 15814.000000000000000 a
34.636051000000002 92.866764000000003 15572.000000000000000 a
34.618277999999997 92.794072999999997 15352.000000000000000 a
34.543813999999998 92.727508000000000 15012.000000000000000 a
34.376770000000000 92.611609000000001 15118.000000000000000 a
34.298310999999998 92.529318000000004 14922.000000000000000 a
34.265099999999997 92.479652999999999 14889.000000000000000 a
34.222780000000000 92.436334000000002 14801.000000000000000 a
34.084774000000003 92.329117999999994 15508.000000000000000 a
34.010941000000003 92.339866000000001 15238.000000000000000 a
33.829033000000003 92.326803999999996 15018.000000000000000 a
33.817971000000000 92.316389000000001 15018.000000000000000 a
33.776662999999999 92.242734999999996 15154.000000000000000 a
33.759535999999997 92.199005000000000 15222.000000000000000 a
33.745989000000002 92.147317000000001 15238.000000000000000 a
33.712837999999998 92.079126000000002 15277.000000000000000 a
33.682955999999997 92.052206999999996 15276.000000000000000 a
33.571559999999998 92.072371000000004 15417.000000000000000 a
33.547736999999998 92.003915000000006 15495.000000000000000 a
33.509276999999997 91.964639000000005 15616.000000000000000 a
33.388472000000000 91.944057000000001 15730.000000000000000 a
33.365997999999998 91.925708000000000 15732.000000000000000 a
33.344838000000003 91.906177000000000 15658.000000000000000 a
33.322251999999999 91.885480000000001 15712.000000000000000 a
33.284599000000000 91.868793999999994 15786.000000000000000 a
33.260353000000002 91.863112000000001 15730.000000000000000 a
33.212159999999997 91.864057000000003 15843.000000000000000 a
33.078071999999999 91.727256999999994 16249.000000000000000 a
33.055098000000001 91.700716000000000 16273.000000000000000 a
32.979806000000004 91.601650000000006 16400.000000000000000 a
32.955759000000000 91.566371000000004 16365.000000000000000 a
32.949370999999999 91.557319000000007 16336.000000000000000 a
32.947220000000002 91.555364999999995 16334.000000000000000 a
32.926690000000001 91.541177000000005 16313.000000000000000 a
32.602325999999998 91.479776000000001 15783.000000000000000 a
32.444440000000000 91.596041000000000 16120.000000000000000 a
29.634412000000001 91.138743000000005 11922.000000000000000 a
29.633202000000001 91.171373000000003 11928.000000000000000 a
29.634803000000002 91.188074999999998 11901.000000000000000 a
29.638041999999999 91.201576000000003 11922.000000000000000 a
29.649507000000000 91.248103999999998 11967.000000000000000 a
29.656862000000000 91.283428000000001 11913.000000000000000 a
29.672013000000000 91.386184999999998 12007.000000000000000 a
29.672673000000000 91.389962999999995 11994.000000000000000 a
29.680503000000002 91.413376000000000 12032.000000000000000 a
29.684037000000000 91.419364000000002 12079.000000000000000 a
29.684616999999999 91.420451000000000 12089.000000000000000 a
29.685763000000001 91.421891000000002 12096.000000000000000 a
29.691613000000000 91.426598999999996 12070.000000000000000 a
29.797516000000002 91.603098000000003 12255.000000000000000 a
29.797498999999998 91.615071999999998 12299.000000000000000 a
29.803445000000000 91.649610999999993 12314.000000000000000 a
29.835799000000002 91.737770999999995 12423.000000000000000 a
29.813303999999999 91.775260000000003 12524.000000000000000 a
29.806380999999998 91.791764000000001 12528.000000000000000 a
29.800345000000000 91.800550000000001 12561.000000000000000 a
29.776195999999999 91.842906999999997 12712.000000000000000 a
29.776187000000000 91.866361999999995 12759.000000000000000 a
29.769808000000001 91.898186999999993 12835.000000000000000 a
29.747008000000001 91.951717000000002 13056.000000000000000 a
29.733180999999998 91.979893000000004 13336.000000000000000 a
29.716270999999999 92.009793999999999 13407.000000000000000 a
29.715823000000000 92.012038000000004 13431.000000000000000 a
29.705359999999999 92.063339999999997 13530.000000000000000 a
29.705515999999999 92.064351000000002 13521.000000000000000 a
29.706706000000001 92.109243000000006 13717.000000000000000 a
29.705942000000000 92.117635000000007 13731.000000000000000 a
29.692115000000001 92.244039000000001 14226.000000000000000 a
29.689253999999998 92.282995000000000 14377.000000000000000 a
29.689328000000000 92.284614000000005 14390.000000000000000 a
29.690117999999998 92.287471999999994 14394.000000000000000 a
29.691064000000001 92.288925000000006 14414.000000000000000 a
29.691182999999999 92.289102999999997 14416.000000000000000 a
29.693667000000001 92.293059000000000 14489.000000000000000 a
29.693795000000001 92.293223999999995 14494.000000000000000 a
29.694707999999999 92.293941000000004 14500.000000000000000 a
29.694925000000001 92.293998999999999 14505.000000000000000 a
29.912991000000002 92.365143000000003 14540.000000000000000 a
29.912822999999999 92.366078999999999 14526.000000000000000 a
29.908904000000000 92.429182999999995 14190.000000000000000 a
29.906648000000001 92.437968999999995 14228.000000000000000 a
29.892154999999999 92.502948000000004 13965.000000000000000 a
29.877904999999998 92.546313999999995 13435.000000000000000 a
29.865713000000000 92.600437999999997 13324.000000000000000 a
29.867463999999998 92.611367000000001 13289.000000000000000 a
29.867083999999998 92.672143000000005 12868.000000000000000 a
29.868576999999998 92.676530000000000 12781.000000000000000 a
29.868881999999999 92.677058000000002 12777.000000000000000 a
29.879396000000000 92.701768000000001 12915.000000000000000 a
29.889074000000001 92.718637000000001 12747.000000000000000 a
29.903272999999999 92.744598999999994 12964.000000000000000 a
29.926824000000000 92.788583000000003 12999.000000000000000 a
29.933869999999999 92.807489000000004 12452.000000000000000 a
29.953481000000000 92.855452999999997 12336.000000000000000 a
30.033218000000002 92.904584999999997 3415.000000000000000 a
30.036210000000001 92.920922000000004 5968.000000000000000 a
30.036082000000000 92.921501000000006 5993.000000000000000 a
30.032522000000000 92.941839000000002 6043.000000000000000 a
30.032491000000000 92.941985000000003 6046.000000000000000 a
30.019689000000000 92.972140999999993 6953.000000000000000 a
30.007441000000000 93.019706999999997 8436.000000000000000 a
29.998598000000001 93.081075999999996 11931.000000000000000 a
29.998304999999998 93.081312999999994 11900.000000000000000 a
29.996116000000001 93.086834999999994 11775.000000000000000 a
29.995170999999999 93.088198000000006 11771.000000000000000 a
29.988458999999999 93.097407000000004 11522.000000000000000 a
29.988208000000000 93.097556999999995 11522.000000000000000 a
29.972728000000000 93.107609999999994 11453.000000000000000 a
29.972629999999999 93.108095000000006 11449.000000000000000 a
29.972891000000001 93.107769000000005 11197.000000000000000 a
29.972943999999998 93.107732999999996 11234.000000000000000 a
29.972998000000000 93.107733999999994 11255.000000000000000 a
29.973033000000001 93.107675999999998 11285.000000000000000 a
29.973216000000001 93.107735000000005 11373.000000000000000 a
29.972928000000000 93.107327999999995 11379.000000000000000 a
29.972909000000001 93.107263000000003 11381.000000000000000 a
29.972942000000000 93.107194000000007 11381.000000000000000 a
29.973333000000000 93.107152999999997 11413.000000000000000 a
29.972881999999998 93.107680000000002 11465.000000000000000 a
29.972905999999998 93.108211999999995 11456.000000000000000 a
29.972915000000000 93.108340999999996 11454.000000000000000 a
29.972961000000002 93.108637000000002 11452.000000000000000 a
29.972985999999999 93.109002000000004 11449.000000000000000 a
41.297578999999999 114.737009999999998 4387.000000000000000 a
41.304487000000002 114.598332999999997 4436.000000000000000 a
41.328696000000001 114.546094999999994 4405.000000000000000 a
41.330820000000003 114.537172999999996 4411.000000000000000 a
41.331401999999997 114.516101000000006 4407.000000000000000 a
41.295459999999999 114.371278000000004 4345.000000000000000 a
41.325220999999999 114.288601000000000 4774.000000000000000 a
41.325429999999997 114.287137999999999 4778.000000000000000 a
41.325637000000000 114.275936000000002 4765.000000000000000 a
41.329363000000001 114.258623000000000 4614.000000000000000 a
41.329751999999999 114.255996999999994 4597.000000000000000 a
41.329912999999998 114.241916000000003 4640.000000000000000 a
41.329346999999999 114.239204000000001 4642.000000000000000 a
41.329816999999998 114.234934999999993 4616.000000000000000 a
41.331763000000002 114.216109000000003 4562.000000000000000 a
41.333781000000002 114.206276000000003 4486.000000000000000 a
41.333872000000000 114.207717000000002 4485.000000000000000 a
41.331468000000001 114.216766000000007 4568.000000000000000 a
41.330831000000003 114.222407000000004 4598.000000000000000 a
41.329315999999999 114.239317999999997 4637.000000000000000 a
41.330869999999997 114.248194999999996 4604.000000000000000 a
41.329476000000000 114.258027999999996 4595.000000000000000 a
41.327750999999999 114.264615000000006 4667.000000000000000 a
41.326841000000002 114.267863000000006 4703.000000000000000 a
41.302911999999999 114.336400999999995 4312.000000000000000 a
41.167895000000001 114.498778999999999 4974.000000000000000 a
41.133327000000001 114.530787000000004 5125.000000000000000 a
41.130141999999999 114.539685000000006 5114.000000000000000 a
41.041164000000002 114.723421000000002 4837.000000000000000 a
40.946736000000001 114.721794000000003 3655.000000000000000 a
40.932153000000000 114.725988999999998 3538.000000000000000 a
40.902470999999998 114.737519000000006 3297.000000000000000 a
40.869835999999999 114.753493000000006 3061.000000000000000 a
40.820709000000001 114.767438999999996 2704.000000000000000 a
40.759417999999997 114.770339000000007 2376.000000000000000 a
40.666024000000000 114.932619000000003 2086.000000000000000 a
38.921436999999997 117.328548999999995 492.000000000000000 a
38.469169999999998 116.959329999999994 35083.000000000000000 a
38.383370999999997 116.955083999999999 35584.000000000000000 a
38.296376000000002 116.950815000000006 36152.000000000000000 a
38.228034000000001 116.953654000000000 36589.000000000000000 a
35.023966000000001 117.747193999999993 37559.000000000000000 a
34.924253000000000 117.770760999999993 37581.000000000000000 a
34.868568000000003 117.779253999999995 37479.000000000000000 a
34.846190000000000 117.780293000000000 37487.000000000000000 a
34.835030000000003 117.780708000000004 37517.000000000000000 a
34.656601999999999 117.791351000000006 37551.000000000000000 a
34.473318999999996 117.858996000000005 37553.000000000000000 a
34.387489000000002 117.890640000000005 37556.000000000000000 a
34.234667999999999 117.975936000000004 37608.000000000000000 a
34.052194000000000 118.136382999999995 37516.000000000000000 a
33.924430999999998 118.247940999999997 37553.000000000000000 a
33.915289000000001 118.255899999999997 37557.000000000000000 a
33.869610000000002 118.295756999999995 37526.000000000000000 a
33.759856999999997 118.391121999999996 37565.000000000000000 a
33.558599000000001 118.565292999999997 37559.000000000000000 a
33.266789000000003 118.818319000000002 37550.000000000000000 a
33.148598999999997 118.920644999999993 37593.000000000000000 a
33.112206999999998 118.952158999999995 37592.000000000000000 a
33.093991000000003 118.967871000000002 37591.000000000000000 a
32.939765000000001 119.100764999999996 37614.000000000000000 a
32.849881000000003 119.179366999999999 37610.000000000000000 a
32.796497000000002 119.227270000000004 37601.000000000000000 a
32.760803000000003 119.259060000000005 37622.000000000000000 a
32.743034999999999 119.274839999999998 37637.000000000000000 a
32.654009000000002 119.353537000000003 37620.000000000000000 a
32.223773999999999 119.725121000000001 37640.000000000000000 a
32.016514999999998 119.899854000000005 37605.000000000000000 a
31.745075000000000 120.127030000000005 37659.000000000000000 a
30.803796999999999 121.415454999999994 18124.000000000000000 a
30.695606999999999 121.455924999999993 17198.000000000000000 a
30.567664000000001 121.527107999999998 15717.000000000000000 a
30.560572000000001 121.531080000000003 15723.000000000000000 a
30.532426000000001 121.546689999999998 15578.000000000000000 a
30.422688999999998 121.503510000000006 12720.000000000000000 a
30.359976000000000 121.398128999999997 10193.000000000000000 a
29.680942999999999 121.222132999999999 949.000000000000000 a
29.698855999999999 121.179314000000005 1799.000000000000000 a
29.699940000000002 121.177446000000003 1816.000000000000000 a
29.706128000000000 121.171315000000007 1640.000000000000000 a
29.705950999999999 121.171372000000005 1627.000000000000000 a
29.706052000000000 121.171576999999999 1646.000000000000000 a
29.703568000000001 121.173801999999995 1791.000000000000000 a
29.681685000000002 121.211646000000002 1383.000000000000000 a
29.681550000000001 121.211554000000007 1354.000000000000000 a
29.681592999999999 121.211596000000000 1350.000000000000000 a
29.681592999999999 121.211596999999998 1350.000000000000000 a
29.682555000000001 121.274128000000005 162.000000000000000 a
29.682531999999998 121.273640000000000 152.000000000000000 a
33.629157999999997 114.009637999999995 0.000000000000000 a
32.341876999999997 114.053422999999995 0.000000000000000 a
30.398416999999998 120.266683000000000 39.370078999999997 a
32.971812000000000 114.013797999999994 341.199999999999989 a
32.972647000000002 114.013912000000005 259.199999999999989 a
37.054647000000003 114.482231999999996 255.900000000000006 a
44.597427000000003 125.136446000000007 654.000000000000000 a
44.645831999999999 125.127482999999998 687.000000000000000 a
45.060358000000001 124.938806999999997 491.000000000000000 a
45.134047000000002 124.832808999999997 478.000000000000000 a
45.143914000000002 124.805628999999996 468.000000000000000 a
45.144424999999998 124.804327000000001 480.000000000000000 a
45.144953000000001 124.803066000000001 502.000000000000000 a
45.145262000000002 124.802586000000005 504.000000000000000 a
45.145457999999998 124.802470999999997 510.000000000000000 a
45.144970000000001 124.800998000000007 487.000000000000000 a
45.144159000000002 124.801034000000001 482.000000000000000 a
45.143552999999997 124.800825000000003 487.000000000000000 a
45.141919000000001 124.800241999999997 494.000000000000000 a
45.099347999999999 124.759478000000001 489.000000000000000 a
45.099440000000001 124.759017000000000 483.000000000000000 a
45.099640999999998 124.758010999999996 491.000000000000000 a
45.100130000000000 124.757467000000005 482.000000000000000 a
45.100945000000003 124.757839000000004 495.000000000000000 a
45.101301999999997 124.757450000000006 479.000000000000000 a
45.101284000000000 124.757366000000005 482.000000000000000 a
45.101272999999999 124.757424999999998 491.000000000000000 a
45.101256999999997 124.757403999999994 494.000000000000000 a
45.100796000000003 124.757746999999995 479.000000000000000 a
45.099620999999999 124.758055999999996 478.000000000000000 a
45.099172000000003 124.760203000000004 478.000000000000000 a
45.049537000000001 124.953857999999997 475.000000000000000 a
45.028075999999999 124.982468999999995 471.000000000000000 a
45.019570999999999 124.994780000000006 482.000000000000000 a
45.008339999999997 125.004688000000002 490.000000000000000 a
44.996712000000002 125.010547000000003 619.000000000000000 a
44.911282999999997 125.037751000000000 761.000000000000000 a
44.852431000000003 125.026535999999993 903.000000000000000 a
44.819637000000000 125.045963000000000 980.000000000000000 a
44.785196999999997 125.075294999999997 925.000000000000000 a
44.754235000000001 125.097199000000003 887.000000000000000 a
44.718539000000000 125.111568000000005 886.000000000000000 a
44.686214000000000 125.123058999999998 870.000000000000000 a
44.553446999999998 125.151539000000000 699.000000000000000 a
44.435606999999997 125.120316000000003 716.000000000000000 a
44.429144000000001 125.118230999999994 690.000000000000000 a
44.402062000000001 125.116221999999993 627.000000000000000 a
44.381143999999999 125.117777000000004 596.000000000000000 a
44.316625000000002 125.120204000000001 610.000000000000000 a
44.283382000000003 125.118746999999999 604.000000000000000 a
44.275291000000003 125.120773000000000 612.000000000000000 a
44.270708999999997 125.123192000000003 618.000000000000000 a
44.147827999999997 125.158641000000003 697.000000000000000 a
44.112329000000003 125.159216000000001 737.000000000000000 a
44.062033999999997 125.176586000000000 695.000000000000000 a
44.056981999999998 125.177695000000000 699.000000000000000 a
43.769461000000000 125.443736999999999 915.000000000000000 a
43.769457000000003 125.443734000000006 915.000000000000000 a
43.769385999999997 125.443664999999996 911.000000000000000 a
43.768765000000002 125.443622000000005 903.000000000000000 a
43.767969000000001 125.442353999999995 902.000000000000000 a
43.769120000000001 125.437831000000003 821.000000000000000 a
45.739522999999998 126.691327000000001 592.000000000000000 a
45.739521000000003 126.691503999999995 589.000000000000000 a
45.738374999999998 126.691370000000006 587.000000000000000 a
45.746001999999997 126.684106999999997 644.000000000000000 a
45.747458999999999 126.684059000000005 579.000000000000000 a
45.747945999999999 126.682171999999994 563.000000000000000 a
45.747911000000002 126.681330000000003 562.000000000000000 a
45.773584000000000 126.612616000000003 635.000000000000000 a
45.773676000000002 126.612763000000001 635.000000000000000 a
45.773707999999999 126.612768000000003 634.000000000000000 a
45.774135000000001 126.612519000000006 619.000000000000000 a
45.774411000000001 126.612348999999995 530.000000000000000 a
45.774462000000000 126.612455999999995 530.000000000000000 a
45.774569000000000 126.612916999999996 529.000000000000000 a
45.774754000000001 126.614147000000003 528.000000000000000 a
45.774512999999999 126.615752000000001 520.000000000000000 a
45.773496999999999 126.616026000000005 519.000000000000000 a
45.707434999999997 126.562054000000003 520.000000000000000 a
43.920569999999998 125.554918999999998 806.000000000000000 a
43.941443999999997 125.607198999999994 800.000000000000000 a
44.004958000000002 125.701228999999998 707.000000000000000 a
41.486586000000003 117.752801000000005 2053.000000000000000 a
42.191547999999997 117.542843000000005 3678.000000000000000 a
42.458683000000001 117.209936999999996 4871.000000000000000 a
25.182936999999999 110.438393000000005 367.000000000000000 a
25.104348999999999 110.457515999999998 686.000000000000000 a
25.104305000000000 110.457509999999999 692.000000000000000 a
25.729277000000000 110.067650999999998 996.000000000000000 a
25.731318999999999 110.069360000000003 935.000000000000000 a
25.758305000000000 110.133638000000005 2139.000000000000000 a
25.758485000000000 110.132681000000005 2139.000000000000000 a
25.759132999999999 110.117452000000000 2918.000000000000000 a
25.721402000000001 110.060986000000000 1085.000000000000000 a
25.643398000000001 110.050201999999999 1162.000000000000000 a
25.532340000000001 110.063868999999997 684.000000000000000 a
24.921309999999998 110.519332000000006 258.000000000000000 a
24.920590000000001 110.519848999999994 267.000000000000000 a
24.796488000000000 110.507204999999999 243.000000000000000 a
24.740462999999998 110.493829000000005 350.000000000000000 a
24.740207000000002 110.493686999999994 343.000000000000000 a
24.724307000000000 110.471900000000005 333.000000000000000 a
24.724347999999999 110.472018000000006 334.000000000000000 a
24.724663000000000 110.472786999999997 333.000000000000000 a
24.738818999999999 110.492497000000000 311.000000000000000 a
24.738899000000000 110.492592999999999 306.000000000000000 a
24.740076999999999 110.493641999999994 287.000000000000000 a
24.767828999999999 110.501893999999993 424.000000000000000 a
25.231466999999999 110.050604000000007 453.000000000000000 a
30.262917000000002 120.070937000000001 83.000000000000000 a
30.237338999999999 119.972493999999998 57.000000000000000 a
30.232565000000001 119.968432000000007 65.000000000000000 a
30.232142000000000 119.968374999999995 40.000000000000000 a
30.231818000000001 119.968429000000000 39.000000000000000 a
30.575907000000001 103.949864000000005 1510.000000000000000 a
30.575861000000000 103.949973000000000 1510.000000000000000 a
30.538049999999998 103.972046000000006 1485.000000000000000 a
30.537870999999999 103.972316000000006 1489.000000000000000 a
30.537607000000001 103.972849999999994 1501.000000000000000 a
30.537227000000001 103.973540999999997 1511.000000000000000 a
30.535792000000001 103.976218000000003 1546.000000000000000 a
30.524545000000000 103.996532000000002 1473.000000000000000 a
30.522552999999998 104.001230000000007 1516.000000000000000 a
30.507283999999999 104.052205000000001 1412.000000000000000 a
30.507162000000001 104.052008999999998 1400.000000000000000 a
30.507100000000001 104.051980999999998 1401.000000000000000 a
30.507164000000000 104.051895999999999 1401.000000000000000 a
30.507099000000000 104.051852999999994 1436.000000000000000 a
30.507072000000001 104.051636000000002 1450.000000000000000 a
30.507093999999999 104.051192999999998 1534.000000000000000 a
30.507093000000001 104.051167000000007 1536.000000000000000 a
40.546222999999998 115.240464000000003 2254.000000000000000 a
40.449258000000000 114.836915000000005 3640.000000000000000 a
40.203760000000003 114.494624999999999 2924.000000000000000 a
40.118350999999997 114.188924999999998 3029.000000000000000 a
40.074508999999999 114.137512000000001 3002.000000000000000 a
40.035991000000003 113.750679000000005 3462.000000000000000 a
40.023705000000000 113.664692000000002 3444.000000000000000 a
40.114916000000001 113.264272000000005 3509.000000000000000 a
40.110042999999997 113.121208999999993 3725.000000000000000 a
40.110031999999997 113.121189999999999 3722.000000000000000 a
40.109864999999999 113.120897999999997 3696.000000000000000 a
40.109740000000002 113.120136000000002 3673.000000000000000 a
40.109678000000002 113.119973000000002 3668.000000000000000 a
40.109703000000003 113.120153000000002 3682.000000000000000 a
40.109690000000001 113.120383000000004 3691.000000000000000 a
40.109552999999998 113.120429000000001 3688.000000000000000 a
39.729747000000003 113.096307999999993 3228.000000000000000 a
39.632773000000000 113.024225000000001 3326.000000000000000 a
39.632730000000002 113.023870000000002 3331.000000000000000 a
39.634270000000001 113.022379999999998 3293.000000000000000 a
39.634296999999997 113.022374999999997 3291.000000000000000 a
39.635078999999998 113.028790999999998 3311.000000000000000 a
39.560259000000002 113.179700999999994 3310.000000000000000 a
39.560580000000002 113.178863000000007 3278.000000000000000 a
39.553477000000001 113.292621999999994 3317.000000000000000 a
39.441178000000001 113.901373000000007 3772.000000000000000 a
39.311058000000003 113.795912000000001 3856.000000000000000 a
38.984068999999998 113.565405999999996 5278.000000000000000 a
38.934845000000003 113.584693999999999 4816.000000000000000 a
38.933574000000000 113.585481999999999 4796.000000000000000 a
38.860715999999996 114.141110999999995 857.000000000000000 a
38.822232999999997 114.293835999999999 669.000000000000000 a
38.827848000000003 115.035438999999997 199.000000000000000 a
39.000661999999998 115.276425000000003 216.000000000000000 a
31.012207000000000 103.615622999999999 2384.179983999999877 a
31.012554000000002 103.615540999999993 2399.599569999999858 a
31.012281999999999 103.615292999999994 2440.779477999999926 a
31.012588999999998 103.615388999999993 2418.458993000000191 a
31.007995999999999 103.605453999999995 2313.433871000000181 a
31.007995999999999 103.605453999999995 2313.653940000000148 a
31.008360000000000 103.605057000000002 2312.176722000000154 a
31.008367000000000 103.605057000000002 2311.947440999999799 a
31.008037000000002 103.605113000000003 2338.903232000000116 a
30.827900000000000 103.828879999999998 1827.335107999999991 a
30.803875000000001 103.850915999999998 1751.887604999999894 a
30.734884999999998 104.143527000000006 1570.877115999999887 a
30.879946000000000 103.578303000000005 2098.397282999999788 a
30.879971999999999 103.578039000000004 2100.254770000000008 a
30.918471000000000 103.478441000000004 3065.025350999999773 a
30.918724999999998 103.478060999999997 3042.027630999999928 a
30.918759000000001 103.477924999999999 3049.093734000000040 a
30.918779000000001 103.477914999999996 3069.651246999999785 a
30.918783999999999 103.477839000000003 3067.452538999999888 a
30.918918000000001 103.477830999999995 3057.382338999999774 a
30.919138000000000 103.477728999999997 3078.295089000000189 a
30.919239000000001 103.476487000000006 3121.912999000000127 a
30.919498999999998 103.475685999999996 3084.068399000000227 a
30.919605000000001 103.475791000000001 3079.088667999999871 a
30.919609000000001 103.475802999999999 3079.806352000000061 a
30.919049999999999 103.475735999999998 3076.088772999999946 a
30.919550999999998 103.475440000000006 3066.623916999999892 a
30.919660000000000 103.475414999999998 3067.395668999999998 a
30.919748999999999 103.475425999999999 3066.601289000000179 a
30.919794000000000 103.475403000000000 3067.637765999999829 a
30.919657000000001 103.475306000000003 3033.816119000000072 a
30.920145999999999 103.475301999999999 3136.032384999999977 a
30.237224000000001 119.972486000000004 7.160814000000000 a
30.236934999999999 119.972161999999997 2.166070000000000 a
29.939885000000000 119.920822000000001 85.651060000000001 a
29.928211999999998 119.910833999999994 79.502014000000003 a
29.775369999999999 119.715796999999995 374.851125000000025 a
29.774692000000002 119.714763000000005 371.490564000000006 a
29.792784999999999 119.739317000000000 273.612792000000013 a
29.858810999999999 119.824524999999994 146.084121000000010 a
29.912959000000001 119.884136999999996 86.510668999999993 a
29.933388999999998 119.917294999999996 93.652831000000006 a
30.017254999999999 120.030157000000003 90.430803999999995 a
30.022949000000001 120.036512000000002 91.183661000000001 a
30.147644000000000 120.275907000000004 152.492935999999986 a
30.315849000000000 120.186282000000006 91.151876999999999 a
30.753886000000001 120.473178000000004 42.630701999999999 a
30.753328000000000 120.472239999999999 77.328362999999996 a
30.753460000000000 120.472260000000006 65.706552000000002 a
30.753712000000000 120.472302999999997 106.075727999999998 a
30.754486000000000 120.474715000000003 44.572007999999997 a
30.647174000000000 120.501810000000006 32.053606000000002 a
30.535758999999999 120.447464999999994 34.462676999999999 a
30.485437000000001 120.382806000000002 24.394144000000001 a
30.458818999999998 120.336286000000001 42.929327000000001 a
30.437125999999999 120.315991999999994 18.332297000000001 a
24.507148999999998 117.387030999999993 127.193057999999994 a
24.544516999999999 117.318392000000003 191.313714000000004 a
24.583607000000001 117.052031999999997 2365.211427000000185 a
24.585940000000001 117.044195999999999 2191.823123000000123 a
24.589655000000000 117.041743999999994 2136.720873000000211 a
24.642469999999999 117.046328000000003 1864.000256000000036 a
24.645195999999999 117.047607999999997 1823.536029999999982 a
24.648007000000000 117.050414000000004 1819.769993000000113 a
24.648375000000001 117.050461999999996 1805.664222000000109 a
24.582567999999998 117.170632999999995 1286.417543000000023 a
24.625156000000000 117.239296999999993 411.026170999999977 a
24.560974000000002 117.290671000000003 193.988583000000006 a
24.506270000000001 117.398078999999996 46.588143000000002 a
24.506513999999999 117.399998999999994 44.061335000000000 a
24.490628999999998 117.670265000000001 12.845837000000000 a
24.490082000000001 117.672978999999998 3.420817000000000 a
24.486152000000001 117.734280999999996 29.388795999999999 a
24.487418000000002 117.747874999999993 19.199563999999999 a
24.488264999999998 117.750656000000006 32.509124000000000 a
24.503274999999999 117.850555000000000 39.065761000000002 a
24.430392999999999 118.101478000000000 64.344780000000000 a
24.429987000000001 118.106644000000003 83.082948999999999 a
24.430313000000002 118.108649999999997 88.590016000000006 a
24.430292999999999 118.109142000000006 76.997866999999999 a
24.430620999999999 118.109318999999999 95.405906000000002 a
24.430631999999999 118.109367000000006 96.900442999999996 a
24.430700999999999 118.109407000000004 97.307877000000005 a
24.441530000000000 118.059455000000000 127.868477999999996 a
27.708279000000001 118.000383999999997 444.947290000000010 a
27.708288000000000 118.000234000000006 576.705131000000051 a
27.708091000000000 118.000055000000003 592.930863000000045 a
27.708334000000001 117.999204000000006 629.307253999999944 a
27.708400999999999 117.999084999999994 629.919157000000041 a
27.629311000000001 117.937224000000001 601.786818000000039 a
27.629090000000001 117.938012000000001 656.403867999999989 a
27.629020000000001 117.940646999999998 785.373727000000031 a
27.629301000000002 117.937234000000004 716.090563999999972 a
27.640180000000001 117.967500999999999 613.892822000000024 a
27.638152999999999 117.922586999999993 741.421457000000032 a
27.641832999999998 117.918959000000001 654.182233999999994 a
27.641213000000000 117.919381999999999 656.787090000000035 a
27.640895000000000 117.919856999999993 663.346518999999944 a
27.708884000000001 117.997917000000001 627.748235000000022 a
30.146927000000002 120.320665000000005 67.400676000000004 a
30.146906000000001 120.320688000000004 56.816099000000001 a
22.236131000000000 114.196443000000002 49.541485999999999 a
22.236128000000001 114.196449999999999 47.064681999999998 a
25.069991000000002 121.221057000000002 183.546236999999991 a
25.063455999999999 121.214639000000005 213.767473999999993 a
24.806217000000000 120.964170999999993 265.000409999999988 a
24.806660999999998 120.964044999999999 263.521666999999979 a
24.464293999999999 120.704418000000004 363.451414000000000 a
24.459627000000001 120.703151000000005 434.847204999999974 a
24.457927999999999 120.702744999999993 452.369130999999982 a
24.451989999999999 120.701369999999997 480.171164999999974 a
24.449359999999999 120.700755999999998 484.088586000000021 a
24.442549000000000 120.699112000000000 465.440675999999996 a
24.428682999999999 120.695780999999997 388.186949000000027 a
24.414515000000002 120.692369999999997 392.232480000000010 a
24.257007999999999 120.650598000000002 725.057005000000004 a
24.236348000000000 120.640244999999993 664.783990000000017 a
24.047908000000000 120.604360999999997 409.474311000000000 a
24.046859000000001 120.604245000000006 376.167799000000002 a
23.561146999999998 120.330699999999993 122.134003000000007 a
23.558170000000000 120.330254999999994 110.364221999999998 a
23.553459000000000 120.329569000000006 104.997290000000007 a
23.547059999999998 120.328608000000003 134.093993000000012 a
23.545324000000001 120.328362999999996 132.596673000000010 a
23.526700000000002 120.327050000000000 157.432858000000010 a
23.403220999999998 120.321016000000000 145.535358000000002 a
22.685161000000001 120.306262000000004 159.226475999999991 a
22.684965999999999 120.306043000000003 155.841872999999993 a
22.683924000000001 120.306730000000002 146.129839000000004 a
22.682931000000000 120.307972000000007 141.686729000000014 a
22.682050000000000 120.308706999999998 135.118143000000003 a
22.680164000000001 120.311689999999999 178.079606000000013 a
22.679421000000001 120.313141000000002 184.969989999999996 a
22.675159000000001 120.328648999999999 193.333100000000002 a
22.676311999999999 120.332847999999998 201.149937999999992 a
22.701021999999998 120.379587999999998 338.383723999999972 a
22.729749999999999 120.404318000000004 528.526206999999999 a
22.729471000000000 120.405103999999994 576.966003999999998 a
22.730304000000000 120.404482000000002 570.168733999999972 a
22.729735999999999 120.404245000000003 566.478487999999970 a
23.004066999999999 120.159498999999997 167.688008999999994 a
23.004097000000002 120.159557000000007 162.358070999999995 a
23.002770000000002 120.159107000000006 116.877804999999995 a
23.002907000000000 120.159366000000006 121.303392000000002 a
23.000164000000002 120.160263000000000 116.933839000000006 a
22.999870000000001 120.160381999999998 97.660478999999995 a
22.999859000000001 120.160391000000004 97.269655999999998 a
23.404843000000000 120.654390000000006 3364.198539999999866 a
23.404755000000002 120.654876000000002 3377.328307000000223 a
23.522354000000000 120.822407999999996 7893.237017999999807 a
23.522103999999999 120.821923999999996 7928.390701999999692 a
23.509843000000000 120.822783999999999 8314.560616999999183 a
23.509867000000000 120.822830999999994 8313.537759000000733 a
23.509882999999999 120.822864999999993 8311.560121000000436 a
23.510120000000001 120.823314999999994 8303.266708999999537 a
23.510255000000001 120.823457000000005 8294.037745999999970 a
23.460971000000001 120.322484000000003 -8.744806000000001 a
24.695339000000001 120.939668999999995 286.979901999999981 a
24.696777999999998 120.940866999999997 298.912169000000006 a
24.698629000000000 120.942487000000000 324.286913000000027 a
24.713017000000001 120.959091000000001 288.512087000000008 a
24.916751999999999 121.091770999999994 583.515265999999997 a
25.101341000000001 121.550460999999999 175.999294999999989 a
25.102495000000001 121.549717999999999 212.390105000000005 a
25.102090000000000 121.549553000000003 216.841158000000007 a
25.102079000000000 121.548416000000003 266.147123000000022 a
25.102179000000000 121.548728999999994 263.711926000000005 a
25.052734000000001 121.616265999999996 162.137135999999998 a
25.051981999999999 121.616060000000004 193.051190999999989 a
25.044024000000000 121.616035999999994 155.909280999999993 a
25.041846000000000 121.615747999999996 154.310187000000013 a
25.041252000000000 121.614682999999999 209.329934000000009 a
25.041820999999999 121.615733000000006 208.085140999999993 a
25.052354999999999 121.616051999999996 226.137808000000007 a
25.053090000000001 121.615931000000003 215.210577000000001 a
25.066223999999998 121.376232999999999 842.644599999999969 a
25.083442999999999 121.239822000000004 165.730022999999989 a
25.083596000000000 121.239614000000003 165.140435999999994 a
25.083651000000000 121.239518000000004 166.815708999999998 a
25.083791000000002 121.238623000000004 218.477575000000002 a
25.083282000000001 121.237858000000003 241.001082999999994 a
39.089067000000000 117.173450000000003 3.280840000000000 a
39.086866999999998 117.231932999999998 131.233596000000006 a
38.722743000000001 115.181276999999994 0.000000000000000 a
38.551082999999998 114.998306999999997 0.000000000000000 a
37.774144999999997 114.535454999999999 0.000000000000000 a
37.362212000000000 114.540182999999999 0.000000000000000 a
36.219123000000003 114.334068000000002 0.000000000000000 a
34.273944999999998 113.767602999999994 0.000000000000000 a
34.016449999999999 113.816817000000000 0.000000000000000 a
33.906367000000003 113.868380000000002 0.000000000000000 a
33.843784999999997 113.897639999999996 0.000000000000000 a
32.877533000000000 114.037360000000007 0.000000000000000 a
32.163715000000003 114.063338000000002 0.000000000000000 a
31.759354999999999 114.028201999999993 0.000000000000000 a
30.983927999999999 113.916094999999999 0.000000000000000 a
13.598845000000001 103.965277000000000 110.306826999999998 a
13.598877999999999 103.963427999999993 107.944605999999993 a
13.598841999999999 103.962907000000001 164.287946000000005 a
13.598871000000001 103.962900000000005 169.449727999999993 a
13.598844000000000 103.962916000000007 182.078215000000000 a
13.598814000000001 103.962817000000001 187.309144000000003 a
13.598799000000000 103.964921000000004 164.261827000000011 a
13.598801999999999 103.964923999999996 164.293530000000004 a
13.598817000000000 103.965605999999994 130.821013999999991 a
13.598754000000000 103.965687000000003 128.125131000000010 a
13.598686000000001 103.965711999999996 119.072896999999998 a
13.598653000000001 103.965737000000004 121.219127000000000 a
13.597066000000000 103.967010000000002 110.472943000000001 a
13.597265000000000 103.967177000000007 119.117238000000000 a
13.597378000000001 103.967236999999997 116.218445000000003 a
13.597455999999999 103.967264000000000 119.718153000000001 a
13.597872000000001 103.967427000000001 117.124235999999996 a
13.597825000000000 103.967447000000007 114.952811999999994 a
13.597631000000000 103.967456999999996 104.658009000000007 a
13.360630000000000 103.879372000000004 21.799951000000000 a
13.359792000000001 103.879354000000006 3.199304000000000 a
13.359688000000000 103.879203000000004 -6.097152000000000 a
13.360110000000001 103.876800000000003 -3.042818000000000 a
13.360151000000000 103.876467000000005 0.199386000000000 a
13.360243000000001 103.875640000000004 -12.670010000000000 a
13.359978999999999 103.861365000000006 -19.243150000000000 a
13.359710000000000 103.860515000000007 -27.110990999999999 a
13.360248000000000 103.860112999999998 -30.454629000000001 a
13.360385000000001 103.860161000000005 -24.744147000000002 a
13.365873000000001 103.849925999999996 8.172484000000001 a
13.444806000000000 103.958727999999994 28.223973000000001 a
13.444810000000000 103.958798999999999 28.400964999999999 a
13.444839999999999 103.958545000000001 72.600747999999996 a
13.444839000000000 103.958545000000001 72.173175999999998 a
13.444837000000000 103.958544000000003 71.615699000000006 a
13.444836000000000 103.958544000000003 70.975541000000007 a
13.400582999999999 103.795441999999994 16.450462999999999 a
13.421462000000000 103.785944000000001 -12.050584000000001 a
13.422430000000000 103.785511000000000 -5.063228000000000 a
13.423451000000000 103.785352000000003 3.110367000000000 a
13.423579000000000 103.785349999999994 5.628287000000000 a
13.424177999999999 103.785407000000006 15.885725000000001 a
13.424725000000000 103.785433999999995 46.787053999999998 a
13.424789000000001 103.785306000000006 46.021124999999998 a
13.424040000000000 103.785403000000002 23.612200999999999 a
13.423710000000000 103.785365999999996 19.207771999999999 a
13.400876000000000 103.795137999999994 -10.605243000000000 a
13.400820000000000 103.795135999999999 -3.027884000000000 a
13.400542000000000 103.795384999999996 21.214524000000001 a
13.400432000000000 103.795598999999996 26.036000999999999 a
40.259099999999997 116.211633000000006 380.577427999999998 a
39.262403999999997 115.788498000000004 33.000000000000000 a
39.005763000000002 115.617936000000000 -15.000000000000000 a
38.848647000000000 115.461140000000000 77.000000000000000 a
38.663659000000003 115.093394000000004 144.000000000000000 a
38.301983999999997 114.655874999999995 169.000000000000000 a
38.137504999999997 114.541157999999996 242.000000000000000 a
37.370679000000003 114.543913000000003 152.000000000000000 a
37.239030999999997 114.505591999999993 163.000000000000000 a
35.664838000000003 114.207836999999998 208.000000000000000 a
34.567165000000003 113.808930000000004 374.000000000000000 a
34.467739000000002 113.783351999999994 393.000000000000000 a
34.411515000000001 113.774713000000006 271.000000000000000 a
34.156193999999999 113.783229000000006 192.000000000000000 a
33.124563000000002 114.029860999999997 -217.000000000000000 a
32.976275999999999 114.014478999999994 492.000000000000000 a
32.969638000000003 114.014112999999995 55.000000000000000 a
33.131149000000001 114.027625000000000 43.000000000000000 a
33.328892000000003 114.036809000000005 133.000000000000000 a
33.367775999999999 114.034334000000001 133.000000000000000 a
33.413590999999997 114.031452999999999 138.000000000000000 a
33.540331999999999 114.033850000000001 143.000000000000000 a
33.659517000000001 113.988135999999997 113.000000000000000 a
33.706499000000001 113.961151000000001 104.000000000000000 a
33.724777000000003 113.951646999999994 116.000000000000000 a
33.949114999999999 113.848117000000002 166.000000000000000 a
33.987057999999998 113.830489000000000 134.000000000000000 a
34.076836000000000 113.799954000000000 160.000000000000000 a
34.324435999999999 113.763574000000006 277.000000000000000 a
34.726771999999997 113.664084000000003 260.000000000000000 a
35.048484000000002 113.604636999999997 204.000000000000000 a
35.088650999999999 113.653644000000000 177.000000000000000 a
35.132956999999998 113.709035000000000 165.000000000000000 a
35.275398000000003 113.834350000000001 226.000000000000000 a
35.431116000000003 114.054924999999997 198.000000000000000 a
35.470337000000001 114.080887000000004 201.000000000000000 a
35.536026999999997 114.115649000000005 216.000000000000000 a
35.555936000000003 114.139768000000004 247.000000000000000 a
35.834663999999997 114.310310000000001 257.000000000000000 a
35.877386000000001 114.326255000000003 225.000000000000000 a
35.949430000000000 114.342690000000005 241.000000000000000 a
36.145997999999999 114.327841000000006 269.000000000000000 a
36.203516000000000 114.331968000000003 151.000000000000000 a
36.276558999999999 114.341626000000005 272.000000000000000 a
36.315289999999997 114.345961000000003 211.000000000000000 a
36.411980999999997 114.345817999999994 189.000000000000000 a
36.413910999999999 114.345743999999996 180.000000000000000 a
36.568452000000001 114.455751000000006 134.000000000000000 a
36.638444000000000 114.472401000000005 149.000000000000000 a
36.680539000000003 114.476348999999999 152.000000000000000 a
36.721425000000004 114.481008000000003 168.000000000000000 a
36.935161000000001 114.483163000000005 217.000000000000000 a
37.029404999999997 114.484882999999996 194.000000000000000 a
37.048822000000001 114.481446000000005 205.000000000000000 a
37.100076999999999 114.493638000000004 203.000000000000000 a
37.174399000000001 114.498417000000003 184.000000000000000 a
37.221353999999998 114.503257000000005 196.000000000000000 a
37.298369999999998 114.527811000000000 186.000000000000000 a
37.573117000000003 114.594847999999999 126.000000000000000 a
37.655335999999998 114.585921999999997 135.000000000000000 a
37.738318999999997 114.547873999999993 132.000000000000000 a
37.841805000000001 114.520576000000005 135.000000000000000 a
37.966816999999999 114.469751000000002 200.000000000000000 a
38.414869000000003 114.819090000000003 163.000000000000000 a
38.487625999999999 114.894688000000002 147.000000000000000 a
38.800485000000002 115.331253000000004 108.000000000000000 a
39.141202999999997 115.712660000000000 39.000000000000000 a
39.346193000000000 115.869648999999995 80.000000000000000 a
37.444251999999999 126.449853000000004 107.000000000000000 a
37.441766999999999 126.454583000000000 87.000000000000000 a
37.538685000000001 126.564813999999998 130.000000000000000 a
37.584749000000002 126.795686000000003 142.000000000000000 a
37.581975000000000 126.993480000000005 261.000000000000000 a
37.581974000000002 126.993476999999999 256.000000000000000 a
37.581974000000002 126.993477999999996 256.000000000000000 a
37.581972999999998 126.993477999999996 256.000000000000000 a
37.582489000000002 126.993296000000001 248.000000000000000 a
37.582493999999997 126.993308999999996 250.000000000000000 a
37.582523999999999 126.993335999999999 248.000000000000000 a
37.582534000000003 126.993340000000003 247.000000000000000 a
37.582621000000003 126.993354999999994 246.000000000000000 a
37.582599000000002 126.993194000000003 248.000000000000000 a
37.583179999999999 126.992497999999998 240.000000000000000 a
37.583368000000000 126.992232000000001 250.000000000000000 a
37.583368999999998 126.992232999999999 251.000000000000000 a
37.523248000000002 126.993488999999997 270.000000000000000 a
37.516945000000000 126.995233999999996 154.000000000000000 a
37.516601999999999 126.995402999999996 150.000000000000000 a
37.516264999999997 126.995564000000002 147.000000000000000 a
37.514871999999997 126.996243000000007 138.000000000000000 a
37.513795999999999 126.996762000000004 137.000000000000000 a
37.509582000000002 126.997961000000004 130.000000000000000 a
37.506475999999999 126.990776999999994 82.000000000000000 a
37.505423999999998 126.986401999999998 85.000000000000000 a
37.582738999999997 126.823740999999998 139.000000000000000 a
37.584381000000000 126.818597999999994 159.000000000000000 a
37.581842000000002 126.781519000000003 156.000000000000000 a
37.571230999999997 126.715179000000006 155.000000000000000 a
37.570332000000001 126.668209000000004 105.000000000000000 a
37.568212000000003 126.653530000000003 99.000000000000000 a
37.567377000000000 126.650039000000007 97.000000000000000 a
37.539934000000002 126.566153000000000 118.000000000000000 a
27.858118000000001 113.018210999999994 167.000000000000000 a
27.618248000000001 113.036023999999998 204.000000000000000 a
26.964946000000001 112.655072000000004 166.000000000000000 a
26.962035000000000 112.599659000000003 220.000000000000000 a
26.962166000000000 112.595440999999994 207.000000000000000 a
39.084614000000002 117.856061999999994 29397.000000000000000 a
39.081994999999999 117.872281999999998 29561.000000000000000 a
39.079368000000002 117.888506000000007 29713.000000000000000 a
39.003691000000003 118.369294999999994 32272.000000000000000 a
39.000967000000003 118.386117999999996 32279.000000000000000 a
38.906306999999998 118.957230999999993 32295.000000000000000 a
38.880820999999997 119.108005000000006 32286.000000000000000 a
38.825237000000001 119.458806999999993 32277.000000000000000 a
38.819934000000003 119.492041999999998 32284.000000000000000 a
38.715663999999997 120.114064999999997 32281.000000000000000 a
38.669632999999997 120.387038000000004 32283.000000000000000 a
38.646666000000003 120.547386000000003 32291.000000000000000 a
38.644399999999997 120.563383000000002 32290.000000000000000 a
38.614189000000003 120.753506999999999 32286.000000000000000 a
38.603650000000002 120.816519999999997 32286.000000000000000 a
38.593190999999997 120.879255999999998 32296.000000000000000 a
38.587981999999997 120.910567999999998 32306.000000000000000 a
38.585352999999998 120.926187999999996 32302.000000000000000 a
38.582718999999997 120.941823999999997 32296.000000000000000 a
38.546436999999997 121.160039999999995 32261.000000000000000 a
38.538668999999999 121.206728999999996 32256.000000000000000 a
38.486382999999996 121.533349000000001 32236.000000000000000 a
38.481521999999998 121.564496000000005 32242.000000000000000 a
38.434089999999998 121.859885000000006 31736.000000000000000 a
38.394005000000000 122.103365999999994 29626.000000000000000 a
38.388979999999997 122.133115000000004 29361.000000000000000 a
38.167771000000002 122.561231000000006 28421.000000000000000 a
37.984537000000003 122.797934999999995 28482.000000000000000 a
37.944848000000000 122.849283999999997 28484.000000000000000 a
37.936915999999997 122.859549999999999 28489.000000000000000 a
37.889296000000002 122.921003999999996 28496.000000000000000 a
37.881343000000001 122.931224999999998 28497.000000000000000 a
37.642479000000002 123.237204000000006 28521.000000000000000 a
37.564174000000001 123.340885000000000 28535.000000000000000 a
37.521363999999998 123.408962000000002 28551.000000000000000 a
37.438279000000001 123.548496999999998 28539.000000000000000 a
37.410473000000003 123.595213999999999 28543.000000000000000 a
37.403503999999998 123.606894999999994 28548.000000000000000 a
37.382599999999996 123.641982999999996 28553.000000000000000 a
37.234461000000003 123.888272000000001 28574.000000000000000 a
37.171039999999998 124.047464000000005 28555.000000000000000 a
37.172651000000002 124.200796999999994 28566.000000000000000 a
37.174736000000003 124.261880000000005 28567.000000000000000 a
37.177455999999999 124.337665000000001 28582.000000000000000 a
37.183134000000003 124.526764999999997 27218.000000000000000 a
37.183466000000003 124.541178000000002 26973.000000000000000 a
37.192247000000002 124.982011999999997 20750.000000000000000 a
37.192504999999997 124.994943000000006 20592.000000000000000 a
37.196410000000000 125.208956999999998 17618.000000000000000 a
37.204101999999999 125.480012000000002 14729.000000000000000 a
37.214697999999999 125.536686000000003 14740.000000000000000 a
37.216894000000003 125.547912999999994 14739.000000000000000 a
37.219330999999997 125.559106999999997 14739.000000000000000 a
37.224634999999999 125.581314000000006 14729.000000000000000 a
37.231271000000000 125.602912000000003 14716.000000000000000 a
37.238764000000003 125.623914999999997 14529.000000000000000 a
37.250458000000002 125.654797000000002 14288.000000000000000 a
37.261812999999997 125.685006000000001 14119.000000000000000 a
37.269196000000001 125.704802000000001 13987.000000000000000 a
37.276463999999997 125.724282000000002 13870.000000000000000 a
37.283633000000002 125.743467999999993 13751.000000000000000 a
37.312311999999999 125.816160999999994 13072.000000000000000 a
37.384920000000001 125.955106000000001 9539.000000000000000 a
37.388575000000003 125.962203000000002 9359.000000000000000 a
37.456111000000000 126.089823999999993 5802.000000000000000 a
37.490783999999998 126.151809000000000 4126.000000000000000 a
37.529645000000002 126.208354000000000 3056.000000000000000 a
37.589129000000000 126.276498000000004 1806.000000000000000 a
37.596606999999999 126.322050000000004 1829.000000000000000 a
37.592567000000003 126.337129000000004 1806.000000000000000 a
37.559531999999997 126.372738999999996 1893.000000000000000 a
37.525793000000000 126.402977000000007 1149.000000000000000 a
37.509858000000001 126.417261999999994 774.000000000000000 a
37.497033999999999 126.428594000000004 463.000000000000000 a
37.491909000000000 126.433177000000001 353.000000000000000 a
40.539304000000001 117.140636999999998 727.000000000000000 a
40.696810999999997 117.296976999999998 1237.000000000000000 a
41.456409999999998 117.741080999999994 1992.000000000000000 a
41.568663999999998 117.760594999999995 2156.000000000000000 a
42.082777999999998 117.661407999999994 3187.000000000000000 a
42.289377999999999 117.515827999999999 4401.000000000000000 a
42.402931000000002 117.257814999999994 4949.000000000000000 a
42.578380000000003 117.135958000000002 4904.000000000000000 a
42.101548999999999 117.652258000000003 3196.000000000000000 a
41.324306000000000 117.798488000000006 2202.000000000000000 a
40.276819000000003 116.723952999999995 147.000000000000000 a
25.182454000000000 110.438222999999994 357.000000000000000 a
25.679438999999999 110.049995999999993 2105.000000000000000 a
25.721862999999999 110.061480000000003 1029.000000000000000 a
25.731228000000002 110.069382000000004 944.000000000000000 a
25.759314000000000 110.120024000000001 2170.000000000000000 a
25.759139000000001 110.117395000000002 2915.000000000000000 a
25.759212000000002 110.117679999999993 2936.000000000000000 a
25.759157999999999 110.117568000000006 2932.000000000000000 a
25.758752000000001 110.133645000000001 2217.000000000000000 a
25.721596000000002 110.061356000000004 1083.000000000000000 a
25.720901000000001 110.060821000000004 1090.000000000000000 a
25.680465000000002 110.050134999999997 2082.000000000000000 a
25.643985000000001 110.050158999999994 1169.000000000000000 a
25.506695000000001 110.066856000000001 638.000000000000000 a
25.407298000000001 110.071715999999995 556.000000000000000 a
25.375914999999999 110.067841000000001 570.000000000000000 a
25.374375000000001 110.067859999999996 577.000000000000000 a
24.920966000000000 110.519571999999997 258.000000000000000 a
24.918899000000000 110.520094999999998 306.000000000000000 a
24.857558000000001 110.513750000000002 333.000000000000000 a
24.850898000000001 110.512876000000006 299.000000000000000 a
24.724307000000000 110.471536999999998 367.000000000000000 a
24.724287000000000 110.471202000000005 354.000000000000000 a
24.724347999999999 110.472018000000006 334.000000000000000 a
24.724387000000000 110.472115000000002 330.000000000000000 a
24.738675000000001 110.492284999999995 315.000000000000000 a
25.217514000000001 110.047327999999993 505.000000000000000 a
25.217645999999998 110.047359000000000 504.000000000000000 a
39.828916000000000 116.452157000000000 90.000000000000000 a
39.602967999999997 116.271274000000005 231.000000000000000 a
40.376873000000003 115.596762999999996 1886.000000000000000 a
40.424630000000001 115.545775000000006 2014.000000000000000 a
40.433191000000001 115.485371000000001 1881.000000000000000 a
40.447037000000002 115.413089999999997 1718.000000000000000 a
40.452326999999997 115.381594000000007 1731.000000000000000 a
40.499605000000003 115.305413999999999 2104.000000000000000 a
40.536783999999997 115.258403999999999 2216.000000000000000 a
40.559896999999999 115.184854000000001 2219.000000000000000 a
40.373165999999998 114.782950999999997 3798.000000000000000 a
40.314652000000002 114.691481999999993 3350.000000000000000 a
40.293934999999998 114.634484000000000 3101.000000000000000 a
40.275025999999997 114.612823000000006 2943.000000000000000 a
40.163243999999999 114.429661999999993 2994.000000000000000 a
40.154302000000001 114.350196999999994 3049.000000000000000 a
40.147458999999998 114.316625000000002 3058.000000000000000 a
40.142467000000003 114.257689999999997 3123.000000000000000 a
40.137940999999998 114.235241000000002 3120.000000000000000 a
40.126283000000001 114.202415000000002 3073.000000000000000 a
40.061253999999998 114.094033999999994 2961.000000000000000 a
40.051813000000003 114.056798999999998 2920.000000000000000 a
40.041122999999999 114.003619999999998 2920.000000000000000 a
40.035269000000000 113.962007000000000 2961.000000000000000 a
40.042180000000002 113.892962999999995 3219.000000000000000 a
40.042898000000001 113.864806999999999 3317.000000000000000 a
40.040438999999999 113.812338999999994 3366.000000000000000 a
40.037430000000001 113.767145999999997 3472.000000000000000 a
40.024500000000003 113.644744000000003 3437.000000000000000 a
40.020170999999998 113.588120000000004 3438.000000000000000 a
40.024453999999999 113.530501999999998 3289.000000000000000 a
40.024016000000003 113.515203999999997 3341.000000000000000 a
40.104737000000000 113.295302000000007 3389.000000000000000 a
40.105013000000000 113.294747000000001 3404.000000000000000 a
40.114646999999998 113.265612000000004 3513.000000000000000 a
40.114823999999999 113.265332999999998 3515.000000000000000 a
40.114640999999999 113.263846000000001 3509.000000000000000 a
40.111066000000001 113.156503000000001 3755.000000000000000 a
40.110048999999997 113.121218999999996 3723.000000000000000 a
40.110031999999997 113.121189999999999 3722.000000000000000 a
40.109713999999997 113.120390999999998 3687.000000000000000 a
40.109717000000003 113.120348000000007 3685.000000000000000 a
40.109740000000002 113.120191000000005 3678.000000000000000 a
40.109574000000002 113.120429999999999 3688.000000000000000 a
39.705891999999999 113.078149999999994 3232.000000000000000 a
39.635835000000000 113.028388000000007 3332.000000000000000 a
39.634287999999998 113.022379000000001 3292.000000000000000 a
39.635930999999999 113.023061999999996 3300.000000000000000 a
39.635987999999998 113.023212999999998 3297.000000000000000 a
39.635807999999997 113.024460000000005 3297.000000000000000 a
39.635494999999999 113.026325000000000 3302.000000000000000 a
39.635266999999999 113.027766000000000 3308.000000000000000 a
39.634690999999997 113.031040000000004 3298.000000000000000 a
39.560417999999999 113.179067000000003 3296.000000000000000 a
39.554161000000001 113.323059999999998 3390.000000000000000 a
39.591141999999998 113.451706000000001 3411.000000000000000 a
39.617292999999997 113.762806999999995 4480.000000000000000 a
39.562631000000003 113.818674999999999 4902.000000000000000 a
39.471375999999999 113.896524999999997 3912.000000000000000 a
39.440418999999999 113.901069000000007 3771.000000000000000 a
39.255158999999999 113.556792999999999 3543.000000000000000 a
39.255158000000002 113.556503000000006 3546.000000000000000 a
39.252222000000003 113.557866000000004 3584.000000000000000 a
39.235363000000000 113.567841999999999 3740.000000000000000 a
39.048243999999997 113.601016000000001 6513.000000000000000 a
38.984071000000000 113.565403000000003 5277.000000000000000 a
38.981366999999999 113.565276999999995 5439.000000000000000 a
38.963394999999998 113.568184000000002 5191.000000000000000 a
38.898434000000002 113.643962000000002 4389.000000000000000 a
38.859648999999997 113.704919000000004 4056.000000000000000 a
38.836461999999997 114.223832999999999 747.000000000000000 a
38.834474000000000 114.387826000000004 746.000000000000000 a
38.833393000000001 114.414051000000001 1009.000000000000000 a
38.818745000000000 114.531424000000001 869.000000000000000 a
38.812243000000002 114.615026000000000 710.000000000000000 a
38.652065000000000 114.665319999999994 411.000000000000000 a
38.759704999999997 114.943201999999999 276.000000000000000 a
38.893340000000002 115.135898999999995 121.000000000000000 a
38.983722999999998 115.258118999999994 343.000000000000000 a
39.061624000000002 115.417143999999993 120.000000000000000 a
39.103110000000001 115.469555000000000 99.000000000000000 a
39.253951999999998 115.581686000000005 99.000000000000000 a
39.329490000000000 115.613622000000007 90.000000000000000 a
39.392766000000002 115.982636999999997 64.000000000000000 a
39.493361000000000 116.038411999999994 57.000000000000000 a
39.658012999999997 116.072197000000003 94.000000000000000 a
39.851655999999998 116.231583000000001 192.000000000000000 a
24.585712000000001 117.558811000000006 97.073342999999994 a
24.580707000000000 117.534060999999994 48.850751000000002 a
24.506208999999998 117.399161000000007 94.980498999999995 a
24.507321999999998 117.386600000000001 127.202355999999995 a
24.585559000000000 117.045011000000002 2213.283550000000105 a
24.586583000000001 117.043464999999998 2164.589989999999943 a
24.587215000000000 117.042934000000002 2158.534733999999844 a
24.587679999999999 117.042580999999998 2155.829803000000084 a
24.591303000000000 117.041183000000004 2118.809815999999955 a
24.591742000000000 117.041122999999999 2115.136496000000079 a
24.645999000000000 117.048311999999996 1817.885872999999947 a
24.584934000000001 117.162056000000007 1464.917040999999926 a
24.624904999999998 117.241557999999998 400.045324999999991 a
24.532527999999999 117.346267999999995 135.967187999999993 a
24.581558000000001 117.465823999999998 161.141548999999998 a
24.585578000000002 117.561031000000000 62.854101000000000 a
24.514628999999999 117.617994999999993 57.263247999999997 a
24.506719000000000 117.641102000000004 19.124231999999999 a
24.486332999999998 117.733356000000001 37.393005000000002 a
24.503055000000000 117.854156000000003 29.727159000000000 a
24.483419999999999 117.957154000000003 170.585676000000007 a
24.429970000000001 118.106272000000004 73.170968000000002 a
24.430140999999999 118.108002999999997 79.829656000000000 a
24.430657000000000 118.109416999999993 99.029160000000005 a
27.708220000000001 118.000472000000002 599.777041000000054 a
27.708203999999999 118.000135000000000 576.592792000000031 a
27.708138999999999 118.000112999999999 588.960272000000032 a
27.708183999999999 117.999339000000006 620.084098000000040 a
27.708196000000001 117.999342999999996 628.368697999999995 a
27.708324999999999 117.999217000000002 629.538339999999948 a
27.651320999999999 117.976361999999995 305.139511000000027 a
27.629090000000001 117.938012000000001 656.403867999999989 a
27.628810999999999 117.940439999999995 728.154570000000035 a
27.628433999999999 117.940486000000007 803.961165000000051 a
27.640187000000001 117.967361999999994 644.316237000000001 a
27.640741999999999 117.920192000000000 720.752005000000054 a
27.641680999999998 117.918970999999999 681.701670000000036 a
27.640388000000002 117.967894000000001 684.767093000000045 a
27.640225999999998 117.967706000000007 587.945521999999983 a
27.657101999999998 117.979730000000004 541.876144999999951 a
27.708684000000002 117.998429000000002 624.696374999999989 a
27.708203999999999 117.999570000000006 616.109753999999953 a
40.075952999999998 116.605729999999994 128.395915000000002 a
22.236131000000000 114.196443000000002 49.541485999999999 a
25.078956999999999 121.232529999999997 241.957361999999989 a
25.062587000000001 121.213928999999993 212.909992999999986 a
24.872879999999999 121.021203999999997 348.030325000000005 a
24.870847000000001 121.018086999999994 366.761239999999987 a
24.866496000000001 121.013803999999993 369.273707000000002 a
24.865217000000001 121.012974999999997 372.803204999999991 a
24.807344000000001 120.964040999999995 254.465663000000006 a
24.807835000000001 120.964974999999995 247.896024000000011 a
24.455202000000000 120.702123000000000 467.108629000000008 a
24.449359999999999 120.700755999999998 484.088586000000021 a
24.341927999999999 120.675787000000000 622.216423999999961 a
24.337105000000001 120.675381000000002 674.735043000000019 a
24.322147999999999 120.674086000000003 808.053806000000009 a
24.245874000000001 120.643640000000005 690.349116999999978 a
24.196414999999998 120.633658999999994 462.557425000000023 a
24.152429999999999 120.620382000000006 355.104786999999988 a
24.047908000000000 120.604360999999997 409.474311000000000 a
24.044181999999999 120.603944999999996 395.083540000000028 a
24.043648000000001 120.603887000000000 398.757161999999994 a
23.562339000000001 120.330877999999998 125.786752000000007 a
23.553459000000000 120.329569000000006 104.997290000000007 a
23.548791999999999 120.328862000000001 121.859500999999995 a
23.400834000000000 120.320901000000006 135.517995000000013 a
22.682119000000000 120.308728000000002 141.520275999999996 a
22.679465000000000 120.313016000000005 184.059055000000001 a
22.676003999999999 120.324663999999999 169.643041000000011 a
22.675400000000000 120.326436000000001 186.181016999999997 a
22.675160999999999 120.328270000000003 192.143875000000008 a
22.675504000000000 120.331016000000005 195.006660000000011 a
22.675674000000001 120.331451000000001 198.886111999999997 a
22.700569000000002 120.378642999999997 417.114766999999972 a
22.701180000000001 120.379576000000000 319.935807000000011 a
22.729780000000002 120.404290000000003 527.409280999999964 a
22.729935999999999 120.404617000000002 543.348556000000031 a
22.730031000000000 120.404392999999999 569.235535000000027 a
23.003269000000000 120.159487999999996 107.905570999999995 a
23.003876999999999 120.159559999999999 127.382552000000004 a
23.004375000000000 120.159886000000000 120.761775000000000 a
23.003914999999999 120.159513000000004 82.137784999999994 a
22.999859000000001 120.160391000000004 97.269655999999998 a
23.078959000000001 120.255179999999996 206.260906000000006 a
23.128961000000000 120.333378999999994 280.265709000000015 a
23.168412000000000 120.353098000000003 322.079219000000023 a
23.214290999999999 120.356272000000004 436.778329999999983 a
23.245867000000001 120.368198000000007 410.923368999999980 a
23.404758999999999 120.654655000000005 3371.113855000000058 a
23.458534000000000 120.724028000000004 4741.703943999999865 a
23.526274000000001 120.818247000000000 7828.181709000000410 a
23.522385000000000 120.821659999999994 7872.016486000000441 a
23.521899000000001 120.822316000000001 7918.934258999999656 a
23.522103999999999 120.821923999999996 7928.390701999999692 a
23.509879000000002 120.822854000000007 8312.222539000000324 a
23.509892000000001 120.822940000000003 8309.611322000000655 a
23.509896000000001 120.822993999999994 8308.739048999999795 a
23.490998000000001 120.791996999999995 7209.848320000000058 a
23.429499000000000 120.318389999999994 165.783076999999992 a
24.048465000000000 120.604637999999994 450.497425000000021 a
24.067360000000001 120.609359999999995 341.251503000000014 a
24.094577999999998 120.614334999999997 270.256308999999987 a
24.126856000000000 120.617416000000006 247.703185999999988 a
24.169512000000001 120.624122999999997 375.518924000000027 a
24.701281999999999 120.944974999999999 334.308806000000004 a
24.703416000000001 120.947083000000006 338.772825000000012 a
24.905536000000001 121.085052000000005 551.473061000000030 a
24.964307999999999 121.165875000000000 524.659044999999992 a
25.102350999999999 121.549678999999998 213.721341999999993 a
25.102128000000000 121.548696000000007 264.108914000000027 a
25.101955000000000 121.549104000000000 227.611019999999996 a
25.052326999999998 121.616185000000002 166.558219000000008 a
25.044028000000001 121.616033999999999 161.779697999999996 a
25.044031000000000 121.616032000000004 162.222329000000002 a
25.042190000000002 121.615752000000001 156.468543000000011 a
25.041658000000002 121.615240999999997 158.208448000000004 a
25.041910000000001 121.615513000000007 209.107438000000002 a
25.052461000000001 121.616050999999999 227.076388000000009 a
25.053090000000001 121.615931000000003 215.210577000000001 a
25.053491000000001 121.615965000000003 206.198629000000011 a
25.073750000000000 121.454454999999996 132.387991999999997 a
25.065698999999999 121.348900999999998 910.819147000000044 a
25.083738000000000 121.239309000000006 179.071364999999986 a
40.571511000000001 116.933384000000004 577.000000000000000 a
40.895617999999999 117.050583000000003 1358.000000000000000 a
40.886313000000001 117.135819999999995 1426.000000000000000 a
40.890830000000001 117.237488999999997 1627.000000000000000 a
40.936886999999999 117.324183000000005 1626.000000000000000 a
41.046821000000001 117.491833000000000 1505.000000000000000 a
41.685938999999998 117.862030000000004 2393.000000000000000 a
41.258536999999997 117.876213000000007 1783.000000000000000 a
40.849007999999998 118.045849000000004 929.000000000000000 a
40.826976999999999 118.054753000000005 918.000000000000000 a
40.826124000000000 118.054765000000003 916.000000000000000 a
40.825535000000002 118.054619000000002 914.000000000000000 a
40.824649999999998 118.053922999999998 909.000000000000000 a
40.824078000000000 118.052845000000005 908.000000000000000 a
40.809440000000002 118.010057000000003 986.000000000000000 a
40.682181000000000 117.826211999999998 1237.000000000000000 a
40.661589999999997 117.813063999999997 1261.000000000000000 a
40.608254000000002 117.757409999999993 1445.000000000000000 a
40.578313999999999 117.708841000000007 1555.000000000000000 a
40.554467000000002 117.666811999999993 1665.000000000000000 a
40.495486000000000 117.592555000000004 1696.000000000000000 a
40.422184999999999 117.483824999999996 1890.000000000000000 a
40.393917000000002 117.314327000000006 1326.000000000000000 a
40.386229000000000 117.068155000000004 641.000000000000000 a
40.393915999999997 116.862476000000001 252.000000000000000 a
39.937627999999997 117.524534000000003 49.000000000000000 a
39.877187999999997 117.746114000000006 45.000000000000000 a
39.861459000000004 117.817297999999994 45.000000000000000 a
39.841501000000001 117.945228000000000 41.000000000000000 a
39.820804000000003 118.043936000000002 68.000000000000000 a
39.833447000000000 118.263092000000000 205.000000000000000 a
39.876233999999997 118.384083000000004 184.000000000000000 a
39.821953000000001 118.185439000000002 174.000000000000000 a
39.820363000000000 118.134005000000002 134.000000000000000 a
39.995587000000000 117.230496000000002 239.000000000000000 a
39.875763999999997 118.441363999999993 221.000000000000000 a
39.632555000000004 119.308481000000000 16.000000000000000 a
39.931365999999997 119.258016999999995 179.000000000000000 a
39.925812000000001 119.177120000000002 140.000000000000000 a
39.925536999999998 119.150640999999993 109.000000000000000 a
39.920371000000003 119.073671000000004 346.000000000000000 a
39.919198000000002 119.044635999999997 312.000000000000000 a
39.915883999999998 118.952302000000003 221.000000000000000 a
39.916746000000003 118.937638000000007 239.000000000000000 a
39.919586000000002 118.870468000000002 145.000000000000000 a
39.919018999999999 118.856151999999994 137.000000000000000 a
39.907808000000003 118.824511999999999 137.000000000000000 a
39.881746999999997 118.726033999999999 202.000000000000000 a
39.874336000000000 118.660330000000002 232.000000000000000 a
39.870311000000001 118.582176000000004 211.000000000000000 a
39.870263999999999 118.563423999999998 224.000000000000000 a
39.737434000000000 117.660871999999998 36.000000000000000 a
39.728237000000000 117.537903000000000 32.000000000000000 a
39.718088000000002 117.418346000000000 17.000000000000000 a
39.765745000000003 117.303100000000001 59.000000000000000 a
39.784421999999999 117.173210999999995 0.000000000000000 a
39.781506999999998 117.052098999999998 5.000000000000000 a
39.840361000000001 116.660901999999993 29.000000000000000 a
40.181345999999998 116.394886000000000 149.000000000000000 a
35.988343999999998 114.345083000000002 91.000000000000000 a
35.778709999999997 114.279506999999995 293.000000000000000 a
35.696627999999997 114.235418999999993 246.000000000000000 a
35.610290999999997 114.181115000000005 178.000000000000000 a
35.404336000000001 113.973952999999995 104.000000000000000 a
35.215311000000000 113.781295999999998 223.000000000000000 a
35.105023000000003 113.672701000000004 297.000000000000000 a
35.020935000000001 113.564013000000003 293.000000000000000 a
34.654746000000003 113.741519999999994 237.000000000000000 a
34.599558999999999 113.794291999999999 353.000000000000000 a
34.370871000000001 113.766343000000006 296.000000000000000 a
34.234977999999998 113.770426999999998 175.000000000000000 a
34.191688999999997 113.776249000000007 150.000000000000000 a
34.114131000000000 113.792151000000004 77.000000000000000 a
34.037509000000000 113.808207999999993 225.000000000000000 a
33.873952000000003 113.883962999999994 61.000000000000000 a
33.800372000000003 113.917839999999998 194.000000000000000 a
33.764428000000002 113.934803000000002 85.000000000000000 a
33.456718000000002 114.030107999999998 231.000000000000000 a
33.276499999999999 114.036388000000002 128.000000000000000 a
33.233905999999998 114.037024000000002 130.000000000000000 a
33.172421999999997 114.033204999999995 134.000000000000000 a
32.825172000000002 114.032753999999997 251.000000000000000 a
32.768385000000002 114.027062000000001 224.000000000000000 a
32.669089000000000 114.029336999999998 278.000000000000000 a
32.632631000000003 114.035196999999997 248.000000000000000 a
32.564653999999997 114.042371000000003 306.000000000000000 a
32.462279000000002 114.043740999999997 238.000000000000000 a
32.426670000000001 114.044245000000004 280.000000000000000 a
32.400767999999999 114.048103999999995 232.000000000000000 a
32.329028999999998 114.054986999999997 224.000000000000000 a
32.150213000000001 114.061425000000000 553.000000000000000 a
32.150087999999997 114.061430999999999 552.000000000000000 a
32.140652000000003 114.065610000000007 285.000000000000000 a
31.995221999999998 114.085154000000003 213.000000000000000 a
31.796555000000001 114.027801999999994 513.000000000000000 a
31.787056000000000 114.022768999999997 584.000000000000000 a
31.432307000000002 113.972644000000003 133.000000000000000 a
31.345493000000001 113.966873000000007 107.000000000000000 a
31.333261000000000 113.964882000000003 92.000000000000000 a
31.118925999999998 113.929862000000000 17.000000000000000 a
30.741720000000001 114.339320000000001 32.000000000000000 a
30.276676999999999 114.327150000000003 181.000000000000000 a
29.941320000000001 114.362288000000007 63.000000000000000 a
29.911408000000002 114.330827999999997 55.000000000000000 a
29.843570000000000 114.219030000000004 210.000000000000000 a
29.746148999999999 113.988547999999994 109.000000000000000 a
29.660322000000001 113.835644000000002 158.000000000000000 a
29.513179000000001 113.359408000000002 205.000000000000000 a
29.502877999999999 113.292828999999998 59.000000000000000 a
29.431963000000000 113.202015000000003 146.000000000000000 a
29.379003000000001 113.099886999999995 -47.000000000000000 a
29.378285999999999 113.098444999999998 -63.000000000000000 a
29.329671999999999 113.076480000000004 198.000000000000000 a
29.112264000000000 113.119010000000003 275.000000000000000 a
29.038150000000002 113.121724999999998 338.000000000000000 a
28.914622000000001 113.088374999999999 253.000000000000000 a
28.790830000000000 113.065819000000005 243.000000000000000 a
28.734770999999999 113.051175000000001 116.000000000000000 a
28.694160000000000 113.041286999999997 120.000000000000000 a
28.678008999999999 113.038099000000003 123.000000000000000 a
27.366410999999999 113.004362999999998 160.000000000000000 a
27.335205999999999 112.982755999999995 169.000000000000000 a
27.280722999999998 112.936559000000003 204.000000000000000 a
27.252123000000001 112.908206000000007 165.000000000000000 a
27.046284000000000 112.815593000000007 97.000000000000000 a
26.938658000000000 112.468677000000000 149.000000000000000 a
26.989706000000002 112.358189999999993 234.000000000000000 a
27.008521000000002 112.306392000000002 276.000000000000000 a
27.046368999999999 112.241417999999996 225.000000000000000 a
27.056239000000001 112.214560000000006 284.000000000000000 a
27.124582000000000 112.087642000000002 383.000000000000000 a
27.127497000000002 112.082573999999994 407.000000000000000 a
27.187172000000000 111.898499999999999 853.000000000000000 a
27.323125000000001 111.827623000000003 822.000000000000000 a
27.321788000000002 111.827898000000005 802.000000000000000 a
27.321562000000000 111.827959000000007 810.000000000000000 a
27.317971000000000 111.827537000000007 804.000000000000000 a
27.544170000000001 112.014819000000003 299.000000000000000 a
27.544419999999999 112.014464000000004 312.000000000000000 a
27.544491000000001 112.014340000000004 311.000000000000000 a
27.544578999999999 112.014069000000006 312.000000000000000 a
27.544792000000001 112.013614000000004 340.000000000000000 a
27.584337999999999 111.941055000000006 389.000000000000000 a
27.584588000000000 111.940578000000002 382.000000000000000 a
27.588439000000001 111.928910999999999 538.000000000000000 a
27.627435999999999 111.816722999999996 399.000000000000000 a
27.699138999999999 111.666936000000007 562.000000000000000 a
27.728584999999999 111.678364000000002 624.000000000000000 a
27.772977999999998 111.708367999999993 416.000000000000000 a
27.773700000000002 111.708758000000003 414.000000000000000 a
27.773886999999998 111.708855000000000 413.000000000000000 a
27.774788000000001 111.710554999999999 394.000000000000000 a
27.774343999999999 111.710909999999998 389.000000000000000 a
27.774018999999999 111.711228000000006 380.000000000000000 a
27.772902999999999 111.718580000000003 394.000000000000000 a
27.772811000000001 111.718513000000002 423.000000000000000 a
27.772984999999998 111.718536999999998 426.000000000000000 a
27.772829999999999 111.718511000000007 454.000000000000000 a
29.710017000000001 118.284859999999995 426.000000000000000 a
29.710118999999999 118.285004000000001 435.000000000000000 a
34.221445000000003 109.053092000000007 1384.000000000000000 a
34.210962000000002 109.042801999999995 1475.000000000000000 a
34.209636000000003 109.040931000000000 1495.000000000000000 a
34.208150000000003 109.038157999999996 1515.000000000000000 a
34.206316999999999 109.032864000000004 1562.000000000000000 a
34.200623000000000 109.005908000000005 1528.000000000000000 a
34.199688000000002 109.002944999999997 1522.000000000000000 a
34.440161000000003 107.899658000000002 1962.000000000000000 a
34.440524000000003 107.899243999999996 1928.000000000000000 a
34.440685999999999 107.899164999999996 1931.000000000000000 a
34.439985999999998 107.898600000000002 1919.000000000000000 a
34.440261999999997 107.898668999999998 1906.000000000000000 a
34.460527999999996 108.079143000000002 1853.000000000000000 a
34.579726000000001 108.213277000000005 3091.000000000000000 a
34.579763000000000 108.213267000000002 3096.000000000000000 a
34.579909999999998 108.213251999999997 3112.000000000000000 a
34.579946000000000 108.213256000000001 3111.000000000000000 a
34.588616999999999 108.245281000000006 2614.000000000000000 a
34.590271999999999 108.251400000000004 2531.000000000000000 a
34.590288000000001 108.251523000000006 2530.000000000000000 a
34.590699999999998 108.253872999999999 2560.000000000000000 a
34.590651000000001 108.254397999999995 2561.000000000000000 a
34.589224000000002 108.255723000000003 2559.000000000000000 a
34.520248000000002 108.407293999999993 1767.000000000000000 a
34.505505999999997 108.493108000000007 1648.000000000000000 a
34.504232999999999 108.503658999999999 1637.000000000000000 a
34.485646000000003 108.566986999999997 1576.000000000000000 a
34.482804999999999 108.574410000000000 1599.000000000000000 a
40.004218999999999 116.411075999999994 143.000000000000000 a
34.329113000000000 109.117936999999998 1410.799999999999955 a
34.384822999999997 109.277833000000001 1581.400000000000091 a
34.384762000000002 109.279686999999996 1581.400000000000091 a
34.359003000000001 109.208825000000004 2431.099999999999909 a
34.359003000000001 109.208948000000007 2434.400000000000091 a
40.076700000000002 116.153099999999995 351.049869000000001 a
34.750166999999998 116.621416999999994 157.480314999999990 a
26.161774999999999 119.943275999999997 491.619461999999999 a
26.161398999999999 119.942578999999995 177.474423000000002 a
26.161397999999998 119.942578999999995 177.320193999999987 a
26.161397000000001 119.942580000000007 177.165616999999997 a
26.161396000000000 119.942580000000007 177.043490999999989 a
26.161391999999999 119.942582999999999 176.151982000000004 a
26.161114000000001 119.942497000000003 77.462469999999996 a
26.161114000000001 119.942497000000003 77.462469999999996 a
26.161118999999999 119.942511999999994 77.422529999999995 a
26.161273999999999 119.942430999999999 76.173415000000006 a
26.161349000000001 119.942460999999994 76.152502999999996 a
26.161439999999999 119.942510999999996 75.177644000000001 a
26.161434000000000 119.942536000000004 74.339376999999999 a
26.161487000000001 119.942555999999996 75.663182000000006 a
26.161529000000002 119.942567999999994 76.199190000000002 a
26.161508999999999 119.942503000000002 72.940922000000000 a
26.161505999999999 119.942504999999997 72.442364999999995 a
26.161435999999998 119.942518000000007 66.455754999999996 a
39.108170999999999 116.369944000000004 489.183660999999972 a
38.831778000000000 116.279855999999995 21.250530999999999 a
38.702478999999997 116.144053999999997 46.331696000000001 a
38.604281999999998 116.079318000000001 -12.286312000000001 a
38.516285000000003 115.963994000000000 42.944882000000000 a
38.440100999999999 115.875528000000003 22.723099999999999 a
38.358201000000001 115.778493999999995 45.445728000000003 a
38.321122000000003 115.736590000000007 35.147804999999998 a
38.286304999999999 115.718500000000006 111.637778999999995 a
38.152081000000003 115.674886999999998 101.676939000000004 a
38.087308000000000 115.636943000000002 133.201155000000000 a
38.041539000000000 115.613506999999998 214.899093999999991 a
38.010379000000000 115.607684000000006 139.465744999999998 a
37.973979999999997 115.602896000000001 213.259697999999986 a
37.896025999999999 115.613111000000004 107.355906000000004 a
37.823591999999998 115.619719000000003 97.854921000000004 a
37.406252000000002 115.736919000000000 35.146483000000003 a
37.284531000000001 115.723349999999996 41.877414999999999 a
37.176431000000001 115.691580000000002 37.068382999999997 a
37.062731999999997 115.681494999999998 48.576270000000001 a
36.968967999999997 115.695706000000001 66.092083000000002 a
36.896839000000000 115.718946000000003 97.130240000000001 a
36.823886999999999 115.735301000000007 83.162903999999997 a
36.767952000000001 115.778065999999995 72.392730000000000 a
36.700346000000003 115.810552000000001 69.325688999999997 a
36.538260000000001 115.900735999999995 88.849763999999993 a
36.430864999999997 115.930237000000005 98.816680000000005 a
36.381363999999998 115.896477000000004 66.945888999999994 a
36.296474000000003 115.841577000000001 89.497365000000002 a
36.222884000000001 115.834564999999998 140.360872999999998 a
36.168807999999999 115.810091000000000 92.721286000000006 a
36.134480000000003 115.803741000000002 153.914786999999990 a
36.035820999999999 115.830305999999993 96.120278999999996 a
35.993513999999998 115.837556000000006 107.433976000000001 a
35.937908999999998 115.875377000000000 135.170731999999987 a
35.877803000000000 115.918049999999994 139.378238000000010 a
35.746968000000003 115.933231000000006 103.296627000000001 a
35.717332999999996 115.931123999999997 101.020623000000001 a
35.624631999999998 115.907090999999994 208.773389000000009 a
35.600372999999998 115.894346999999996 223.635151000000008 a
35.564573000000003 115.857219000000001 211.424012000000005 a
35.540422000000000 115.822215999999997 174.277812000000011 a
35.511422000000003 115.783670999999998 167.910944999999998 a
35.479301999999997 115.739874999999998 207.888373000000001 a
35.391044999999998 115.623116999999993 168.685462999999999 a
35.351337000000001 115.594003999999998 255.468923999999987 a
35.320115000000001 115.560586000000001 290.344943999999998 a
35.253756000000003 115.504963000000004 441.212441000000013 a
35.082557000000001 115.587048999999993 280.706276000000003 a
35.073787000000003 115.591386999999997 256.554937999999993 a
35.049126999999999 115.589504000000005 190.255934999999994 a
34.980300000000000 115.582543000000001 225.260400000000004 a
34.938268000000001 115.584027000000006 243.062421000000001 a
34.895760000000003 115.584862000000001 143.705829999999992 a
34.838338000000000 115.574449000000001 156.125010000000003 a
34.792394999999999 115.583488000000003 148.394213000000008 a
34.750245000000000 115.587277000000000 95.965222999999995 a
34.697721000000001 115.597553000000005 63.255853000000002 a
34.586528000000001 115.614358999999993 162.194605999999993 a
34.513106999999998 115.649333999999996 130.214664999999997 a
34.483787000000000 115.662234999999995 133.423103999999995 a
34.436245999999997 115.691157000000004 162.592146000000014 a
34.392867000000003 115.708022999999997 169.165639999999996 a
34.366031999999997 115.720393999999999 135.346798000000007 a
34.322245000000002 115.727497999999997 75.958038000000002 a
34.238151999999999 115.744219000000001 122.212125999999998 a
34.155951000000002 115.760463000000001 60.997191999999998 a
34.111707000000003 115.767769000000001 105.337532999999993 a
34.071683999999998 115.774936999999994 77.267087000000004 a
33.955767999999999 115.793098000000001 82.129661999999996 a
33.878262999999997 115.801424999999995 97.220256000000006 a
33.838062000000001 115.791606999999999 63.469878999999999 a
33.795046999999997 115.791380000000004 94.098730000000003 a
33.753987000000002 115.794003000000004 114.341820999999996 a
33.714111000000003 115.795216999999994 94.707673999999997 a
33.673124000000001 115.798309000000003 107.369449000000003 a
33.629165000000000 115.800918999999993 65.058966999999996 a
33.545400999999998 115.804203999999999 38.836125000000003 a
33.500317000000003 115.806292999999997 58.613875000000000 a
33.408613000000003 115.810494000000006 65.762579000000002 a
33.312204000000001 115.817993000000001 21.132415000000002 a
33.263922000000001 115.824736999999999 46.859754000000002 a
33.145719000000000 115.834474000000000 85.104364000000004 a
33.085278000000002 115.847352000000001 261.297976000000006 a
32.847527999999997 115.809381000000002 68.147319999999993 a
32.812538000000004 115.763299000000004 84.105928000000006 a
32.783493999999997 115.722239000000002 84.303546999999995 a
32.755477999999997 115.687962999999996 110.043953000000002 a
32.701650999999998 115.626137999999997 117.704359999999994 a
32.675753999999998 115.594498999999999 43.622492999999999 a
32.653705000000002 115.567628999999997 76.942513000000005 a
32.630809999999997 115.531999999999996 171.943563000000012 a
32.607973000000001 115.494268000000005 141.638520000000000 a
32.586694999999999 115.473533000000003 52.224986999999999 a
32.546398000000003 115.447483000000005 52.710348000000003 a
32.516283000000001 115.421852999999999 51.485928000000001 a
32.496561999999997 115.394451000000004 91.923028000000002 a
32.471964999999997 115.343067000000005 91.729482000000004 a
32.434305999999999 115.320114000000004 195.608575999999999 a
32.339930000000003 115.321342000000001 121.357861000000000 a
32.321337000000000 115.306213000000000 166.162466999999992 a
32.296033000000001 115.281752999999995 156.588278000000003 a
32.273865999999998 115.242531999999997 77.631141999999997 a
32.245739000000000 115.206089000000006 31.150164000000000 a
32.210549000000000 115.166230999999996 203.995452999999998 a
32.132936000000001 115.114159000000001 197.139888000000013 a
32.080314999999999 115.064994999999996 137.503063999999995 a
32.052084999999998 115.028154999999998 140.726348000000002 a
32.021543000000001 114.991123000000002 72.170918999999998 a
31.911853000000001 114.917603000000000 241.785174000000012 a
31.852688000000001 114.899378999999996 86.071423999999993 a
31.793661000000000 114.890709000000001 168.866997999999995 a
31.705708999999999 114.887728999999993 158.736525999999998 a
31.634922000000000 114.882903999999996 229.588706999999999 a
31.555599000000001 114.882985000000005 272.278122999999994 a
31.548306000000000 114.883476000000002 278.546217000000013 a
31.476202000000001 114.883475000000004 255.071610999999990 a
31.427347000000001 114.873305999999999 265.681698999999981 a
31.342313000000001 114.874212999999997 220.473307000000005 a
31.222156999999999 114.931038000000001 177.975763999999998 a
31.124580999999999 114.966341000000000 130.149134000000004 a
31.043015000000000 114.955386000000004 168.764573000000013 a
30.993234000000001 114.939961999999994 155.442392000000012 a
30.910889999999998 114.910967999999997 126.046059999999997 a
30.820754999999998 114.895639000000003 68.221444000000005 a
30.607317999999999 114.967618000000002 66.581114999999997 a
30.553322999999999 115.092197999999996 102.479320999999999 a
30.510596000000000 115.158276000000001 149.303847999999988 a
30.464915000000001 115.218249000000000 111.674222000000000 a
30.390138000000000 115.259297000000004 102.793481000000000 a
30.360993000000001 115.284790999999998 131.954746999999998 a
30.302009000000002 115.374153000000007 78.458759999999998 a
30.277782999999999 115.414517000000004 57.841949000000000 a
30.179395000000000 115.448192000000006 70.310412999999997 a
30.120760000000001 115.477694000000000 61.308104000000000 a
30.055871000000000 115.521895999999998 79.996617000000001 a
30.012668000000001 115.582472999999993 78.533457999999996 a
29.953865000000000 115.645072999999996 45.945545000000003 a
29.927966000000001 115.685443000000006 32.601306000000001 a
29.907450000000001 115.720178000000004 -0.830325000000000 a
29.730972000000001 116.024484999999999 117.600094999999996 a
29.727868999999998 116.025129000000007 107.881288999999995 a
29.726219000000000 116.024793000000003 99.634192999999996 a
29.409980999999998 115.769915999999995 86.687361999999993 a
29.401769000000002 115.763559999999998 73.336129000000000 a
29.373421000000000 115.751244000000000 67.409756999999999 a
29.367234000000000 115.750259999999997 67.636416999999994 a
29.318978000000001 115.746020000000001 78.483885000000001 a
29.267866000000001 115.753085999999996 169.482956000000001 a
29.177924999999998 115.756354000000002 85.116089000000002 a
29.149128000000001 115.756540999999999 118.668035000000003 a
29.121100999999999 115.763363999999996 73.429592999999997 a
29.055451000000001 115.771355999999997 59.743116999999998 a
28.958908000000001 115.760942000000000 62.015163999999999 a
28.958976000000000 115.760857000000001 65.105042999999995 a
28.959087000000000 115.760690999999994 61.062958999999999 a
28.959201000000000 115.760925000000000 73.527906999999999 a
40.914867000000001 111.710499999999996 3802.493437999999969 a
40.911517000000003 111.711316999999994 3779.527559000000110 a
30.205262000000001 120.199963999999994 76.099205999999995 a
40.088971000000001 116.303471000000002 198.000000000000000 a
39.978965000000002 116.341612999999995 159.000000000000000 a
39.947529000000003 116.366104000000007 208.000000000000000 a
39.981279999999998 116.331136999999998 0.000000000000000 a
39.984712999999999 116.318905000000001 187.000000000000000 a
40.060875000000003 116.546066999999994 0.000000000000000 a
39.967469999999999 116.393558999999996 164.000000000000000 a
43.650193000000002 116.130106999999995 0.000000000000000 a
39.977032999999999 116.303042000000005 0.000000000000000 a
39.958790000000000 116.444670000000002 111.500000000000000 a
39.926656000000001 116.338132999999999 399.000000000000000 a
39.945897000000002 116.455663000000001 59.456105999999998 a
39.973550000000003 116.418068000000005 99.000000000000000 a
40.357605000000000 115.983037999999993 2280.199999999999818 a
39.865642000000001 116.487615000000005 -1834.000000000000000 a
39.505006000000002 118.673902999999996 39.000000000000000 a
40.014778000000000 116.305638000000002 154.000000000000000 a
39.990704999999998 116.197046999999998 308.399999999999977 a
36.689931000000001 116.835002000000003 133.000000000000000 a
39.976717000000001 116.328688000000000 0.000000000000000 a
39.981655000000003 116.302135000000007 0.000000000000000 a
39.992476000000003 116.309613999999996 158.000000000000000 a
40.072747999999997 116.307846999999995 141.099999999999994 a
40.048977000000001 116.307468000000000 164.000000000000000 a
40.021807000000003 116.337352999999993 134.500000000000000 a
31.546603000000001 117.235527000000005 0.000000000000000 a
39.811315000000000 116.338785000000001 144.356954999999999 a
39.987102000000000 116.410926000000003 0.000000000000000 a
31.630678000000000 117.202718000000004 0.000000000000000 a
39.926510999999998 116.334041999999997 299.000000000000000 a
39.923312000000003 116.163151999999997 242.800000000000011 a
39.998381000000002 116.285998000000006 142.000000000000000 a
38.926499000000000 121.587796999999995 298.000000000000000 a
39.989351999999997 116.300432999999998 174.000000000000000 a
39.946795000000002 116.364410000000007 193.599999999999994 a
39.934232000000002 116.430659000000006 552.000000000000000 a
39.975236000000002 116.333551999999997 162.000000000000000 a
39.979042999999997 116.309884999999994 0.000000000000000 a
39.987417999999998 116.326801000000003 174.000000000000000 a
40.027489000000003 116.432969999999997 138.000000000000000 a
40.030540000000002 116.407574999999994 0.000000000000000 a
40.358564000000001 116.004655000000000 2110.000000000000000 a
39.981456999999999 116.352040000000002 203.400000000000006 a
39.996110999999999 116.417640000000006 0.000000000000000 a
37.418261000000001 110.766808999999995 2501.000000000000000 a
39.950550999999997 116.373220000000003 246.000000000000000 a
40.101492999999998 116.084783000000002 521.000000000000000 a
39.911431999999998 116.353443999999996 628.000000000000000 a
40.072879000000000 116.408080999999996 97.000000000000000 a
39.966132999999999 116.320583999999997 161.000000000000000 a
39.986673000000003 116.302543000000000 193.599999999999994 a
40.008808000000002 116.322216999999995 178.000000000000000 a
39.947881000000002 116.266261000000000 249.000000000000000 a
40.127840999999997 116.417837000000006 116.000000000000000 a
39.996203000000001 116.372771999999998 114.799999999999997 a
40.072628999999999 116.418482999999995 120.000000000000000 a
39.796168999999999 119.419926000000004 42.000000000000000 a
39.906908999999999 116.406018000000003 176.000000000000000 a
39.992491999999999 116.417860000000005 0.000000000000000 a
40.076445000000000 116.324051999999995 114.799999999999997 a
39.799337999999999 116.282508000000007 147.599999999999994 a
39.975167999999996 116.321440999999993 61.000000000000000 a
40.007886999999997 116.319357999999994 44.000000000000000 a
37.240104000000002 97.516891000000001 9370.000000000000000 a
34.555979000000001 110.192898999999997 1621.000000000000000 a
39.998896999999999 116.358602000000005 154.199999999999989 a
39.919812999999998 116.319190000000006 241.000000000000000 a
39.978324999999998 116.330742999999998 0.000000000000000 a
39.924362000000002 116.171369999999996 0.000000000000000 a
39.992953000000000 116.325197000000003 660.000000000000000 a
39.043236999999998 117.533337000000003 13.000000000000000 a
39.951228999999998 116.362226000000007 284.000000000000000 a
39.797584000000001 119.421152000000006 29.000000000000000 a
34.264806000000000 108.937506999999997 1241.000000000000000 a
39.992530000000002 116.359290000000001 124.700000000000003 a
39.807181000000000 116.540544999999995 79.000000000000000 a
39.992742000000000 116.326417000000006 128.000000000000000 a
35.886429999999997 114.329457000000005 0.000000000000000 a
40.014833000000003 116.352976999999996 0.000000000000000 a
40.000048000000000 116.327275000000000 86.000000000000000 a
39.960566999999998 116.408405999999999 212.000000000000000 a
39.834155000000003 116.523745000000005 101.700000000000003 a
39.921084999999998 116.389025000000004 -876.000000000000000 a
39.865627000000003 116.484932000000001 101.700000000000003 a
39.975582000000003 116.330887000000004 210.000000000000000 a
39.931460000000001 116.455814000000004 90.000000000000000 a
39.999684999999999 116.379829000000001 345.000000000000000 a
39.989134000000000 116.326903999999999 133.000000000000000 a
38.629024999999999 116.862255000000005 33.000000000000000 a
39.992055000000001 116.362853999999999 256.000000000000000 a
40.988199000000002 117.937213999999997 1099.000000000000000 a
39.970340000000000 116.304668000000007 196.900000000000006 a
40.013002000000000 116.476528000000002 124.700000000000003 a
39.914288999999997 116.358076999999994 136.000000000000000 a
39.967888000000002 116.313761999999997 167.300000000000011 a
39.967030000000001 116.389842999999999 134.500000000000000 a
39.986288000000002 116.346905000000007 196.900000000000006 a
39.914119999999997 116.455061000000001 115.000000000000000 a
41.935402000000003 117.761075000000005 0.000000000000000 a
39.965991000000002 116.327194000000006 0.000000000000000 a
40.014772000000001 116.339718000000005 173.900000000000006 a
32.156609000000003 120.757025999999996 3.000000000000000 a
39.985379000000002 116.450778000000000 208.981017000000008 a
39.974663000000000 116.311338000000006 0.000000000000000 a
40.117565999999997 116.433869000000001 91.000000000000000 a
39.978971999999999 116.214941999999994 187.000000000000000 a
39.978456000000001 116.418251999999995 111.000000000000000 a
39.984907000000000 116.326746999999997 229.699999999999989 a
33.704912000000000 117.196704999999994 31480.000000000000000 a
39.906438999999999 116.287773999999999 187.000000000000000 a
39.974362999999997 116.343059999999994 341.000000000000000 a
39.778216999999998 116.293184999999994 118.099999999999994 a
40.044730000000001 116.329710000000006 180.400000000000006 a
40.007863999999998 116.503746000000007 118.000000000000000 a
31.227779999999999 121.487538000000001 68.900000000000006 a
39.978126000000003 116.447090000000003 227.000000000000000 a
40.011364000000000 116.312005999999997 131.000000000000000 a
39.981948000000003 116.329556999999994 135.000000000000000 a
40.083520000000000 116.320196999999993 112.000000000000000 a
39.965983000000001 116.324555000000004 0.000000000000000 a
39.975292000000003 116.369944000000004 140.000000000000000 a
40.329628000000000 115.795658000000003 1669.900000000000091 a
39.981274999999997 116.327941999999993 210.000000000000000 a
39.966509000000002 116.364313999999993 170.000000000000000 a
39.974882999999998 116.313087999999993 0.000000000000000 a
40.297995000000000 116.611523000000005 160.800000000000011 a
39.999381999999997 116.200040000000001 273.000000000000000 a
39.999786999999998 116.325997999999998 0.000000000000000 a
39.965558000000001 116.317783000000006 193.599999999999994 a
39.992809999999999 116.302113000000006 128.000000000000000 a
39.985039999999998 116.272357999999997 160.800000000000011 a
40.027312999999999 116.432997000000000 166.000000000000000 a
40.026380000000003 116.367206999999993 108.299999999999997 a
39.966385000000002 116.319794999999999 149.000000000000000 a
30.161035999999999 90.561053999999999 14616.000000000000000 a
39.982624999999999 116.477108000000001 118.099999999999994 a
39.821173000000002 116.284244000000001 74.261292999999995 a
40.583665000000003 116.810045000000002 521.700000000000045 a
39.975422999999999 116.327157999999997 0.000000000000000 a
39.962352000000003 116.211865000000003 206.699999999999989 a
39.924627999999998 116.418747999999994 130.000000000000000 a
39.986184000000002 116.382253000000006 165.000000000000000 a
39.914866000000004 116.471396999999996 22.000000000000000 a
24.493790000000001 117.685804000000005 5.980256000000000 a
40.030856999999997 116.403825999999995 106.000000000000000 a
39.865067000000003 116.386143000000004 164.000000000000000 a
39.921294000000003 116.455511999999999 166.000000000000000 a
39.956563000000003 116.352412999999999 0.000000000000000 a
39.984917000000003 116.352491999999998 194.000000000000000 a
39.993616000000003 116.326982000000001 80.000000000000000 a
40.030571999999999 116.340305999999998 752.000000000000000 a
39.973416000000000 116.333500000000001 228.000000000000000 a
39.950456000000003 116.311206999999996 108.569564000000000 a
39.868890000000000 116.484633000000002 167.300000000000011 a
40.013862000000003 116.465767999999997 141.099999999999994 a
39.985545000000002 116.338736999999995 190.300000000000011 a
40.003956000000002 116.324348000000001 361.000000000000000 a
39.995992000000001 116.322491999999997 152.000000000000000 a
39.996113999999999 116.329168999999993 210.000000000000000 a
39.962536999999998 116.364242000000004 183.699999999999989 a
39.811242000000000 116.338871999999995 137.800000000000011 a
39.679465000000000 116.098016999999999 128.000000000000000 a
39.979652000000002 116.314049999999995 0.000000000000000 a
39.866250000000001 116.368195000000000 213.000000000000000 a
39.967905999999999 116.409064000000001 152.000000000000000 a
39.921905000000002 116.326127000000000 144.400000000000006 a
40.010154999999997 116.348607999999999 198.000000000000000 a
39.975147999999997 116.329144999999997 0.000000000000000 a
39.973393999999999 116.327662000000004 99.000000000000000 a
40.014595000000000 116.363961000000003 721.000000000000000 a
37.779511999999997 113.711537000000007 2144.000000000000000 a
40.003379000000002 116.322489000000004 198.000000000000000 a
39.888674999999999 116.139967999999996 255.900000000000006 a
39.962207999999997 116.268494000000004 200.131234000000006 a
39.985087000000000 116.321021999999999 167.300000000000011 a
32.187260000000002 118.483086999999998 128.000000000000000 a
39.938082999999999 116.483936000000000 30.000000000000000 a
39.984163000000002 116.417704999999998 150.000000000000000 a
39.997971999999997 116.317892000000001 153.000000000000000 a
39.925870000000003 116.349845000000002 206.699999999999989 a
39.001646000000001 115.279539000000000 198.000000000000000 a
40.189945999999999 116.020494999999997 719.000000000000000 a
39.995933999999998 116.417176999999995 0.000000000000000 a
32.006644999999999 120.855127999999993 100.000000000000000 a
40.676729999999999 117.243142000000006 1634.000000000000000 a
39.965273000000003 116.314093000000000 173.000000000000000 a
40.064231999999997 116.566222999999994 54.000000000000000 a
39.697814999999999 116.323373000000004 91.900000000000006 a
39.914275000000004 116.305781999999994 126.000000000000000 a
37.801257000000000 112.589128000000002 2506.000000000000000 a
39.966695000000001 116.314632000000003 0.000000000000000 a
40.031365000000001 116.414460000000005 138.000000000000000 a
39.938384999999997 116.399862999999996 160.800000000000011 a
39.956806999999998 116.343552000000003 180.400000000000006 a
39.994774000000000 116.326741999999996 488.000000000000000 a
39.999400999999999 116.312481000000005 117.000000000000000 a
39.978332999999999 116.331145000000006 0.000000000000000 a
40.008102999999998 116.319276000000002 237.000000000000000 a
40.025463000000002 116.403351999999998 114.000000000000000 a
34.252026999999998 117.320132000000001 75.500000000000000 a
39.903677999999999 116.420623000000006 0.000000000000000 a
39.979334999999999 116.313209999999998 0.000000000000000 a
39.906685000000003 116.497253000000001 111.500000000000000 a
39.991545000000002 116.330101999999997 160.800000000000011 a
40.001719999999999 116.324433999999997 157.000000000000000 a
39.991177000000000 116.193844999999996 0.000000000000000 a
39.951397999999998 116.361695999999995 127.000000000000000 a
40.007865000000002 116.319463999999996 170.000000000000000 a
40.876451000000003 117.559110000000004 1873.535797000000002 a
40.088306000000003 116.305935000000005 222.000000000000000 a
39.992615999999998 116.310101000000003 198.000000000000000 a
40.006183000000000 116.325665000000001 68.000000000000000 a
39.871344999999998 116.454687000000007 128.000000000000000 a
44.468772000000001 125.173203000000001 617.000000000000000 a
40.079805000000000 116.588516999999996 199.000000000000000 a
39.976773000000001 116.429732999999999 137.800000000000011 a
39.927092000000002 116.471299999999999 29.500000000000000 a
39.635671000000002 119.306398000000002 67.000000000000000 a
39.982177999999998 115.039297000000005 7044.000000000000000 a
39.991526000000000 116.330629999999999 128.000000000000000 a
34.725495000000002 112.185608999999999 643.000000000000000 a
37.087119999999999 95.456497999999996 8917.000000000000000 a
33.604711999999999 117.013959999999997 0.000000000000000 a
40.359298000000003 115.995243000000002 1644.000000000000000 a
40.106152999999999 116.100949000000000 175.000000000000000 a
34.755535000000002 115.586687999999995 0.000000000000000 a
39.898645000000002 116.357095999999999 284.000000000000000 a
39.971721000000002 116.441557000000003 77.069310999999999 a
28.599036000000002 113.041797000000003 175.000000000000000 a
39.879243000000002 116.258353000000000 210.000000000000000 a
39.975335000000001 116.333635000000001 0.000000000000000 a
40.027467999999999 116.432984000000005 119.000000000000000 a
40.007168999999998 116.322398000000007 232.000000000000000 a
39.974705000000000 116.306385000000006 0.000000000000000 a
39.981684999999999 116.321335000000005 260.000000000000000 a
39.975858000000002 116.336867999999996 248.000000000000000 a
39.975493999999998 116.331815000000006 163.000000000000000 a
40.033042999999999 115.892742999999996 803.799999999999955 a
38.985345000000002 116.108350000000002 -124.000000000000000 a
30.550443000000001 114.338323000000003 0.000000000000000 a
39.997490999999997 116.318842000000004 121.000000000000000 a
22.537873000000001 113.974182999999996 29.500000000000000 a
39.969673000000000 116.344246999999996 828.000000000000000 a
39.943382999999997 116.400277000000003 150.900000000000006 a
40.020736999999997 116.425013000000007 173.900000000000006 a
39.930573000000003 116.455586999999994 405.000000000000000 a
39.870184999999999 116.465185000000005 144.000000000000000 a
40.034643000000003 116.323560000000001 164.000000000000000 a
39.962254999999999 116.418993999999998 0.000000000000000 a
39.897872000000000 116.455259999999996 186.000000000000000 a
39.936042999999998 116.331477000000007 223.000000000000000 a
39.947260999999997 116.455861999999996 0.000000000000000 a
39.985168000000002 116.349171999999996 124.700000000000003 a
39.869605000000000 116.498818999999997 82.000000000000000 a
39.979622999999997 116.321612000000002 0.000000000000000 a
39.906177999999997 116.397681000000006 79.556016999999997 a
39.961931999999997 116.439155000000000 0.000000000000000 a
39.997042999999998 116.415475999999998 0.000000000000000 a
39.989483999999997 116.451096000000007 71.000000000000000 a
39.899394000000001 116.385373000000001 48.000000000000000 a
40.007359999999998 116.320542000000003 271.000000000000000 a
40.067140000000002 116.595854000000003 86.000000000000000 a
39.992257000000002 116.063017000000002 518.399999999999977 a
40.060603999999998 116.383189999999999 157.000000000000000 a
39.990468000000000 116.035129999999995 521.700000000000045 a
39.981394999999999 116.310192999999998 0.000000000000000 a
13.428201000000000 103.859561999999997 7.939347000000000 a
37.845453999999997 112.556459000000004 2580.000000000000000 a
39.866585000000001 116.320601999999994 150.918634999999995 a
46.621324999999999 124.919214999999994 502.000000000000000 a
39.948236999999999 116.417778999999996 122.000000000000000 a
39.980822000000003 116.329244000000003 145.000000000000000 a
24.983091999999999 110.339699999999993 498.000000000000000 a
39.974466999999997 116.333599000000007 108.000000000000000 a
39.987274999999997 116.448216000000002 492.000000000000000 a
39.926557000000003 116.337421000000006 271.000000000000000 a
39.967035000000003 116.309241999999998 200.099999999999994 a
38.087242000000003 114.498452000000000 274.000000000000000 a
40.163882999999998 117.151910000000001 95.099999999999994 a
39.975157000000003 116.342994000000004 125.000000000000000 a
39.927427999999999 116.472085000000007 180.400000000000006 a
39.899355999999997 116.367923000000005 186.000000000000000 a
40.007036999999997 116.346339999999998 121.400000000000006 a
40.076684999999998 116.530266999999995 0.000000000000000 a
39.966152000000001 116.325374999999994 87.000000000000000 a
39.986269999999998 116.332286999999994 130.000000000000000 a
39.950119999999998 116.317913000000004 238.000000000000000 a
39.861167999999999 116.258683000000005 150.900000000000006 a
36.638343999999996 101.618735000000001 7468.000000000000000 a
40.144899000000002 116.252224999999996 131.000000000000000 a
39.895800000000001 116.333132000000006 170.000000000000000 a
32.492247999999996 91.546414999999996 16043.000000000000000 a
40.361212999999999 116.549503000000001 347.800000000000011 a
42.868096999999999 86.895818000000006 -777.000000000000000 a
39.997245999999997 116.326402999999999 220.000000000000000 a
39.987482000000000 116.303804999999997 219.800000000000011 a
40.062798000000001 115.711421999999999 1276.200000000000045 a
39.990502999999997 116.309942000000007 57.000000000000000 a
18.237438000000001 109.505183000000002 98.400000000000006 a
40.064785000000001 116.406435000000002 144.400000000000006 a
40.006056000000001 116.324292999999997 137.000000000000000 a
39.911287999999999 116.404938000000001 413.000000000000000 a
39.985802999999997 116.346857000000000 223.099999999999994 a
40.286569000000000 116.235979000000000 319.000000000000000 a
39.972535999999998 116.339608999999996 328.000000000000000 a
25.730875999999999 110.069186999999999 938.000000000000000 a
40.033835000000003 116.300589000000002 0.000000000000000 a
39.980786000000002 116.329273000000001 148.000000000000000 a
39.986262000000004 116.382856000000004 0.041404000000000 a
39.981071999999998 116.329205000000002 187.000000000000000 a
39.909430000000000 116.472013000000004 118.000000000000000 a
40.023021999999997 115.505523999999994 5362.000000000000000 a
39.816512000000003 119.483081999999996 44.000000000000000 a
39.820326000000001 119.481217999999998 65.000000000000000 a
39.971876000000002 116.483759000000006 122.000000000000000 a
39.894508999999999 116.342062999999996 91.000000000000000 a
30.538395000000001 114.354867999999996 180.400000000000006 a
39.880448000000001 116.342382000000001 72.000000000000000 a
40.024092000000003 116.538602999999995 164.000000000000000 a
39.798490999999999 116.259715999999997 174.000000000000000 a
39.986713000000002 116.392810999999995 110.000000000000000 a
39.984316999999997 116.347044999999994 95.099999999999994 a
39.975237000000000 116.334892999999994 0.000000000000000 a
39.985892000000000 116.362067999999994 183.699999999999989 a
39.914980999999997 116.454803999999996 98.000000000000000 a
39.922393999999997 116.668498999999997 327.000000000000000 a
39.974612999999998 116.308662999999996 0.000000000000000 a
31.229752000000001 121.480497000000000 78.700000000000003 a
39.913617000000002 116.106738000000007 390.399999999999977 a
39.984031999999999 116.310749999999999 55.799999999999997 a
40.147542999999999 116.477469999999997 0.000000000000000 a
40.023524000000002 116.293115999999998 310.000000000000000 a
40.008620000000001 116.374640999999997 286.000000000000000 a
40.036850999999999 116.471109999999996 124.000000000000000 a
39.972512999999999 116.418229999999994 127.000000000000000 a
39.969842999999997 116.302158000000006 206.699999999999989 a
39.967263000000003 116.303453000000005 216.500000000000000 a
39.996982000000003 116.269300000000001 177.000000000000000 a
39.987279999999998 116.406841000000000 165.000000000000000 a
39.990833000000002 116.330158999999995 534.000000000000000 a
39.939252000000003 116.712474999999998 59.100000000000001 a
37.844647000000002 112.579804999999993 0.000000000000000 a
39.152056000000002 116.262497999999994 8.000000000000000 a
39.976528000000002 116.331885000000000 0.000000000000000 a
39.877161999999998 116.091786999999997 0.000000000000000 a
39.971766000000002 116.441840999999997 112.000000000000000 a
39.980919000000000 116.329347999999996 253.000000000000000 a
39.984647000000002 116.317102000000006 147.599999999999994 a
39.999702999999997 116.456787000000006 144.400000000000006 a
44.941484000000003 125.009613000000002 659.000000000000000 a
39.869827999999998 116.385285999999994 116.000000000000000 a
39.952652999999998 116.409870999999995 155.000000000000000 a
39.914729999999999 116.467222000000007 236.199999999999989 a
7.745304000000000 98.707599999999999 -47.000000000000000 a
40.063015000000000 116.931220999999994 0.000000000000000 a
34.695095000000002 112.270488000000000 -777.000000000000000 a
39.989274999999999 116.334350000000001 160.800000000000011 a
39.979925999999999 116.449028999999996 122.000000000000000 a
39.975451000000000 116.337742000000006 447.000000000000000 a
39.985115999999998 116.310336000000007 183.000000000000000 a
30.476192999999999 114.354361999999995 128.000000000000000 a
39.906019999999998 116.266077999999993 200.099999999999994 a
39.967722999999999 116.404340000000005 144.400000000000006 a
40.000179000000003 116.364728999999997 151.000000000000000 a
6.248143000000000 106.316659999999999 33985.000000000000000 a
40.013227999999998 116.346085000000002 167.300000000000011 a
39.946129999999997 116.410280000000000 105.000000000000000 a
39.912742000000001 116.471794000000003 80.000000000000000 a
36.205981999999999 114.332078999999993 240.000000000000000 a
39.967742999999999 116.406105999999994 105.489619000000005 a
38.845801000000002 114.191363999999993 852.000000000000000 a
39.932792999999997 116.410898000000003 122.000000000000000 a
39.915267000000000 116.277159999999995 255.900000000000006 a
39.967607000000001 116.401022999999995 323.000000000000000 a
39.975873000000000 116.335767000000004 522.000000000000000 a
39.943483000000001 116.342974999999996 164.000000000000000 a
39.945563999999997 116.419362000000007 149.000000000000000 a
39.979922999999999 116.330697000000001 0.000000000000000 a
33.206752999999999 91.863386000000006 15817.000000000000000 a
39.981082000000001 116.308479000000005 451.000000000000000 a
39.981022000000003 116.331260000000000 0.000000000000000 a
40.005274999999997 116.323015999999996 164.000000000000000 a
39.858860000000000 116.387136999999996 170.599999999999994 a
39.975211000000002 116.354442000000006 174.000000000000000 a
39.971775999999998 116.201565000000002 0.000000000000000 a
27.785070000000001 102.213292999999993 4811.000000000000000 a
39.994453000000000 116.491273000000007 141.099999999999994 a
40.057523000000003 116.403966999999994 457.000000000000000 a
40.076298000000001 116.326965000000001 173.900000000000006 a
39.978152000000001 116.252548000000004 213.300000000000011 a
39.922528000000000 116.345776999999998 223.099999999999994 a
39.982525000000003 116.310846999999995 147.599999999999994 a
39.989727999999999 116.190101999999996 0.000000000000000 a
40.967778000000003 117.930813999999998 1120.000000000000000 a
40.004517000000000 116.249701999999999 0.000000000000000 a
40.074353000000002 116.314706999999999 134.500000000000000 a
39.993228999999999 116.326826999999994 217.000000000000000 a
39.446393000000000 116.818280000000001 98.400000000000006 a
39.984876999999997 116.324854999999999 167.300000000000011 a
39.877226999999998 116.344245999999998 140.000000000000000 a
39.696268000000003 116.311481999999998 137.800000000000011 a
39.922870000000003 116.713275999999993 -140.000000000000000 a
39.933056000000001 116.366760999999997 157.000000000000000 a
40.053944000000001 116.322175999999999 66.000000000000000 a
40.010533000000002 116.320657999999995 219.000000000000000 a
39.948717000000002 116.365556999999995 183.699999999999989 a
39.941712000000003 116.304046999999997 262.500000000000000 a
39.949514000000001 116.367840999999999 93.000000000000000 a
39.908107000000001 116.556718000000004 114.799999999999997 a
39.973506999999998 116.467256000000006 58.939531000000002 a
39.976847999999997 116.338483999999994 141.000000000000000 a
39.932541000000001 116.426809000000006 124.000000000000000 a
22.625198999999999 113.846204999999998 45.000000000000000 a
40.000894000000002 116.432040999999998 104.000000000000000 a
40.175987999999997 116.545382000000004 118.099999999999994 a
40.018124999999998 116.386786999999998 0.000000000000000 a
39.947116000000001 116.797500999999997 75.000000000000000 a
39.997687999999997 116.346303000000006 150.900000000000006 a
39.938108999999997 116.366519999999994 256.000000000000000 a
42.532879999999999 125.678864000000004 1171.000000000000000 a
39.976982999999997 116.325872000000004 0.000000000000000 a
39.966901999999997 116.401048000000003 170.599999999999994 a
39.972096000000001 116.441820000000007 107.000000000000000 a
39.969403000000000 116.418383000000006 0.000000000000000 a
39.928953000000000 116.298181999999997 0.000000000000000 a
39.876947000000001 116.343076999999994 186.000000000000000 a
39.977984999999997 116.329897000000003 0.000000000000000 a
39.922072999999997 116.390722999999994 0.000000000000000 a
40.103191000000002 116.285343999999995 0.000000000000000 a
39.968696000000001 116.300798000000000 344.000000000000000 a
39.972690999999998 116.348228000000006 127.000000000000000 a
39.986821999999997 116.382366000000005 147.000000000000000 a
34.924114000000003 92.944170999999997 14974.000000000000000 a
25.362537000000000 100.890334999999993 6803.000000000000000 a
39.973439999999997 116.334581000000000 235.000000000000000 a
40.238841999999998 115.971154999999996 1381.000000000000000 a
39.870579999999997 116.398803000000001 128.000000000000000 a
39.940289999999997 116.301394000000002 320.000000000000000 a
39.973439999999997 116.333961000000002 233.000000000000000 a
39.981282999999998 116.327916000000002 199.000000000000000 a
40.089694999999999 116.295178000000007 105.000000000000000 a
39.983513000000002 116.443056999999996 118.099999999999994 a
22.593672000000002 114.300556999999998 39.399999999999999 a
40.005938999999998 116.317697999999993 111.000000000000000 a
40.069670000000002 116.329291999999995 154.199999999999989 a
40.019450999999997 116.449264999999997 135.000000000000000 a
39.976508000000003 116.331502999999998 0.000000000000000 a
39.960800999999996 116.360163999999997 136.000000000000000 a
34.708874999999999 111.960014999999999 1259.799999999999955 a
39.980562999999997 116.339106999999998 199.000000000000000 a
39.952841999999997 116.317885000000004 216.500000000000000 a
40.089213999999998 116.303719999999998 130.000000000000000 a
39.921247000000001 116.642437000000001 10.000000000000000 a
40.017693000000001 116.340751999999995 -105.000000000000000 a
39.992533000000002 116.361298000000005 371.000000000000000 a
39.967942999999998 116.417122000000006 147.599999999999994 a
40.013097000000002 116.449640000000002 124.700000000000003 a
40.040785000000000 116.527573000000004 128.000000000000000 a
40.057070000000003 116.584140000000005 49.000000000000000 a
39.996519999999997 116.417178000000007 0.000000000000000 a
37.575859999999999 126.990791000000002 228.000000000000000 a
40.008926000000002 116.374431999999999 107.000000000000000 a
40.008124000000002 116.319507999999999 225.000000000000000 a
39.969472000000003 116.270488000000000 190.300000000000011 a
40.088357999999999 116.295585000000003 97.000000000000000 a
39.881596999999999 116.300550999999999 127.000000000000000 a
39.987242000000002 116.407623000000001 141.099999999999994 a
39.983795000000001 116.350364999999996 131.199999999999989 a
39.869802000000000 116.258307000000002 128.000000000000000 a
39.994835000000002 116.199173000000002 0.000000000000000 a
39.998823999999999 116.318106000000000 -506.000000000000000 a
39.820798000000003 118.147130000000004 187.000000000000000 a
40.198590000000003 116.223121000000006 176.000000000000000 a
40.896628999999997 117.624028999999993 1641.000000000000000 a
39.665382000000001 116.316558000000001 101.700000000000003 a
39.974324000000003 116.342563999999996 422.000000000000000 a
40.079402000000002 116.349064999999996 177.199999999999989 a
40.360984999999999 115.983772000000002 0.000000000000000 a
39.911487000000001 117.606903000000003 32.799999999999997 a
39.906314999999999 116.250330000000005 1000.700000000000045 a
39.983941999999999 116.308462000000006 148.000000000000000 a
40.000408000000000 116.326875999999999 320.000000000000000 a
40.007806000000002 116.319362999999996 158.000000000000000 a
40.005513999999998 116.316162000000006 -41.000000000000000 a
41.875442999999997 117.797438999999997 2639.000000000000000 a
39.943823999999999 116.303931000000006 146.000000000000000 a
29.895748000000001 115.777081999999993 54.637684000000000 a
39.991801000000002 116.326926999999998 201.000000000000000 a
24.858654999999999 110.513672999999997 284.000000000000000 a
23.388527000000000 113.297071000000003 -13.817169000000000 a
40.071351000000000 116.418760000000006 266.000000000000000 a
39.979872999999998 116.322923000000003 0.000000000000000 a
39.390290999999998 116.957652999999993 95.000000000000000 a
37.843161000000002 112.583580999999995 2465.000000000000000 a
39.900191999999997 116.336061999999998 150.900000000000006 a
39.974578000000001 116.336482000000004 1003.899999999999977 a
39.905391999999999 116.268214999999998 153.000000000000000 a
39.874676000000001 116.368334000000004 266.000000000000000 a
40.339865000000003 116.835787999999994 380.600000000000023 a
31.591977000000000 120.307567000000006 0.000000000000000 a
39.911732999999998 116.404984999999996 298.600000000000023 a
37.861578000000002 115.618679000000000 40.000000000000000 a
39.988560000000000 116.293543000000000 118.000000000000000 a
39.974805000000003 116.331064999999995 0.000000000000000 a
39.699567999999999 116.326220000000006 91.900000000000006 a
39.954920000000001 116.419013000000007 0.000000000000000 a
40.016767999999999 116.341286999999994 144.400000000000006 a
40.009025000000001 116.321299999999994 -103.000000000000000 a
39.986753000000000 116.382626999999999 122.000000000000000 a
39.923305999999997 116.472071999999997 95.000000000000000 a
39.987071000000000 116.411298000000002 91.000000000000000 a
40.005521000000002 116.324381000000002 234.000000000000000 a
39.931947000000001 116.396766999999997 -59.000000000000000 a
39.976880000000001 119.678057999999993 0.000000000000000 a
40.077841999999997 116.326683000000003 131.199999999999989 a
39.965561000000001 116.318977000000004 0.000000000000000 a
40.030199000000003 116.360051999999996 70.000000000000000 a
40.054380000000002 116.321980999999994 96.000000000000000 a
39.951968000000001 116.361547999999999 425.000000000000000 a
40.052067999999998 116.402011999999999 182.000000000000000 a
40.038899999999998 116.325316000000001 148.000000000000000 a
39.868403000000001 116.537558000000004 101.700000000000003 a
31.591550000000002 120.308818000000002 75.500000000000000 a
40.020156999999998 116.431439999999995 137.800000000000011 a
39.955508000000002 116.319220000000001 0.000000000000000 a
39.996898000000002 116.269502000000003 0.000000000000000 a
39.987212999999997 116.302948000000001 154.199999999999989 a
39.947954000000003 116.432214000000002 160.000000000000000 a
40.244892000000000 116.139032999999998 314.000000000000000 a
40.058101000000001 116.404053000000005 123.000000000000000 a
40.250326000000001 116.255058000000005 342.000000000000000 a
39.991478000000001 116.331982999999994 0.000000000000000 a
39.972487999999998 116.327789999999993 157.500000000000000 a
39.988607000000002 116.451768000000001 141.099999999999994 a
40.072873000000001 116.310159999999996 131.199999999999989 a
35.810713000000000 114.306258999999997 0.000000000000000 a
39.915450999999997 116.524353000000005 0.000000000000000 a
39.922891000000000 116.404894999999996 153.000000000000000 a
39.985342000000003 116.345370000000003 170.599999999999994 a
39.977533000000001 116.331778000000000 0.000000000000000 a
39.930202000000001 116.327546999999996 229.000000000000000 a
43.234630000000003 116.713655000000003 0.000000000000000 a
39.981372000000000 116.330892000000006 0.000000000000000 a
39.967542999999999 116.411101000000002 176.000000000000000 a
39.988101999999998 116.326847000000001 416.699999999999989 a
39.970267000000000 116.300759999999997 302.081296000000009 a
39.979376999999999 116.305952000000005 0.000000000000000 a
39.965812999999997 116.409593000000001 196.900000000000006 a
39.980626999999998 116.308402000000001 141.099999999999994 a
40.006284000000001 116.339224000000002 270.000000000000000 a
39.983935000000002 116.304032000000007 85.299999999999997 a
40.055348000000002 116.395618999999996 108.000000000000000 a
39.998187000000001 116.331479000000002 144.000000000000000 a
39.984521000000001 116.450897999999995 137.000000000000000 a
39.827644999999997 116.206547999999998 190.300000000000011 a
39.982353000000003 116.290169000000006 123.000000000000000 a
39.909852999999998 116.427127999999996 114.000000000000000 a
39.974879999999999 116.317139999999995 157.500000000000000 a
40.094092000000003 116.499657999999997 0.000000000000000 a
39.756987000000002 116.333460000000002 150.900000000000006 a
40.094475000000003 116.358852999999996 147.599999999999994 a
40.357863000000002 116.003446999999994 0.000000000000000 a
39.988577999999997 116.451513000000006 91.900000000000006 a
39.849572999999999 116.364900000000006 137.800000000000011 a
34.281973000000001 117.203809000000007 161.000000000000000 a
39.936067000000001 116.339472000000001 164.000000000000000 a
39.975327000000000 116.330025000000006 239.500000000000000 a
39.961770000000001 116.454267999999999 118.000000000000000 a
39.985847999999997 116.349254999999999 246.099999999999994 a
39.987323000000004 116.372783999999996 161.000000000000000 a
39.931953999999998 116.391728999999998 0.000000000000000 a
40.030746999999998 116.351937000000007 121.400000000000006 a
39.865853000000001 116.368260000000006 138.000000000000000 a
7.878820000000000 98.393657000000005 21.000000000000000 a
39.888201000000002 116.454640999999995 0.000000000000000 a
39.698526999999999 116.331153000000000 157.500000000000000 a
35.665931999999998 114.208804999999998 212.000000000000000 a
39.883682000000000 116.455190000000002 157.500000000000000 a
33.312913000000002 116.298270000000002 62.000000000000000 a
39.956004999999998 116.364801999999997 121.400000000000006 a
39.976573000000002 116.331750000000000 0.000000000000000 a
39.951492999999999 116.401132000000004 292.796864000000028 a
39.922530000000002 116.308421999999993 141.099999999999994 a
40.075476999999999 116.327742000000001 183.699999999999989 a
39.982263000000003 116.450689999999994 100.814603000000005 a
37.547162999999998 116.338130000000007 102.000000000000000 a
39.996206999999998 116.297431000000003 0.000000000000000 a
39.967587000000002 116.400268999999994 203.000000000000000 a
39.866422999999998 116.346743000000004 82.000000000000000 a
39.745767999999998 117.360709000000000 3.000000000000000 a
35.629195000000003 116.843582999999995 89.000000000000000 a
31.557880000000001 120.330112000000000 45.899999999999999 a
39.975490000000001 116.319299999999998 0.000000000000000 a
32.925955999999999 115.864930000000001 108.065443000000002 a
22.540474000000000 113.972542000000004 130.460006999999990 a
39.980860000000000 116.327832000000001 214.000000000000000 a
39.975397000000001 116.327448000000004 0.000000000000000 a
40.012123000000003 116.378505000000004 154.199999999999989 a
41.564174999999999 127.943650000000005 2683.699999999999818 a
39.883127999999999 116.311297999999994 187.000000000000000 a
39.873851999999999 116.293419000000000 147.637795000000011 a
40.004736999999999 116.321304999999995 164.000000000000000 a
40.212280000000000 116.271708000000004 197.000000000000000 a
23.016849000000001 120.214907999999994 110.640199999999993 a
40.074961999999999 116.316810000000004 121.400000000000006 a
39.994143000000001 116.461783999999994 193.215505000000007 a
39.962507000000002 116.306927000000002 68.000000000000000 a
39.866836999999997 116.341723000000002 121.400000000000006 a
39.926087000000003 116.337029000000001 148.000000000000000 a
39.991709999999998 116.330472000000000 265.699999999999989 a
29.685675000000000 115.975862000000006 56.721608000000003 a
39.616261999999999 116.426477000000006 26.199999999999999 a
40.026271999999999 116.343900000000005 157.500000000000000 a
39.968195000000001 116.418734000000001 0.000000000000000 a
39.898353999999998 116.385586000000004 137.000000000000000 a
40.007255999999998 116.319253000000003 -171.000000000000000 a
1.284213000000000 103.844952000000006 78.700000000000003 a
39.984935000000000 116.353080000000006 154.199999999999989 a
13.372904000000000 103.862037000000001 51.562556000000001 a
39.956018000000000 116.417135999999999 371.000000000000000 a
39.975127000000001 116.348106000000001 0.000000000000000 a
39.947668000000000 116.389295000000004 141.099999999999994 a
40.008133999999998 116.319269000000006 288.000000000000000 a
39.859665000000000 116.258437000000001 95.099999999999994 a
39.962397000000003 116.318100000000001 488.800000000000011 a
39.976841999999998 116.328856999999999 0.000000000000000 a
37.014097999999997 98.823258999999993 10518.000000000000000 a
39.984850999999999 116.320139999999995 133.000000000000000 a
40.008881000000002 116.504621999999998 35.000000000000000 a
40.374102999999998 116.676147000000000 158.000000000000000 a
39.949606000000003 116.419449999999998 0.000000000000000 a
40.006385999999999 116.317677000000003 227.000000000000000 a
39.975042999999999 116.312865000000002 0.000000000000000 a
39.991134000000002 116.380968999999993 118.000000000000000 a
39.884636999999998 116.352722000000000 177.000000000000000 a
39.970759000000001 116.425359999999998 0.000000000000000 a
39.999940000000002 116.346121999999994 407.000000000000000 a
39.986657999999998 116.326804999999993 133.000000000000000 a
31.999535000000002 120.842511999999999 70.000000000000000 a
40.369728000000002 116.839447000000007 242.800000000000011 a
40.408158000000000 116.678708000000000 203.000000000000000 a
39.992750000000001 116.306977000000003 271.000000000000000 a
39.649645000000000 116.662566999999996 72.200000000000003 a
39.961607000000001 116.418604999999999 0.000000000000000 a
39.919913000000001 116.328492999999995 213.000000000000000 a
40.008034000000002 116.400766000000004 124.000000000000000 a
39.981502999999996 116.388373000000001 154.199999999999989 a
39.904362999999996 116.023191999999995 0.000000000000000 a
39.931190000000001 116.347982000000002 -91.900000000000006 a
41.818126999999997 117.844864000000001 2586.000000000000000 a
40.107793000000001 116.279938000000001 135.000000000000000 a
38.983493000000003 116.134005000000002 57.000000000000000 a
39.995583000000003 116.273885000000007 180.400000000000006 a
39.965356999999997 116.302565999999999 194.000000000000000 a
39.974770999999997 116.318016999999998 122.000000000000000 a
27.783546999999999 113.164364000000006 178.000000000000000 a
39.986950999999998 116.391395000000003 127.000000000000000 a
39.982816999999997 116.299049999999994 0.000000000000000 a
40.051012999999998 116.404939999999996 279.000000000000000 a
8.361295000000000 98.474962000000005 -79.000000000000000 a
39.939318000000000 116.410610000000005 0.000000000000000 a
39.942042999999998 116.350297999999995 187.000000000000000 a
40.011473000000002 116.321073999999996 239.000000000000000 a
40.057882999999997 116.404420999999999 409.000000000000000 a
40.010103999999998 116.314832999999993 138.000000000000000 a
39.899453999999999 116.340385999999995 151.000000000000000 a
39.950422000000003 116.365101999999993 219.800000000000011 a
40.009548000000002 116.313710999999998 83.000000000000000 a
39.975217000000001 116.336077000000003 173.900000000000006 a
39.906970999999999 116.500112999999999 74.000000000000000 a
40.113086000000003 116.272863999999998 0.000000000000000 a
39.992570000000001 116.326447000000002 499.000000000000000 a
40.000919000000003 116.325158000000002 184.000000000000000 a
39.968893000000001 116.305656999999997 0.000000000000000 a
39.903136000000003 116.453614000000002 35.000000000000000 a
39.974193000000000 116.311380000000000 226.000000000000000 a
39.975808999999998 116.327333999999993 265.000000000000000 a
39.985720000000001 116.346985000000004 127.000000000000000 a
39.971184999999998 116.304034999999999 292.000000000000000 a
34.269036000000000 108.355960999999994 1132.000000000000000 a
39.945110999999997 116.427108000000004 52.000000000000000 a
39.986753000000000 116.302052000000003 154.199999999999989 a
40.102162999999997 116.286578000000006 131.199999999999989 a
35.873013000000000 94.470742999999999 11890.000000000000000 a
39.932586000000001 116.465323999999995 132.000000000000000 a
39.973557999999997 116.334271000000001 328.000000000000000 a
27.651395000000001 117.974744000000001 609.922332999999981 a
39.970731999999998 116.418445000000006 0.000000000000000 a
39.936602000000001 116.336577000000005 253.000000000000000 a
39.972254999999997 116.312297000000001 93.000000000000000 a
39.977387999999998 116.339033000000001 95.000000000000000 a
39.977218000000001 116.330067000000000 193.599999999999994 a
39.973936999999999 116.318844999999996 0.000000000000000 a
39.981397000000001 116.310585000000003 193.599999999999994 a
39.954144999999997 116.492942999999997 150.000000000000000 a
39.988849000000002 116.334407999999996 266.000000000000000 a
39.896197000000001 116.343397999999993 149.029085000000009 a
39.966884000000000 116.381024999999994 136.000000000000000 a
40.009515000000000 116.323830999999998 118.000000000000000 a
39.987402000000003 116.416520000000006 126.000000000000000 a
40.452624000000000 115.974286000000006 1577.423477999999932 a
38.927365000000002 121.528999999999996 176.000000000000000 a
39.975766999999998 116.327330000000003 100.000000000000000 a
39.999431000000001 116.317721000000006 38.000000000000000 a
39.985036999999998 116.332930000000005 249.300000000000011 a
39.988143999999998 116.315557999999996 200.000000000000000 a
40.075949999999999 116.327631999999994 144.400000000000006 a
39.893242999999998 116.392026000000001 242.000000000000000 a
39.981862000000000 116.273084999999995 160.800000000000011 a
39.986471999999999 116.299447999999998 134.500000000000000 a
42.075482000000001 117.661779999999993 0.000000000000000 a
40.072353000000000 116.320577999999998 1003.899999999999977 a
39.921844000000000 116.492660999999998 94.000000000000000 a
39.982008000000000 116.347633000000002 241.143360000000001 a
28.200717999999998 102.146851999999996 5179.000000000000000 a
40.019241999999998 116.458990999999997 95.564757000000000 a
35.491911000000002 93.677830000000000 14892.000000000000000 a
39.974718000000003 116.331149999999994 0.000000000000000 a
39.394043000000003 118.640862999999996 -15.000000000000000 a
40.845599999999997 117.361523000000005 1968.500000000000000 a
27.108958000000001 113.509311999999994 36613.000000000000000 a
40.059871999999999 116.385200999999995 119.000000000000000 a
40.021501999999998 116.307933000000006 144.400000000000006 a
40.376593999999997 115.894975000000002 1650.000000000000000 a
39.961329999999997 116.355216999999996 190.300000000000011 a
40.128492000000001 116.330565000000007 121.400000000000006 a
39.958163999999996 116.296836999999996 121.000000000000000 a
39.996668000000000 116.326297999999994 175.000000000000000 a
39.985964000000003 116.326884000000007 233.000000000000000 a
40.005918000000001 116.321470000000005 296.000000000000000 a
40.559967000000000 116.790092000000001 0.000000000000000 a
22.915270000000000 113.353747999999996 9.800000000000001 a
39.651344999999999 116.317581000000004 75.000000000000000 a
39.987712000000002 116.452538000000004 180.400000000000006 a
31.841106000000000 117.250525999999994 115.368346000000003 a
39.985104999999997 116.342867999999996 170.599999999999994 a
39.968722999999997 116.314071999999996 0.000000000000000 a
22.281068000000001 114.167317999999995 26.199999999999999 a
39.986476000000003 116.380099000000001 307.000000000000000 a
40.011451000000001 116.321085999999994 217.000000000000000 a
39.777990000000003 116.336870000000005 128.000000000000000 a
39.958820000000003 116.271293999999997 0.000000000000000 a
33.023003000000003 114.037274999999994 0.000000000000000 a
39.983747999999999 116.327352000000005 151.000000000000000 a
39.992977000000003 116.198729999999998 285.433070999999984 a
22.808982000000000 108.331918000000002 0.000000000000000 a
39.952595000000002 116.486388000000005 91.900000000000006 a
39.937637000000002 116.583172000000005 108.299999999999997 a
36.034041999999999 103.832960000000000 4962.000000000000000 a
40.044479000000003 116.285613999999995 81.000000000000000 a
39.971125000000001 116.418676000000005 0.000000000000000 a
40.003307999999997 116.320402999999999 86.000000000000000 a
39.961986000000003 116.305491000000004 116.000000000000000 a
37.045555000000000 114.481860999999995 289.000000000000000 a
39.995376999999998 116.367801000000000 141.000000000000000 a
39.895443999999998 116.411597000000000 202.000000000000000 a
39.991280000000003 116.331564000000000 103.000000000000000 a
40.312486999999997 116.004357999999996 1692.000000000000000 a
39.970478000000000 116.306922000000000 -393.699999999999989 a
39.956864000000003 116.448577999999998 75.000000000000000 a
39.873899999999999 116.452687999999995 -200.099999999999994 a
39.967146999999997 116.315152999999995 249.300000000000011 a
39.810836999999999 119.483716999999999 -10.000000000000000 a
40.716338000000000 117.205307000000005 835.808383000000049 a
38.928783000000003 121.525364999999994 239.000000000000000 a
39.932474999999997 116.477243000000001 128.000000000000000 a
40.003717000000002 116.330859000000004 151.000000000000000 a
40.084361000000001 116.299458999999999 111.000000000000000 a
39.973739999999999 116.374201999999997 150.900000000000006 a
39.968164000000002 116.398308000000000 220.173189000000008 a
39.980629000000000 116.401079999999993 140.000000000000000 a
41.945852000000002 123.502602999999993 0.000000000000000 a
39.974673000000003 116.331342000000006 0.000000000000000 a
39.977175000000003 116.304682999999997 0.000000000000000 a
39.987825000000001 116.415609000000003 16.000000000000000 a
36.638997000000003 114.472672000000003 114.000000000000000 a
40.241252000000003 116.149202000000002 355.373067999999989 a
40.033828999999997 116.304818999999995 0.000000000000000 a
39.985284999999998 116.351804999999999 173.900000000000006 a
40.009509000000001 116.315177000000006 190.000000000000000 a
40.186923000000000 116.079617999999996 387.100000000000023 a
40.031427000000001 116.390664999999998 144.400000000000006 a
39.906596999999998 116.390367999999995 83.000000000000000 a
39.978594999999999 116.331957000000003 0.000000000000000 a
39.982131000000003 116.327240000000003 269.000000000000000 a
39.861004999999999 116.418057000000005 229.699999999999989 a
40.661104999999999 117.153327000000004 656.200000000000045 a
40.053638999999997 116.299153000000004 139.000000000000000 a
39.812023000000003 116.200162000000006 153.000000000000000 a
40.027349999999998 116.432666999999995 66.000000000000000 a
39.978065000000001 116.329250999999999 492.000000000000000 a
39.869822999999997 116.369956999999999 154.199475000000007 a
39.780898000000001 116.265595000000005 137.800000000000011 a
39.996890000000000 116.275480000000002 141.099999999999994 a
39.985964000000003 116.349253000000004 206.000000000000000 a
46.621194000000003 124.917557000000002 559.000000000000000 a
39.855654000000001 116.411668000000006 130.000000000000000 a
39.916027999999997 116.405107000000001 226.400000000000006 a
39.975102000000000 116.312201999999999 0.000000000000000 a
39.920099000000000 116.455538000000004 325.000000000000000 a
39.908026999999997 116.409473000000006 9.000000000000000 a
39.987211000000002 116.327395999999993 266.000000000000000 a
39.954391999999999 116.423069999999996 143.000000000000000 a
39.970790999999998 116.300389999999993 484.000000000000000 a
39.991604000000002 116.330703000000000 132.000000000000000 a
39.992905000000000 116.202399999999997 0.000000000000000 a
39.932035999999997 116.383668999999998 0.000000000000000 a
40.605784999999997 115.133572000000001 0.000000000000000 a
39.977398000000001 116.326993000000002 0.000000000000000 a
39.895876000000001 116.368733000000006 295.000000000000000 a
39.967660000000002 116.400575000000003 213.300000000000011 a
39.967179999999999 116.314662999999996 223.099999999999994 a
39.978608000000001 116.304627999999994 0.000000000000000 a
39.969002000000003 116.308944999999994 210.000000000000000 a
27.651907000000001 117.945355000000006 720.007437999999979 a
39.989542000000000 116.418065999999996 0.000000000000000 a
40.043886000000001 116.252730999999997 149.000000000000000 a
40.329439999999998 115.788392000000002 1676.500000000000000 a
40.298417000000001 116.616708000000003 143.000000000000000 a
39.975645000000000 116.333877999999999 226.400000000000006 a
39.985171999999999 116.331998999999996 164.000000000000000 a
39.973464999999997 116.333984000000001 268.000000000000000 a
39.985438000000002 116.458149000000006 64.000000000000000 a
39.896362000000003 116.315178000000003 154.199475000000007 a
39.979636999999997 116.314080000000004 0.000000000000000 a
39.870147000000003 116.470116000000004 99.000000000000000 a
39.928362999999997 116.472156999999996 228.000000000000000 a
39.965812999999997 116.324673000000004 0.000000000000000 a
39.914242000000002 116.314710000000005 183.699999999999989 a
40.064027000000003 116.037428000000006 2636.000000000000000 a
39.964058999999999 116.418677000000002 170.000000000000000 a
39.999181000000000 116.330996999999996 154.000000000000000 a
38.971097000000000 116.105241000000007 -191.000000000000000 a
39.978569999999998 116.331442999999993 0.000000000000000 a
39.985039999999998 116.327432000000002 0.000000000000000 a
39.991779999999999 116.329092000000003 155.000000000000000 a
40.070793000000002 116.311567999999994 170.599999999999994 a
40.013486999999998 116.296490000000006 139.000000000000000 a
39.917233000000003 116.455332999999996 155.000000000000000 a
39.932304999999999 116.476678000000007 133.000000000000000 a
39.985337999999999 116.343242000000004 154.199999999999989 a
40.401077000000001 117.428432000000001 1905.000000000000000 a
41.027000000000001 117.514643000000007 1469.000000000000000 a
36.619042999999998 101.810636000000002 7251.000000000000000 a
39.975078000000003 116.336546999999996 173.900000000000006 a
39.967371999999997 116.345150000000004 172.000000000000000 a
39.972045999999999 116.411760999999998 0.000000000000000 a
39.986589000000002 116.380157999999994 108.920019999999994 a
39.963791999999998 116.325047999999995 0.000000000000000 a
41.653548000000001 117.797157999999996 2233.000000000000000 a
39.965234000000002 116.315584000000001 137.000000000000000 a
39.983333999999999 116.307243000000000 0.000000000000000 a
39.986094999999999 116.367142999999999 144.400000000000006 a
39.981651999999997 116.321167000000003 194.000000000000000 a
40.020786000000001 116.411046999999996 145.000000000000000 a
39.943264999999997 116.372617000000005 157.500000000000000 a
39.994951999999998 116.328192000000001 145.000000000000000 a
39.985478000000001 116.353093000000001 173.900000000000006 a
40.004513000000003 116.321394999999995 123.000000000000000 a
39.980621999999997 116.310221999999996 134.500000000000000 a
39.978360000000002 116.332490000000007 374.265905999999973 a
39.986583000000003 116.300008000000005 239.500000000000000 a
39.978414999999998 116.360609999999994 164.000000000000000 a
40.024247000000003 116.345062999999996 128.000000000000000 a
39.979126999999998 116.090463000000000 295.300000000000011 a
39.985641999999999 116.450162000000006 193.000000000000000 a
39.977663000000000 116.304851999999997 0.000000000000000 a
39.966774999999998 116.371994999999998 -26.000000000000000 a
39.967624999999998 116.418463000000003 0.000000000000000 a
39.920178000000000 116.311997000000005 246.099999999999994 a
40.279657000000000 116.364258000000007 597.100000000000023 a
39.940719999999999 116.345780000000005 221.000000000000000 a
39.980483000000000 116.340188999999995 535.000000000000000 a
40.008018000000000 116.319389999999999 172.000000000000000 a
39.975107000000001 116.309619999999995 0.000000000000000 a
39.975392999999997 116.329097000000004 193.599999999999994 a
39.947991999999999 116.420657000000006 173.900000000000006 a
34.210642999999997 117.233777000000003 131.233596000000006 a
39.866506999999999 116.384794999999997 0.000000000000000 a
40.000328000000003 116.379363999999995 416.000000000000000 a
34.700009999999999 117.291776999999996 288.699999999999989 a
39.979472999999999 116.311260000000004 0.000000000000000 a
32.004165999999998 119.587198000000001 105.000000000000000 a
39.971381999999998 116.422612000000001 90.000000000000000 a
40.001919000000001 116.308891000000003 173.884513999999996 a
39.851906999999997 116.408126999999993 144.400000000000006 a
37.986609999999999 116.935567000000006 32598.000000000000000 a
39.933934999999998 116.759258000000003 99.000000000000000 a
39.955441999999998 116.329207999999994 144.400000000000006 a
39.974995000000000 116.302323000000001 0.000000000000000 a
39.947789999999998 116.454423000000006 45.000000000000000 a
40.827646999999999 117.375123000000002 2042.000000000000000 a
39.975681999999999 116.331372999999999 187.000000000000000 a
39.974550000000001 116.300413000000006 0.000000000000000 a
39.985875000000000 116.326927999999995 0.000000000000000 a
39.991608999999997 116.341520000000003 0.000000000000000 a
39.948321999999997 116.455855000000000 130.000000000000000 a
39.980843999999998 116.329323000000002 150.000000000000000 a
29.485607000000002 113.455281999999997 140.000000000000000 a
39.983857999999998 116.346686000000005 108.000000000000000 a
39.985168000000002 116.344741999999997 0.000000000000000 a
39.999381000000000 116.337232999999998 267.000000000000000 a
39.932507999999999 116.447608000000002 114.799999999999997 a
39.991002000000002 116.314957000000007 136.000000000000000 a
39.906626000000003 116.509310999999997 92.000000000000000 a
39.757506999999997 116.349532999999994 17.579799999999999 a
39.985255000000002 116.347520000000003 173.900000000000006 a
39.985149999999997 116.417935000000000 0.000000000000000 a
39.978698000000001 116.310321999999999 0.000000000000000 a
39.949801000000001 116.312449000000001 156.000000000000000 a
39.942422999999998 116.301798000000005 126.000000000000000 a
39.969113000000000 116.419961999999998 0.000000000000000 a
39.947685000000000 116.382237000000003 118.099999999999994 a
39.985238000000003 116.315978000000001 0.000000000000000 a
39.940643999999999 116.427743000000007 313.000000000000000 a
40.069122000000000 116.360766999999996 69.000000000000000 a
40.008018000000000 116.319328999999996 145.000000000000000 a
40.069096000000002 116.358266999999998 -14.000000000000000 a
39.299655999999999 117.102079000000003 -16.000000000000000 a
40.001967000000000 116.342686999999998 133.000000000000000 a
33.609766999999998 114.023403999999999 135.000000000000000 a
39.843367999999998 116.277832000000004 131.199999999999989 a
39.944105999999998 116.304069999999996 144.000000000000000 a
39.975321000000001 116.341346000000001 238.000000000000000 a
22.545127000000001 114.083146999999997 368.365089000000012 a
39.975253000000002 116.329094999999995 219.800000000000011 a
39.906689000000000 116.510245999999995 0.000000000000000 a
35.921799999999998 104.057417000000001 6230.314961000000039 a
39.968302000000001 116.411668000000006 124.700000000000003 a
40.191077999999997 116.634090999999998 78.000000000000000 a
39.999516999999997 116.327558999999994 156.000000000000000 a
40.102919999999997 116.084227999999996 0.000000000000000 a
39.966709000000002 116.418656999999996 0.000000000000000 a
40.008018999999997 116.319235000000006 155.000000000000000 a
39.979005999999998 116.337982999999994 229.000000000000000 a
39.978516999999997 116.332768000000002 0.000000000000000 a
40.025162000000002 116.344902000000005 164.000000000000000 a
39.928868000000001 116.483712999999995 118.099999999999994 a
39.999741999999998 116.321495999999996 100.000000000000000 a
39.834048000000003 118.000022999999999 19.000000000000000 a
39.973322000000003 116.333299999999994 152.000000000000000 a
39.966907999999997 116.345074999999994 179.000000000000000 a
39.980572000000002 116.307346999999993 0.000000000000000 a
39.942140000000002 116.349182999999996 252.599999999999994 a
39.906675000000000 116.392376999999996 144.400000000000006 a
40.219481999999999 116.238142999999994 269.000000000000000 a
39.870443999999999 116.425073999999995 148.000000000000000 a
39.975006000000000 116.339731000000000 255.000000000000000 a
39.981448000000000 116.255498000000003 219.800000000000011 a
39.978136999999997 116.340354000000005 760.000000000000000 a
39.975386999999998 116.327699999999993 167.000000000000000 a
39.908639000000001 116.471164999999999 93.000000000000000 a
40.262684999999998 116.585324999999997 232.900000000000006 a
40.097706000000002 116.275550999999993 135.000000000000000 a
39.971617000000002 116.312583000000004 183.727034000000003 a
40.276375999999999 116.574399000000000 254.000000000000000 a
39.973818999999999 116.333843999999999 58.000000000000000 a
40.001271000000003 116.267752999999999 179.627812000000006 a
42.540647999999997 117.154917999999995 0.000000000000000 a
39.968891999999997 116.290612999999993 0.000000000000000 a
39.904805000000003 116.024268000000006 0.000000000000000 a
39.975285000000000 116.324174999999997 0.000000000000000 a
39.976953999999999 116.329526000000001 143.000000000000000 a
40.044370999999998 116.413133000000002 94.000000000000000 a
39.029601000000000 117.649429999999995 -56.000000000000000 a
39.968313000000002 116.308959999999999 246.099999999999994 a
39.975555000000000 116.375365000000002 213.300000000000011 a
39.870040000000003 116.416882999999999 147.599999999999994 a
39.952632000000001 116.492017000000004 224.000000000000000 a
39.974812999999997 116.330138000000005 0.000000000000000 a
40.005657999999997 116.369045000000000 183.699999999999989 a
40.069403000000001 116.096592000000001 380.600000000000023 a
39.801377000000002 116.807603000000000 -9.800000000000001 a
39.970269999999999 116.272001000000003 148.000000000000000 a
39.971170000000001 116.300522000000001 185.000000000000000 a
40.016488000000003 116.310314000000005 103.000000000000000 a
39.939061000000002 116.349670000000003 195.000000000000000 a
39.978070000000002 116.451065999999997 103.000000000000000 a
39.950901999999999 116.455191999999997 239.500000000000000 a
42.400976999999997 117.276481000000004 4991.000000000000000 a
39.998162000000001 116.365639999999999 183.699999999999989 a
40.017902999999997 116.341532000000001 150.900000000000006 a
39.954165000000003 116.493347000000000 80.000000000000000 a
39.946826000000001 116.791725999999997 86.000000000000000 a
22.962166000000000 115.656925000000001 106.000000000000000 a
33.244410000000002 114.036855000000003 0.000000000000000 a
30.482070000000000 114.357204999999993 65.599999999999994 a
39.955480000000001 116.482552999999996 -52.000000000000000 a
40.068060000000003 116.311729999999997 0.000000000000000 a
39.973841000000000 116.333995999999999 184.000000000000000 a
32.070053999999999 120.855903999999995 36.000000000000000 a
39.898834000000001 116.223078000000001 172.000000000000000 a
40.003073000000001 116.321235999999999 -25.000000000000000 a
39.974581999999998 116.331237000000002 0.000000000000000 a
39.999611000000002 116.327825000000004 157.000000000000000 a
39.987448000000001 116.415612999999993 137.383929999999992 a
39.862949000000000 116.454952000000006 322.000000000000000 a
36.987943999999999 98.220108999999994 9708.000000000000000 a
39.998992000000001 116.333954000000006 335.000000000000000 a
31.366377000000000 120.797075000000007 155.000000000000000 a
34.213577999999998 108.927498999999997 1392.000000000000000 a
41.908591000000001 117.783941999999996 2750.000000000000000 a
39.971795000000000 116.441597000000002 168.000000000000000 a
39.943455000000000 116.353219999999993 187.000000000000000 a
39.968299000000002 116.399559999999994 167.000000000000000 a
40.028435000000002 116.344344000000007 180.000000000000000 a
39.812694999999998 119.486698000000004 -11.000000000000000 a
40.079734999999999 117.043025000000000 95.099999999999994 a
39.980091999999999 116.317611999999997 0.000000000000000 a
39.998767999999998 116.346435000000000 177.199999999999989 a
40.007038000000001 116.200886999999994 331.399999999999977 a
40.005152000000002 116.317910999999995 269.000000000000000 a
40.084375000000001 116.407512999999994 83.000000000000000 a
39.987788000000002 116.413595000000001 164.000000000000000 a
40.251153000000002 116.268811999999997 324.800000000000011 a
39.981006999999998 116.373818000000000 183.699999999999989 a
39.935093000000002 116.420389999999998 0.000000000000000 a
40.069319999999998 116.334514999999996 123.000000000000000 a
40.121533999999997 116.187225999999995 -62.000000000000000 a
39.979616000000000 116.327129999999997 204.000000000000000 a
39.938285999999998 116.342487000000006 196.000000000000000 a
39.975119999999997 116.332759999999993 205.000000000000000 a
39.971862999999999 116.223190000000002 0.000000000000000 a
40.158918000000000 116.242402999999996 131.199999999999989 a
39.985120000000002 116.319311999999996 318.199999999999989 a
40.021478000000002 116.359672000000003 160.800000000000011 a
39.981278000000003 116.321950000000001 298.600000000000023 a
39.966619999999999 116.359834000000006 129.000000000000000 a
29.728342000000001 113.939017000000007 0.000000000000000 a
39.981977999999998 116.310677999999996 0.000000000000000 a
39.942605999999998 116.349945000000005 173.000000000000000 a
40.018585000000002 116.319318999999993 31.000000000000000 a
39.984216000000004 116.301872000000003 150.000000000000000 a
37.275731000000000 95.694114999999996 9964.000000000000000 a
39.966729000000001 116.374837999999997 141.000000000000000 a
39.991207000000003 116.414109999999994 177.199999999999989 a
39.829402000000002 116.322378000000000 131.199999999999989 a
40.037421999999999 116.310582999999994 105.000000000000000 a
39.986094999999999 116.364486999999997 173.900000000000006 a
39.993755999999998 116.326116999999996 516.000000000000000 a
34.406694000000002 92.686430000000001 14849.000000000000000 a
40.008082000000002 116.380527000000001 232.900000000000006 a
39.975360000000002 116.371960000000001 134.500000000000000 a
39.997242000000000 116.271979999999999 177.199999999999989 a
39.963335000000001 116.418897999999999 0.000000000000000 a
39.955444000000000 116.349109999999996 208.000000000000000 a
39.945476999999997 116.349787000000006 192.000000000000000 a
36.473039999999997 100.828782000000004 10455.000000000000000 a
39.892456000000003 116.304304000000002 0.000000000000000 a
40.007970999999998 116.319289999999995 235.000000000000000 a
39.975203999999998 116.336803000000003 492.000000000000000 a
40.005771000000003 116.324911999999998 439.000000000000000 a
39.990547999999997 116.330160000000006 741.000000000000000 a
39.981597999999998 116.329070999999999 -136.000000000000000 a
39.986877999999997 116.371655000000004 167.300000000000011 a
8.099468999999999 98.538554000000005 2631.000000000000000 a
39.921987999999999 116.350082999999998 154.199999999999989 a
39.966346000000001 116.356323000000003 178.000000000000000 a
39.999637999999997 116.322484000000003 258.000000000000000 a
39.978107000000001 116.340504999999993 245.000000000000000 a
39.919820000000001 116.303877999999997 242.800000000000011 a
40.069437000000001 116.313237999999998 124.700000000000003 a
39.987475000000003 116.413072000000000 0.000000000000000 a
39.998759999999997 116.338407000000004 217.000000000000000 a
39.927548999999999 116.046869999999998 589.000000000000000 a
41.206795999999997 117.789520999999993 2486.000000000000000 a
32.108178000000002 115.092770000000002 0.000000000000000 a
37.580970999999998 126.978362000000004 193.000000000000000 a
25.838017000000001 115.706519999999998 0.000000000000000 a
39.973174999999998 116.363585000000000 210.000000000000000 a
40.038747000000001 116.317004999999995 72.000000000000000 a
39.975386999999998 116.338409999999996 0.000000000000000 a
39.904677999999997 116.454407000000003 1269.773848000000044 a
37.417938999999997 110.771690000000007 1953.000000000000000 a
39.958137000000001 116.302412000000004 139.919803000000002 a
31.241707000000002 121.467487000000006 232.900000000000006 a
40.026724999999999 116.307089000000005 124.000000000000000 a
39.897506999999997 116.381384999999995 -30.000000000000000 a
39.986617000000003 116.301536999999996 187.000000000000000 a
39.857643000000003 116.440177000000006 64.000000000000000 a
40.050849999999997 116.099395000000001 488.800000000000011 a
39.904648000000002 116.024827000000002 0.000000000000000 a
39.901814000000002 116.303809999999999 232.939632999999986 a
39.995677000000001 116.328795999999997 178.000000000000000 a
39.976430000000001 116.331767999999997 206.699999999999989 a
39.997624999999999 116.407039999999995 103.000000000000000 a
39.951262000000000 116.409210999999999 147.000000000000000 a
39.866526999999998 116.324757000000005 226.400000000000006 a
39.990772999999997 116.330106999999998 891.000000000000000 a
39.999709000000003 116.324914000000007 137.000000000000000 a
39.783002000000003 116.339691999999999 164.000000000000000 a
39.974169000000003 116.342943000000005 326.000000000000000 a
39.956969999999998 116.447191000000004 164.000000000000000 a
40.226292000000001 116.180806000000004 250.000000000000000 a
39.908630000000002 116.564943000000000 0.000000000000000 a
39.976177000000000 116.330062999999996 0.000000000000000 a
40.009830000000001 116.320046000000005 -129.000000000000000 a
39.975230000000003 116.331564999999998 0.000000000000000 a
39.985661999999998 116.438339999999997 83.000000000000000 a
26.838652000000000 112.331334999999996 196.000000000000000 a
39.982027000000002 116.421711999999999 0.000000000000000 a
39.938043000000000 116.189194999999998 220.000000000000000 a
31.823332000000001 117.264132000000004 0.000000000000000 a
39.986784999999998 116.388885000000002 2.000000000000000 a
39.865004999999996 116.453216999999995 -7.000000000000000 a
31.649251000000000 120.201480000000004 -98.000000000000000 a
39.898820000000001 116.390242000000001 140.000000000000000 a
39.936838999999999 116.396816000000001 145.000000000000000 a
39.968707999999999 116.308655000000002 147.599999999999994 a
39.968842000000002 116.418366000000006 174.000000000000000 a
39.821658999999997 119.477883000000006 93.000000000000000 a
31.841469000000000 117.254524000000004 457.812230999999997 a
39.941647000000003 116.319597999999999 103.000000000000000 a
39.976132000000000 116.304862999999997 0.000000000000000 a
39.996262000000002 116.417339999999996 0.000000000000000 a
39.985028999999997 116.352755999999999 375.000000000000000 a
37.206181000000001 96.366635000000002 10778.000000000000000 a
36.057512000000003 103.837334999999996 5051.000000000000000 a
39.967255000000002 116.302246999999994 203.400000000000006 a
39.973444000000001 116.334348000000006 289.000000000000000 a
39.904750000000000 116.346590000000006 236.199999999999989 a
32.633527999999998 117.027367999999996 115.000000000000000 a
40.012915000000000 116.376914999999997 164.000000000000000 a
39.985968999999997 116.376744000000002 -7.303645000000000 a
40.044293000000003 116.576053000000002 46.000000000000000 a
39.984788000000002 116.326733000000004 173.900000000000006 a
39.932527000000000 116.457060999999996 116.000000000000000 a
30.602938000000002 121.131212000000005 0.000000000000000 a
22.233436999999999 114.171439000000007 462.195177000000001 a
40.015002000000003 116.311394000000007 0.000000000000000 a
39.980637000000002 116.449501999999995 104.000000000000000 a
39.754199999999997 116.137435999999994 0.000000000000000 a
39.969346999999999 116.420834999999997 190.000000000000000 a
39.900599999999997 116.421076999999997 173.000000000000000 a
40.006216000000002 116.316170999999997 238.000000000000000 a
37.753030000000003 113.055927999999994 2890.000000000000000 a
40.073096000000000 116.417092999999994 353.000000000000000 a
37.203690000000002 112.169664999999995 2400.000000000000000 a
39.966926999999998 116.409797999999995 226.400000000000006 a
40.056538000000003 116.476217000000005 131.199999999999989 a
34.825785000000003 115.577297999999999 0.000000000000000 a
36.066662000000001 120.387647000000001 182.000000000000000 a
39.974882000000001 116.318899999999999 0.000000000000000 a
40.066305000000000 116.404966000000002 145.000000000000000 a
40.000355999999996 116.326819000000000 240.000000000000000 a
39.754997000000003 116.326256999999998 144.400000000000006 a
39.987972999999997 116.352833000000004 177.879120999999998 a
39.996352000000002 116.416887000000003 0.000000000000000 a
39.984974000000001 116.326659000000006 193.000000000000000 a
39.988259999999997 116.327065000000005 0.000000000000000 a
39.958767999999999 116.270054000000002 211.000000000000000 a
40.062232999999999 116.183674999999994 122.000000000000000 a
39.897770999999999 116.392232000000007 94.000000000000000 a
39.951048000000000 116.222060999999997 128.000000000000000 a
30.539338000000001 114.292107000000001 0.000000000000000 a
39.978307999999998 116.331350000000000 0.000000000000000 a
39.885877999999998 116.268440999999996 160.000000000000000 a
40.017342999999997 116.309516000000002 0.000000000000000 a
39.906923999999997 116.456417999999999 238.000000000000000 a
39.926743999999999 116.349733999999998 136.000000000000000 a
39.929203000000001 116.303809999999999 0.000000000000000 a
39.977941999999999 116.300527000000002 125.000000000000000 a
24.633656999999999 118.200292000000005 58.113734000000001 a
39.924801000000002 116.338036000000002 116.000000000000000 a
41.013548000000000 117.948976999999999 1151.599999999999909 a
40.003816999999998 116.312262000000004 255.000000000000000 a
39.981005000000003 116.377947000000006 160.800000000000011 a
39.984670999999999 116.317064000000002 165.000000000000000 a
39.965867000000003 116.321226999999993 0.000000000000000 a
34.213391000000001 108.951080000000005 1351.000000000000000 a
39.870002999999997 116.273742999999996 180.446193999999991 a
40.051684999999999 116.400864999999996 629.000000000000000 a
39.979619999999997 116.322479000000001 151.000000000000000 a
39.968448000000002 116.308952000000005 150.900000000000006 a
39.966186999999998 116.327588000000006 196.900000000000006 a
40.944457000000000 117.347042000000002 1601.000000000000000 a
39.981071999999998 116.327678000000006 231.000000000000000 a
39.989001000000002 116.301012000000000 114.000000000000000 a
39.934620000000002 116.319843000000006 967.799999999999955 a
39.978268000000000 116.310154999999995 0.000000000000000 a
39.911009999999997 116.366366999999997 236.199999999999989 a
39.827731999999997 116.486310000000003 0.000000000000000 a
39.991101999999998 116.330455000000001 714.000000000000000 a
40.052670999999997 116.400655999999998 118.000000000000000 a
39.961633999999997 116.430807000000001 97.000000000000000 a
39.819724999999998 116.281509999999997 201.000000000000000 a
39.987780000000001 116.432389999999998 133.514815999999996 a
40.018087999999999 116.439518000000007 90.989934000000005 a
39.994419999999998 116.368560000000002 134.500000000000000 a
39.981749000000001 116.340594999999993 298.000000000000000 a
39.979607999999999 116.310108000000000 0.000000000000000 a
39.898983999999999 116.381613999999999 431.000000000000000 a
27.734276999999999 115.391625000000005 121.400000000000006 a
39.926945000000003 116.319981999999996 210.000000000000000 a
40.171776999999999 116.252582000000004 144.400000000000006 a
40.009647000000001 116.314999999999998 136.000000000000000 a
39.985171999999999 116.338444999999993 216.500000000000000 a
40.001604999999998 116.380431999999999 124.700000000000003 a
30.658674000000001 91.536078000000003 14902.000000000000000 a
39.933393000000002 116.483463000000000 0.000000000000000 a
39.987496999999998 116.449071000000004 190.000000000000000 a
39.523876999999999 116.499156999999997 7.000000000000000 a
39.966183000000001 116.317847999999998 0.000000000000000 a
39.974004000000001 116.333618999999999 305.000000000000000 a
39.936683000000002 116.483501000000004 84.000000000000000 a
39.997123999999999 116.317869999999999 148.000000000000000 a
31.581270000000000 120.290603000000004 157.500000000000000 a
39.991570000000003 116.410956999999996 147.599999999999994 a
39.959601999999997 116.274117000000004 0.000000000000000 a
39.907080999999998 116.428611000000004 164.000000000000000 a
25.736909000000001 112.728834000000006 903.000000000000000 a
40.277020000000000 116.634051999999997 124.700000000000003 a
40.043120999999999 116.299706000000000 0.000000000000000 a
39.868994999999998 116.275002000000001 164.000000000000000 a
40.073089000000003 116.412238000000002 211.000000000000000 a
39.967022000000000 116.389137000000005 101.700000000000003 a
39.869957999999997 116.470641999999998 147.599999999999994 a
39.979488000000003 116.330200000000005 0.000000000000000 a
39.978893999999997 116.332605999999998 204.000000000000000 a
39.998033000000000 116.493881999999999 154.199999999999989 a
36.868899999999996 99.675282999999993 10567.585301999999501 a
40.001506999999997 116.321861999999996 65.000000000000000 a
39.968456000000003 116.399827000000002 96.372618000000003 a
39.917935000000000 116.247090000000000 223.099999999999994 a
39.685827000000003 116.335971999999998 144.400000000000006 a
39.906568000000000 116.405545000000004 177.199999999999989 a
39.940012000000003 116.201468000000006 226.400000000000006 a
39.907276000000003 116.368256000000002 129.000000000000000 a
39.720919000000002 116.338587000000004 121.000000000000000 a
40.003098999999999 116.320267000000001 159.000000000000000 a
39.986072999999998 116.365858000000003 134.595747999999986 a
39.775334999999998 116.335980000000006 160.800000000000011 a
39.986215999999999 116.371367000000006 120.000000000000000 a
39.987188000000003 116.407583000000002 72.200000000000003 a
30.248411999999998 120.154518999999993 51.508104000000003 a
39.975005000000003 116.327494999999999 118.099999999999994 a
39.763376999999998 116.336776999999998 105.000000000000000 a
40.115788000000002 116.080595000000002 902.200000000000045 a
39.964337000000000 116.328485000000001 0.000000000000000 a
40.058058000000003 116.296802999999997 123.000000000000000 a
23.261189999999999 113.412861000000007 326.331883000000005 a
39.987765000000003 116.302833000000007 213.300000000000011 a
40.032448000000002 116.301424999999995 154.199999999999989 a
40.006931000000002 116.321420000000003 156.000000000000000 a
40.083227999999998 116.317121000000000 73.000000000000000 a
39.906069000000002 116.346352999999993 248.000000000000000 a
39.909230000000001 116.304227999999995 183.699999999999989 a
40.039062999999999 116.325278999999995 232.000000000000000 a
39.958481999999997 116.436552000000006 0.000000000000000 a
39.969037000000000 116.305273000000000 236.199999999999989 a
39.937356999999999 116.320537000000002 177.199999999999989 a
39.986690000000003 116.396001999999996 138.000000000000000 a
39.949917999999997 116.303280999999998 156.000000000000000 a
40.020339999999997 116.275972999999993 124.000000000000000 a
40.018892999999998 116.345592999999994 114.799999999999997 a
40.008324000000002 116.324162999999999 134.000000000000000 a
39.924442999999997 116.497356999999994 259.199999999999989 a
39.866024000000003 116.344854999999995 133.000000000000000 a
39.950364999999998 116.319924999999998 236.000000000000000 a
39.946263999999999 116.786226999999997 100.000000000000000 a
39.973312999999997 116.313597000000001 173.900000000000006 a
39.990727999999997 116.330038000000002 512.000000000000000 a
39.989237000000003 116.329826999999995 167.000000000000000 a
39.921866000000001 116.367249000000001 188.000000000000000 a
39.880817000000000 116.258382999999995 128.000000000000000 a
39.958188000000000 116.446015000000003 229.699999999999989 a
40.045202000000003 116.329324999999997 167.300000000000011 a
39.888683999999998 116.334916000000007 150.000000000000000 a
39.881571999999998 116.406701999999996 0.000000000000000 a
39.987752999999998 116.316659000000001 183.000000000000000 a
39.975091999999997 116.300516999999999 231.000000000000000 a
39.991152999999997 116.299901000000006 170.000000000000000 a
39.986308000000001 116.346920999999995 130.772076999999996 a
26.744852000000002 114.942617999999996 0.000000000000000 a
39.946925999999998 116.125387000000003 328.000000000000000 a
39.959507000000002 116.360693999999995 128.000000000000000 a
39.897599000000000 116.392595999999998 154.000000000000000 a
40.002380000000002 116.324203999999995 -121.000000000000000 a
40.204352000000000 116.525170000000003 134.500000000000000 a
40.011479000000001 116.325714000000005 0.000000000000000 a
16.986719000000001 113.646206000000006 33902.000000000000000 a
31.999894999999999 120.842494000000002 53.000000000000000 a
40.431347000000002 116.826476999999997 0.000000000000000 a
39.975487999999999 116.331883000000005 210.000000000000000 a
39.861978000000001 116.258508000000006 157.500000000000000 a
40.088098000000002 116.305372000000006 173.000000000000000 a
39.901311000000000 116.407921999999999 190.000000000000000 a
40.072904999999999 116.417383000000001 489.000000000000000 a
42.325560000000003 117.458240000000004 5708.699999999999818 a
40.053043000000002 116.608644999999996 -108.299999999999997 a
37.011018000000000 98.717232999999993 10682.000000000000000 a
39.978431999999998 116.328293000000002 0.000000000000000 a
39.760843000000001 119.360056999999998 -36.100000000000001 a
39.913592000000001 116.277561000000006 179.000000000000000 a
40.136507000000002 116.477120999999997 106.000000000000000 a
39.981388000000003 116.331055000000006 0.000000000000000 a
39.977212999999999 116.338831999999996 167.000000000000000 a
39.810319999999997 116.514409999999998 70.000000000000000 a
39.928255000000000 116.304157000000004 295.300000000000011 a
40.005958000000000 116.282317000000006 157.000000000000000 a
39.973382999999998 116.334391999999994 251.000000000000000 a
39.957839000000000 116.408051999999998 129.000000000000000 a
39.980547999999999 116.347972999999996 187.000000000000000 a
39.999543000000003 116.327690000000004 173.000000000000000 a
39.965994999999999 116.314841000000001 275.000000000000000 a
39.974500999999997 116.331967000000006 231.000000000000000 a
39.855562999999997 116.394441999999998 82.000000000000000 a
31.894908000000001 91.507794000000004 15072.000000000000000 a
40.051976000000003 116.287285999999995 160.000000000000000 a
40.007601999999999 116.358232999999998 150.900000000000006 a
40.030492000000002 116.409341999999995 0.000000000000000 a
39.997219000000001 116.291753999999997 110.000000000000000 a
39.954732000000000 116.303077000000002 190.300000000000011 a
40.033247000000003 116.577335000000005 144.400000000000006 a
40.004635999999998 116.321432000000001 125.000000000000000 a
39.891956000000000 116.475634999999997 92.000000000000000 a
39.984945000000003 116.480137999999997 -16.399999999999999 a
25.635089000000001 110.052941000000004 1211.000000000000000 a
40.000554000000001 116.445141000000007 100.000000000000000 a
39.991385000000001 116.318200000000004 230.000000000000000 a
39.289411000000001 117.110121000000007 138.000000000000000 a
35.759022999999999 117.056145999999998 322.000000000000000 a
39.877588000000003 116.284113000000005 121.000000000000000 a
39.981307000000001 116.267570000000006 91.900000000000006 a
27.666367999999999 117.981560999999999 621.799659000000020 a
40.259059999999998 116.572114999999997 213.300000000000011 a
39.999144000000001 116.308959999999999 130.000000000000000 a
39.941814999999998 115.045197999999999 9252.000000000000000 a
39.922935000000003 116.483822000000004 137.800000000000011 a
39.980603000000002 116.318462999999994 104.000000000000000 a
39.873334000000000 116.494978000000003 45.000000000000000 a
39.813485000000000 119.482957999999996 86.000000000000000 a
39.984851999999997 116.321655000000007 131.199999999999989 a
39.922232000000001 116.404668999999998 185.000000000000000 a
30.976821000000001 91.651439999999994 15522.000000000000000 a
40.054845999999998 116.403039000000007 123.000000000000000 a
39.950315000000003 116.318261000000007 223.000000000000000 a
36.221358000000002 103.065890999999993 5495.000000000000000 a
40.014937000000003 116.410801000000006 502.000000000000000 a
39.937257000000002 116.536417999999998 85.299999999999997 a
34.829436999999999 113.601568000000000 0.000000000000000 a
39.992767000000001 116.389799999999994 178.000000000000000 a
34.010123000000000 113.819927000000007 0.000000000000000 a
39.964095999999998 116.418712999999997 276.000000000000000 a
39.985273999999997 116.328287000000003 102.000000000000000 a
35.960793000000002 104.166777999999994 5600.000000000000000 a
40.066938000000000 116.404870000000003 356.000000000000000 a
40.362876999999997 115.938963999999999 1782.000000000000000 a
39.858853000000003 116.257542000000001 170.599999999999994 a
40.001218000000001 116.324506000000000 7.000000000000000 a
34.222977000000000 108.910182000000006 1240.000000000000000 a
41.906619999999997 117.785950000000000 2798.599999999999909 a
39.971806000000001 116.240737999999993 0.000000000000000 a
39.806068000000003 116.339214999999996 147.599999999999994 a
39.916426000000001 116.338718000000000 197.000000000000000 a
39.966771999999999 116.370688000000001 193.599999999999994 a
39.972186999999998 116.254538999999994 0.000000000000000 a
38.802973000000001 121.253172000000006 29.500000000000000 a
39.977801999999997 116.309510000000003 0.000000000000000 a
39.985045000000000 116.309231999999994 0.000000000000000 a
39.920574000000002 116.471988999999994 139.000000000000000 a
39.963757000000001 116.354187999999994 177.199999999999989 a
40.009638000000002 116.323149000000001 110.000000000000000 a
37.992356999999998 114.472755000000006 252.599999999999994 a
39.976906999999997 116.310942999999995 0.000000000000000 a
18.239605000000001 109.503142999999994 101.700000000000003 a
20.204139999999999 110.122455000000002 0.000000000000000 a
39.860196999999999 116.379135000000005 912.100000000000023 a
39.981144000000000 116.287137999999999 134.000000000000000 a
39.974837999999998 116.340997999999999 272.300000000000011 a
39.772410999999998 116.456774999999993 79.010157000000007 a
39.980758999999999 116.447715000000002 97.644154000000000 a
39.835071999999997 119.459873999999999 70.000000000000000 a
39.975622999999999 116.331539000000006 187.000000000000000 a
39.995595000000002 116.446928000000000 160.800000000000011 a
39.874626999999997 116.258700000000005 144.400000000000006 a
40.008647000000003 116.376952000000003 157.500000000000000 a
39.906795000000002 116.499300000000005 0.000000000000000 a
40.059508000000001 116.408240000000006 121.400000000000006 a
39.966555000000000 116.366386000000006 128.000000000000000 a
30.565628000000000 103.992484000000005 1458.000000000000000 a
39.712367999999998 119.159812000000002 223.099999999999994 a
32.024169000000001 91.530028000000001 15112.000000000000000 a
39.948932999999997 116.318466999999998 226.377952999999991 a
39.975561999999996 116.333690000000004 128.000000000000000 a
39.985571000000000 116.435916000000006 174.000000000000000 a
39.984420000000000 116.299295000000001 259.199999999999989 a
39.033307999999998 116.982984000000002 20.000000000000000 a
36.726531999999999 115.799505999999994 73.000000000000000 a
26.960003000000000 112.397187000000002 238.000000000000000 a
39.916939999999997 116.367391999999995 224.000000000000000 a
40.091256999999999 116.548033000000004 73.000000000000000 a
39.993031000000002 116.466753999999995 69.754779999999997 a
46.621082000000001 124.916398000000001 584.000000000000000 a
40.026950999999997 116.343412999999998 119.000000000000000 a
39.972527999999997 116.333911000000001 125.000000000000000 a
39.994174000000001 116.298330000000007 85.000000000000000 a
39.987119000000000 116.449973000000000 426.000000000000000 a
40.063828000000001 116.242845000000003 137.800000000000011 a
39.953898000000002 116.454669999999993 170.599999999999994 a
39.907653000000003 116.369639000000006 216.000000000000000 a
39.916817000000002 116.350237000000007 124.000000000000000 a
43.720263000000003 125.080892000000006 0.000000000000000 a
39.883282999999999 116.446027000000001 114.000000000000000 a
39.988737000000000 116.307036999999994 210.000000000000000 a
40.009072000000003 116.316382000000004 157.000000000000000 a
40.005406999999998 116.374861999999993 180.400000000000006 a
31.758156000000000 91.569716000000000 15121.000000000000000 a
39.899090999999999 116.381247999999999 89.000000000000000 a
39.997633999999998 116.326749000000007 152.000000000000000 a
39.789589999999997 116.442499999999995 147.599999999999994 a
39.966228000000001 116.320582000000002 0.000000000000000 a
39.993203000000001 116.388932999999994 144.000000000000000 a
39.981287999999999 116.331451999999999 0.000000000000000 a
39.974642000000003 116.324133000000003 0.000000000000000 a
39.966828000000000 116.378311999999994 128.000000000000000 a
40.088945000000002 116.112722000000005 213.300000000000011 a
38.841082000000000 115.446335000000005 0.000000000000000 a
40.551144999999998 117.139278000000004 0.000000000000000 a
40.071826999999999 116.328568000000004 128.000000000000000 a
39.986415000000001 116.382537999999997 141.099999999999994 a
39.969586999999997 116.302378000000004 537.000000000000000 a
39.992235000000001 116.419197999999994 0.000000000000000 a
39.988943999999996 116.316383999999999 105.000000000000000 a
39.992156999999999 116.309421999999998 157.500000000000000 a
39.985605000000000 116.342314999999999 164.000000000000000 a
40.807231000000002 117.984853000000001 1074.000000000000000 a
39.967804999999998 116.314087999999998 180.400000000000006 a
40.032549000000003 116.407268000000002 126.000000000000000 a
40.008392000000001 116.196569999999994 383.000000000000000 a
39.961329999999997 116.418993999999998 0.000000000000000 a
39.960251999999997 116.477968000000004 92.000000000000000 a
39.976832000000002 116.331774999999993 115.000000000000000 a
39.937897000000000 116.432875999999993 137.000000000000000 a
39.987478000000003 116.303736999999998 164.000000000000000 a
39.919249000000001 116.483788000000004 145.000000000000000 a
39.980010000000000 116.307940000000002 0.000000000000000 a
39.922072000000000 116.495914999999997 114.799999999999997 a
38.056064999999997 116.579222999999999 95.099999999999994 a
40.016705999999999 116.449208999999996 132.000000000000000 a
39.996456999999999 116.401300000000006 249.300000000000011 a
28.230297000000000 113.203000000000003 332.000000000000000 a
39.979903999999998 116.447839000000002 103.547297000000000 a
40.000632000000003 116.321895999999995 58.000000000000000 a
39.972478000000002 116.421711000000002 184.000000000000000 a
39.961790000000001 116.388878000000005 341.199999999999989 a
38.927658000000001 121.527708000000004 204.000000000000000 a
39.981909999999999 116.401231999999993 157.500000000000000 a
40.141019999999997 116.917073000000002 108.299999999999997 a
39.949081000000000 116.437077000000002 207.000000000000000 a
40.000348000000002 116.376017000000004 116.000000000000000 a
40.006030000000003 116.380307000000002 154.199999999999989 a
39.899380000000001 116.267662999999999 145.000000000000000 a
39.983704000000003 116.224480000000000 0.000000000000000 a
39.983359000000000 116.291505999999998 88.000000000000000 a
40.034436999999997 119.532937000000004 173.900000000000006 a
31.491959999999999 118.011870000000002 112.000000000000000 a
39.938170000000000 116.333886000000007 148.000000000000000 a
34.702033000000000 92.902507999999997 16152.000000000000000 a
40.063547999999997 116.992481999999995 91.900000000000006 a
39.439396000000002 116.303567999999999 53.000000000000000 a
27.441071999999998 115.260013000000001 0.000000000000000 a
39.937075999999998 116.474327000000002 135.000000000000000 a
39.977079000000003 116.331390999999996 319.000000000000000 a
40.395007999999997 116.578263000000007 590.600000000000023 a
40.025280000000002 116.316744999999997 154.199999999999989 a
39.948037999999997 116.410387999999998 164.000000000000000 a
39.922961999999998 116.349279999999993 210.000000000000000 a
39.980683999999997 116.328584000000006 362.000000000000000 a
39.931677000000001 116.496218999999996 0.000000000000000 a
39.956654999999998 116.360123999999999 150.000000000000000 a
40.052647999999998 116.399930999999995 66.000000000000000 a
40.889715000000002 117.740970000000004 1210.599999999999909 a
39.923017999999999 116.427038999999994 99.000000000000000 a
39.848353000000003 118.547489999999996 0.000000000000000 a
39.909075000000001 116.338820999999996 152.000000000000000 a
31.232602000000000 121.461640000000003 433.100000000000023 a
31.295300999999998 121.547400999999994 83.000000000000000 a
38.441161000000001 115.877027999999996 17.999874999999999 a
39.999412999999997 116.326485000000005 171.000000000000000 a
40.024402000000002 116.540158000000005 387.000000000000000 a
39.920295000000003 116.311487000000000 219.800000000000011 a
40.002478000000004 116.309084999999996 160.800000000000011 a
39.831919999999997 116.281976999999998 108.000000000000000 a
39.807273000000002 116.510102000000003 20.000000000000000 a
39.780510000000000 116.338155000000000 196.900000000000006 a
39.901623000000001 116.416084999999995 321.500000000000000 a
39.974705999999998 116.299993000000001 294.832545999999979 a
39.943779999999997 116.267736999999997 196.900000000000006 a
39.946114999999999 116.365835000000004 177.199999999999989 a
39.989460000000001 116.504684999999995 85.299999999999997 a
39.950961999999997 116.373248000000004 150.900000000000006 a
40.089402000000000 116.300166000000004 177.000000000000000 a
40.084764000000000 116.313281000000003 120.000000000000000 a
39.961517000000001 116.440337999999997 0.000000000000000 a
38.919997000000002 121.632400000000004 314.000000000000000 a
40.069710000000001 116.313933000000006 108.299999999999997 a
39.987765000000003 116.303241999999997 265.699999999999989 a
40.011826999999997 116.321619999999996 455.000000000000000 a
39.907404999999997 116.471041999999997 137.800000000000011 a
39.863269000000003 116.373120000000000 282.000000000000000 a
40.005038999999996 116.321083000000002 131.000000000000000 a
40.007263000000002 116.321185999999997 134.000000000000000 a
34.844461000000003 113.591744000000006 354.000000000000000 a
39.984513999999997 116.310319000000007 270.000000000000000 a
31.518599999999999 117.243937000000003 0.000000000000000 a
39.887200000000000 116.258390000000006 239.500000000000000 a
39.985729999999997 116.401257999999999 91.900000000000006 a
40.002709000000003 116.344200000000001 287.000000000000000 a
39.966918000000000 116.418547000000004 200.000000000000000 a
39.975839999999998 116.334609999999998 475.699999999999989 a
39.962947999999997 116.438423000000000 0.000000000000000 a
39.919445000000003 116.351579999999998 0.000000000000000 a
30.672248000000000 121.047560000000004 0.000000000000000 a
39.975374000000002 116.333845999999994 102.000000000000000 a
39.983716999999999 116.291591999999994 170.599999999999994 a
39.829425999999998 116.333357000000007 106.000000000000000 a
39.984479999999998 116.325737000000004 173.000000000000000 a
30.713532000000001 121.130975000000007 0.000000000000000 a
40.122577999999997 116.477958000000001 111.500000000000000 a
39.994514000000002 116.358641000000006 43.000000000000000 a
39.945942000000002 116.336036000000007 182.000000000000000 a
39.974538000000003 116.304351999999994 0.000000000000000 a
32.600472000000003 114.040184999999994 0.000000000000000 a
39.923372000000001 116.428442000000004 183.699999999999989 a
39.973914999999998 116.300408000000004 262.500000000000000 a
38.923513999999997 121.540496000000005 182.000000000000000 a
40.003498000000000 116.200351999999995 281.000000000000000 a
40.073628999999997 116.312988000000004 117.000000000000000 a
39.966472000000003 116.314841999999999 194.000000000000000 a
40.546593000000001 116.815017999999995 597.100000000000023 a
39.978347999999997 116.332009999999997 0.000000000000000 a
40.076374999999999 116.322062000000003 206.699999999999989 a
39.999904000000001 116.327135999999996 137.000000000000000 a
40.002724999999998 116.343722000000000 239.000000000000000 a
39.949907000000003 116.365677000000005 164.000000000000000 a
39.987352999999999 116.327175999999994 148.000000000000000 a
40.011875000000003 116.321235999999999 497.000000000000000 a
40.009770000000003 116.432657000000006 134.000000000000000 a
40.002119999999998 116.410955000000001 183.699999999999989 a
39.865073000000002 116.491912999999997 160.800000000000011 a
39.988073000000000 116.316635000000005 185.000000000000000 a
39.924045000000000 116.483815000000007 0.000000000000000 a
40.294829999999997 116.060599999999994 1063.000000000000000 a
39.857745999999999 116.437944000000002 179.000000000000000 a
39.895598000000000 116.368084999999994 184.000000000000000 a
40.039918999999998 116.201451000000006 158.000000000000000 a
40.032209999999999 116.313838000000004 164.000000000000000 a
39.974181000000002 116.443832999999998 108.000000000000000 a
39.924315999999997 116.349682000000001 247.922755999999993 a
40.002043000000000 116.242329999999995 201.125544999999988 a
39.987788000000002 116.429974999999999 91.231387999999995 a
39.981572000000000 116.326849999999993 0.000000000000000 a
39.922955000000002 116.337789999999998 256.000000000000000 a
40.001668000000002 116.250118000000001 183.699999999999989 a
40.078372999999999 116.586394999999996 118.099999999999994 a
39.666837000000001 116.279808000000003 216.500000000000000 a
39.983432000000001 116.330527000000004 0.000000000000000 a
39.895716999999998 116.250663000000003 203.400000000000006 a
41.423433000000003 128.183838000000009 2998.699999999999818 a
40.334294999999997 115.820627000000002 1697.000000000000000 a
39.922643000000001 116.359628999999998 295.000000000000000 a
39.899165000000004 116.208562000000001 300.000000000000000 a
39.891488000000003 116.406428000000005 0.000000000000000 a
39.975157000000003 116.333183000000005 0.000000000000000 a
39.879075999999998 116.428285000000002 105.000000000000000 a
39.995406000000003 116.326223999999996 238.000000000000000 a
39.966997999999997 116.388634999999994 180.400000000000006 a
39.985813000000000 116.327354999999997 238.000000000000000 a
39.987181000000000 116.449307000000005 342.000000000000000 a
39.989359999999998 116.326845000000006 0.000000000000000 a
40.015017999999998 116.311331999999993 95.000000000000000 a
39.946685000000002 116.783191000000002 40.000000000000000 a
39.970376999999999 116.302882999999994 255.900000000000006 a
39.954791000000000 116.423113000000001 123.000000000000000 a
40.048732000000001 116.319137999999995 164.000000000000000 a
39.991214999999997 116.331631999999999 0.000000000000000 a
39.977232999999998 116.332227000000003 0.000000000000000 a
40.072268000000001 116.328542999999996 187.000000000000000 a
39.792712999999999 119.426419999999993 160.800000000000011 a
40.012081999999999 116.320417000000006 137.800000000000011 a
37.891424000000001 115.806601000000001 32950.000000000000000 a
39.973295999999998 116.334749000000002 221.000000000000000 a
39.981943000000001 116.329677000000004 0.000000000000000 a
31.591297999999998 91.768518999999998 14895.000000000000000 a
39.975847999999999 116.416390000000007 190.300000000000011 a
39.460374999999999 113.894672000000000 3873.000000000000000 a
40.007646999999999 116.319666999999995 136.000000000000000 a
22.726671000000000 120.396643999999995 358.999582999999973 a
39.957822999999998 116.419392000000002 108.000000000000000 a
39.356631999999998 117.050848000000002 0.000000000000000 a
39.981892999999999 116.321085999999994 221.000000000000000 a
35.416789999999999 114.026383999999993 165.000000000000000 a
40.012417999999997 116.321753000000001 453.000000000000000 a
37.389054999999999 112.281300000000002 2477.000000000000000 a
40.357146999999998 115.999347000000000 0.000000000000000 a
40.331012999999999 116.027839999999998 0.000000000000000 a
39.972675000000002 116.311768000000001 132.000000000000000 a
39.779891999999997 118.072744000000000 116.000000000000000 a
39.995310000000003 116.286304999999999 157.500000000000000 a
39.981347999999997 116.326243000000005 164.000000000000000 a
39.994540999999998 116.326751000000002 560.000000000000000 a
39.997045999999997 116.416843999999998 0.000000000000000 a
39.978155000000001 116.303822999999994 0.000000000000000 a
40.011342999999997 116.393366999999998 0.000000000000000 a
39.903843000000002 116.449359000000001 149.000000000000000 a
39.974485999999999 116.333749999999995 657.000000000000000 a
37.923093000000001 116.542286000000004 56.000000000000000 a
39.964374999999997 116.324938000000003 0.000000000000000 a
39.969214999999998 116.308863000000002 183.699999999999989 a
30.545674999999999 114.296547000000004 73.000000000000000 a
37.843702000000000 115.620535000000004 25.000000000000000 a
40.001950000000001 116.321605000000005 116.000000000000000 a
29.024574999999999 115.807473999999999 158.501771999999988 a
39.995398000000002 116.367272999999997 200.099999999999994 a
39.990791000000002 116.329998000000003 267.000000000000000 a
39.979688000000003 116.309353000000002 0.000000000000000 a
39.991079999999997 116.318329000000006 167.000000000000000 a
39.687213000000000 113.672358000000003 3576.000000000000000 a
39.947735000000002 116.350280999999995 140.000000000000000 a
37.931486999999997 113.414001999999996 27926.500000000000000 a
39.966842000000000 116.376222999999996 210.000000000000000 a
38.878528000000003 121.551732999999999 98.400000000000006 a
40.049343000000000 116.307214000000002 169.000000000000000 a
39.984050000000003 116.353543000000002 141.099999999999994 a
40.425176999999998 117.196395999999993 1080.000000000000000 a
39.975245999999999 116.312265999999994 233.000000000000000 a
39.993797999999998 116.387141999999997 118.099999999999994 a
41.392761999999998 114.933351999999999 0.000000000000000 a
39.986953000000000 116.408006000000000 111.000000000000000 a
32.172738000000003 119.157973999999996 115.000000000000000 a
39.853422999999999 116.407982000000004 131.199999999999989 a
39.986643000000001 116.438581999999997 114.799999999999997 a
40.019263000000002 116.452134999999998 105.000000000000000 a
39.976553000000003 116.299611999999996 0.000000000000000 a
39.961381000000003 116.355204000000001 224.000000000000000 a
39.968682000000001 116.313873000000001 200.099999999999994 a
40.020028000000003 116.432682999999997 118.099999999999994 a
39.953156999999997 116.303466999999998 0.000000000000000 a
50.447904999999999 120.126429999999999 2149.000000000000000 a
39.971437999999999 116.420961000000005 107.000000000000000 a
38.821148000000001 115.561111999999994 45.899999999999999 a
39.965251000000002 116.374262000000002 101.000000000000000 a
40.076887999999997 116.325663000000006 167.300000000000011 a
39.980901000000003 116.330391000000006 457.000000000000000 a
39.989680000000000 116.290875000000000 159.000000000000000 a
39.974998999999997 116.326114000000004 210.000000000000000 a
39.995486000000000 116.326413000000002 227.000000000000000 a
39.984693000000000 116.351664000000000 810.000000000000000 a
40.002245000000002 116.325907000000001 446.000000000000000 a
39.968820000000001 116.418814999999995 340.000000000000000 a
39.996426999999997 116.417595000000006 0.000000000000000 a
40.075920000000004 116.325198000000000 187.000000000000000 a
39.986212999999999 116.361485999999999 170.000000000000000 a
40.430143000000001 120.471202000000005 0.000000000000000 a
39.932557000000003 116.395469000000006 191.000000000000000 a
46.621194000000003 124.916465000000002 524.000000000000000 a
41.213715000000001 117.904872999999995 0.000000000000000 a
40.359239000000002 116.654701000000003 120.000000000000000 a
39.986947000000001 116.298552000000001 0.000000000000000 a
39.441656999999999 116.831377000000003 -26.000000000000000 a
39.985787999999999 116.354101000000000 284.000000000000000 a
39.666789999999999 116.330032000000003 206.699999999999989 a
39.978327999999998 116.300838999999996 -19.000000000000000 a
39.984129000000003 116.441474999999997 103.000000000000000 a
39.509329000000001 118.665754000000007 189.000000000000000 a
39.966231000000001 116.349241000000006 0.000000000000000 a
39.898747999999998 116.211924999999994 -1020.299999999999955 a
40.027808999999998 116.342464000000007 251.000000000000000 a
39.866632000000003 116.347780000000000 134.500000000000000 a
40.000971999999997 116.317813999999998 239.000000000000000 a
39.972425999999999 116.325851999999998 149.000000000000000 a
39.999986000000000 116.326976999999999 351.000000000000000 a
40.054363000000002 116.403131000000002 80.000000000000000 a
31.576969999999999 120.304940000000002 72.200000000000003 a
39.969557999999999 116.302143000000001 479.000000000000000 a
36.091180000000001 114.333574999999996 186.000000000000000 a
39.938425000000002 116.319243999999998 167.000000000000000 a
39.757587999999998 117.876367999999999 -18.000000000000000 a
39.676245000000002 116.319227999999995 111.500000000000000 a
22.803355000000000 108.327872999999997 0.000000000000000 a
39.857073000000000 116.458462999999995 0.000000000000000 a
39.992673000000003 116.326803999999996 331.000000000000000 a
39.967703000000000 116.325742000000005 -6381.199999999999818 a
39.946182999999998 115.044124999999994 9147.000000000000000 a
30.248069999999998 120.168163000000007 61.146939000000003 a
39.893569999999997 116.452664999999996 308.000000000000000 a
30.587000000000000 114.274855000000002 72.200000000000003 a
23.001404999999998 113.315852000000007 -68.900000000000006 a
39.950467000000003 116.174285999999995 793.000000000000000 a
40.067149999999998 116.155651000000006 106.000000000000000 a
39.913093000000003 116.272274999999993 236.199999999999989 a
39.984234999999998 116.450738000000001 89.000000000000000 a
39.971221000000000 116.418434000000005 0.000000000000000 a
43.830545999999998 125.325885000000000 828.000000000000000 a
39.937161000000003 116.476353000000003 174.000000000000000 a
41.677512000000000 117.824758000000003 2312.000000000000000 a
39.967773999999999 116.429392000000007 0.000000000000000 a
40.071660999999999 116.328486999999996 74.000000000000000 a
34.244433999999998 108.925004999999999 1427.000000000000000 a
39.980935000000002 116.329440000000005 189.000000000000000 a
39.971226000000001 116.305415999999994 227.000000000000000 a
40.030158000000000 116.409537999999998 0.000000000000000 a
40.013582000000000 116.410398000000001 146.000000000000000 a
39.923574000000002 116.303709999999995 176.000000000000000 a
39.969327999999997 116.419315999999995 0.000000000000000 a
40.029425000000003 116.431329000000005 78.000000000000000 a
37.888674000000002 116.523315999999994 23.000000000000000 a
40.419671999999998 116.338147000000006 899.000000000000000 a
39.973419999999997 116.335064000000003 118.000000000000000 a
40.521700000000003 116.809562000000000 610.200000000000045 a
30.476189999999999 114.353982999999999 137.800000000000011 a
39.981447000000003 116.328872000000004 0.000000000000000 a
39.910111999999998 116.267956999999996 236.199999999999989 a
40.242558000000002 116.531471999999994 193.599999999999994 a
39.926614000000001 116.646862999999996 -75.000000000000000 a
39.974387999999998 116.302802999999997 0.000000000000000 a
39.998674999999999 116.309005999999997 103.000000000000000 a
30.661695000000002 114.341103000000004 0.000000000000000 a
39.954839999999997 116.408458999999993 0.000000000000000 a
40.000661999999998 116.326935000000006 233.000000000000000 a
39.995246999999999 116.417444000000003 0.000000000000000 a
39.968114999999997 116.426935999999998 352.000000000000000 a
39.988692000000000 116.172148000000007 0.000000000000000 a
39.938028000000003 116.340947000000000 288.699999999999989 a
39.974984999999997 116.348083000000003 34.000000000000000 a
33.496552999999999 115.806174999999996 0.000000000000000 a
39.974817999999999 116.331216999999995 0.000000000000000 a
39.946469999999998 116.362386999999998 203.400000000000006 a
39.980857999999998 116.328255999999996 715.000000000000000 a
37.440199999999997 110.898016999999996 2513.000000000000000 a
40.074531999999998 116.328007999999997 154.199999999999989 a
39.902416000000002 116.384286000000003 55.000000000000000 a
39.985872000000001 116.361485000000002 8.000000000000000 a
39.991520000000001 116.326542000000003 109.000000000000000 a
39.985410000000002 116.338554999999999 160.800000000000011 a
39.978642999999998 116.304912999999999 0.000000000000000 a
39.973878999999997 116.300127000000003 154.000000000000000 a
39.990755999999998 116.329999000000001 215.000000000000000 a
39.928210999999997 116.471851000000001 140.000000000000000 a
39.973312000000000 116.334553000000000 210.000000000000000 a
39.981802000000002 116.327095000000000 176.000000000000000 a
40.073193000000003 116.328477000000007 180.400000000000006 a
41.992094999999999 128.018912999999998 7451.000000000000000 a
39.995088000000003 116.197180000000003 278.899999999999977 a
40.030937999999999 116.430628999999996 97.000000000000000 a
39.987456999999999 116.449462999999994 409.000000000000000 a
39.727555000000002 116.339847000000006 137.800000000000011 a
39.977488000000001 116.311586000000005 316.000000000000000 a
30.644324999999998 114.331424999999996 0.000000000000000 a
39.967039999999997 116.314357000000001 157.500000000000000 a
39.985720999999998 116.450000000000003 149.000000000000000 a
41.920935000000000 125.684034999999994 1765.000000000000000 a
39.840152000000003 116.660218000000000 31.000000000000000 a
39.972135000000002 116.275492000000000 164.000000000000000 a
39.947395999999998 116.371791000000002 109.000000000000000 a
39.908951000000002 116.347166000000001 151.000000000000000 a
40.007078000000000 116.386737999999994 157.500000000000000 a
40.661194999999999 117.153149999999997 0.000000000000000 a
39.975138000000001 116.329657999999995 0.000000000000000 a
39.980721000000003 116.449545999999998 258.000000000000000 a
40.013109999999998 116.311815999999993 124.000000000000000 a
39.811633000000000 116.549113000000006 75.500000000000000 a
39.976861999999997 116.328959999999995 0.000000000000000 a
40.013849999999998 116.345462999999995 154.199999999999989 a
39.926287000000002 116.338024000000004 119.000000000000000 a
39.982571999999998 116.450720000000004 173.900000000000006 a
39.898812000000000 116.386837000000000 137.800000000000011 a
39.975496999999997 116.329037999999997 0.000000000000000 a
40.979503000000001 117.936537000000001 1095.000000000000000 a
40.661907999999997 117.279835000000006 0.000000000000000 a
39.989007000000001 116.307765000000003 105.000000000000000 a
39.987333000000000 116.449147999999994 267.000000000000000 a
39.949339999999999 116.314549000000000 258.000000000000000 a
39.866852999999999 116.351825000000005 164.000000000000000 a
39.993679999999998 116.368802000000002 200.099999999999994 a
29.916277000000001 115.704809999999995 0.000000000000000 a
39.981026000000000 116.309932000000003 319.000000000000000 a
39.829445000000000 116.286394999999999 147.599999999999994 a
39.971516999999999 116.304473999999999 257.000000000000000 a
40.376032000000002 116.834819999999993 0.000000000000000 a
39.926898999999999 116.336116000000004 224.000000000000000 a
40.668467000000000 116.660332999999994 1030.183727000000090 a
39.958027000000001 116.412049999999994 0.000000000000000 a
39.972436999999999 116.325640000000007 203.400000000000006 a
40.042572999999997 116.331410000000005 105.000000000000000 a
40.021470000000001 116.318059000000005 171.000000000000000 a
39.960478000000002 116.330907999999994 0.000000000000000 a
40.089922999999999 116.302064000000001 121.000000000000000 a
39.537776999999998 116.694535000000002 24.000000000000000 a
39.981572999999997 116.329374999999999 0.000000000000000 a
39.967975000000003 116.101523999999998 325.000000000000000 a
39.981253000000002 116.329189000000000 186.000000000000000 a
39.983829999999998 116.306242999999995 150.900000000000006 a
32.469033000000003 91.572480999999996 16071.000000000000000 a
39.977459000000003 116.430554999999998 135.000000000000000 a
40.009587000000003 116.315410999999997 148.000000000000000 a
39.903210000000001 116.346278999999996 229.000000000000000 a
40.069451000000001 116.308350000000004 177.000000000000000 a
39.966265000000000 116.320997000000006 0.000000000000000 a
40.076037999999997 116.323061999999993 255.900000000000006 a
40.175068000000003 116.285686999999996 166.000000000000000 a
39.700910000000000 116.316256999999993 144.400000000000006 a
39.922257000000002 116.348749999999995 419.899999999999977 a
39.966943999999998 116.366738999999995 238.000000000000000 a
39.995435000000001 116.326571000000001 326.000000000000000 a
39.829258000000003 116.294190000000000 134.500000000000000 a
39.979211999999997 116.310590000000005 0.000000000000000 a
23.082812000000001 113.807699999999997 1.212546000000000 a
39.904825000000002 116.024024999999995 0.000000000000000 a
39.974437000000002 116.307316999999998 0.000000000000000 a
40.181213000000000 116.395004000000000 153.000000000000000 a
18.251436999999999 109.499587000000005 9.800000000000001 a
39.932074999999998 116.409333000000004 136.000000000000000 a
39.947558000000001 116.389705000000006 131.519071999999994 a
39.985638000000002 116.347387999999995 239.500000000000000 a
32.054887999999998 121.271552999999997 76.000000000000000 a
39.977570000000000 116.330754999999996 0.000000000000000 a
39.979847999999997 116.320014999999998 0.000000000000000 a
40.100737000000002 116.633809999999997 107.000000000000000 a
39.980221000000000 116.327866000000000 400.000000000000000 a
39.999828999999998 116.325404000000006 107.000000000000000 a
39.990270000000002 116.301793000000004 216.500000000000000 a
40.060920000000003 116.546295000000001 111.500000000000000 a
39.959842000000002 116.396353000000005 103.048788999999999 a
39.857402999999998 116.432023000000001 164.000000000000000 a
39.967694000000002 116.410776999999996 134.000000000000000 a
40.000262999999997 116.374084999999994 0.000000000000000 a
39.981493000000000 116.445597000000006 250.000000000000000 a
22.286079999999998 114.161079999999998 72.200000000000003 a
39.966400000000000 116.333545999999998 87.000000000000000 a
39.975039000000002 116.444743000000003 163.000000000000000 a
39.944439000000003 116.294469000000007 140.000000000000000 a
39.975575999999997 116.333697999999998 132.000000000000000 a
40.005935999999998 116.320802000000000 219.000000000000000 a
39.970509999999997 116.423053999999993 0.000000000000000 a
39.883336999999997 116.467626999999993 98.400000000000006 a
39.981251000000000 116.322429999999997 133.000000000000000 a
39.980477999999998 116.433296999999996 158.000000000000000 a
39.979066000000003 116.332228000000001 140.000000000000000 a
40.052314000000003 116.401021999999998 268.000000000000000 a
40.021915000000000 116.274870000000007 177.199999999999989 a
39.976838000000001 116.404397000000003 0.000000000000000 a
38.053407999999997 114.547782999999995 265.699999999999989 a
39.858082000000003 116.366969999999995 0.000000000000000 a
39.946292999999997 116.436657999999994 121.400000000000006 a
39.959181000000001 116.328806999999998 159.000000000000000 a
40.211357999999997 116.222763000000000 0.000000000000000 a
39.918574000000000 116.465596000000005 60.000000000000000 a
39.927841999999998 116.301514999999995 203.400000000000006 a
39.995990999999997 116.323079000000007 249.000000000000000 a
37.205016000000001 99.254098999999997 10886.000000000000000 a
40.031562000000001 116.343900000000005 111.500000000000000 a
39.976979999999998 116.328575000000001 0.000000000000000 a
37.293463000000003 116.428500000000000 98.400000000000006 a
39.985393999999999 116.450682999999998 81.789455000000004 a
39.968082000000003 116.417973000000003 187.000000000000000 a
39.759636999999998 116.556562999999997 141.099999999999994 a
39.898569000000002 116.370917000000006 51.000000000000000 a
40.033642000000000 116.355242000000004 157.500000000000000 a
40.077387000000002 116.326697999999993 177.199999999999989 a
39.973999999999997 116.301306999999994 380.000000000000000 a
39.971328999999997 116.420192000000000 111.000000000000000 a
39.985253000000000 116.351607999999999 157.500000000000000 a
40.075857999999997 116.327186999999995 167.300000000000011 a
40.076349999999998 116.327020000000005 173.900000000000006 a
39.988712000000000 116.306742999999997 137.800000000000011 a
39.920794000000001 116.346902999999998 108.000000000000000 a
40.006768000000001 116.321295000000006 124.000000000000000 a
40.121997999999998 116.571106999999998 128.000000000000000 a
40.079003000000000 116.590412000000001 118.099999999999994 a
39.802778000000004 116.483817999999999 0.000000000000000 a
39.987997999999997 116.326625000000007 141.000000000000000 a
40.390788999999998 117.086766999999995 679.000000000000000 a
40.049270000000000 116.405505000000005 0.000000000000000 a
39.826782000000001 116.581014999999994 75.000000000000000 a
40.046169999999996 116.405842000000007 128.000000000000000 a
39.976433999999998 116.310218000000006 390.000000000000000 a
39.947723000000003 116.365807000000004 -210.000000000000000 a
39.977694999999997 116.331023000000002 0.000000000000000 a
40.030676999999997 116.380572000000001 141.099999999999994 a
39.883232000000000 116.461802000000006 128.000000000000000 a
31.582371999999999 120.309588000000005 68.900000000000006 a
22.814233999999999 108.334328999999997 412.969190000000026 a
39.964213999999998 116.311356000000004 0.000000000000000 a
39.970936999999999 116.289038000000005 0.000000000000000 a
40.014780000000002 116.339720000000000 183.699999999999989 a
39.916981999999997 116.471698000000004 87.000000000000000 a
39.932437999999998 116.438912999999999 0.000000000000000 a
18.231394999999999 109.515348000000003 154.199999999999989 a
33.156993000000000 114.031634999999994 0.000000000000000 a
39.918771000000000 116.350160000000002 121.000000000000000 a
39.940727000000003 116.348303000000001 0.000000000000000 a
46.621592000000000 124.920409000000006 551.000000000000000 a
39.935558000000000 116.419803000000002 19.000000000000000 a
39.970332999999997 116.388035000000002 183.699999999999989 a
39.973916000000003 116.333465000000004 292.000000000000000 a
39.865110999999999 116.346253000000004 391.000000000000000 a
23.100543999999999 113.582380000000001 72.851555000000005 a
39.975189000000000 116.418513000000004 0.000000000000000 a
39.955744000000003 116.275647000000006 116.000000000000000 a
40.002867000000002 116.411095000000003 157.000000000000000 a
39.991222999999998 116.417700999999994 0.000000000000000 a
39.981869000000003 116.307326000000003 495.000000000000000 a
39.982432000000003 116.289029999999997 150.900000000000006 a
39.955734999999997 116.352104999999995 161.000000000000000 a
39.995348999999997 116.328044000000006 318.000000000000000 a
40.006780999999997 116.324675999999997 73.000000000000000 a
40.081750000000000 116.332400000000007 147.637795000000011 a
39.970481999999997 116.328057000000001 115.000000000000000 a
39.876677000000001 116.348194000000007 385.000000000000000 a
39.999738999999998 116.379174000000006 170.000000000000000 a
40.069603000000001 116.313559999999995 149.000000000000000 a
40.021278000000002 116.374767000000006 113.000000000000000 a
39.927114000000003 116.471841999999995 0.000000000000000 a
39.968842000000002 116.420609999999996 0.000000000000000 a
39.984414999999998 116.322260000000000 -6.600000000000000 a
39.985469999999999 116.341049999999996 19.699999999999999 a
40.002738999999998 116.324378999999993 159.000000000000000 a
40.010489999999997 116.355412000000001 0.000000000000000 a
39.904029999999999 116.023992000000007 0.000000000000000 a
40.069522999999997 116.312617000000003 0.000000000000000 a
39.972302999999997 116.442132999999998 111.000000000000000 a
40.018967000000004 116.329548000000003 78.700000000000003 a
39.949081999999997 116.419185999999996 280.000000000000000 a
40.249515000000002 116.634746000000007 55.000000000000000 a
40.058017000000000 116.335804999999993 0.000000000000000 a
39.985149000000000 116.352800000000002 206.000000000000000 a
36.539495000000002 100.645606000000001 10449.000000000000000 a
39.977286999999997 116.333347000000003 449.000000000000000 a
39.867713000000002 116.341142000000005 137.800000000000011 a
39.968967999999997 116.308018000000004 0.000000000000000 a
39.980657999999998 116.355677000000000 175.000000000000000 a
40.167408000000002 116.127775000000000 177.000000000000000 a
39.928767000000001 116.410615000000007 541.000000000000000 a
39.879876000000003 116.451470999999998 0.000000000000000 a
40.847318999999999 117.402146000000002 2049.000000000000000 a
39.985306000000001 116.326899999999995 148.000000000000000 a
39.975171000000003 116.354686000000001 143.000000000000000 a
40.022908000000001 116.534794000000005 87.000000000000000 a
39.998021999999999 116.235266999999993 190.300000000000011 a
39.979590000000002 116.309172000000004 0.000000000000000 a
40.080188000000000 116.321385000000006 0.000000000000000 a
40.009996000000001 116.322449000000006 177.000000000000000 a
39.989173000000001 116.346963000000002 193.599999999999994 a
39.999825999999999 116.326888999999994 157.000000000000000 a
40.073495999999999 116.307435999999996 146.000000000000000 a
40.011800000000001 116.338211999999999 160.800000000000011 a
39.949261999999997 116.409885000000003 147.599999999999994 a
39.947409000000000 116.391131000000001 119.000000000000000 a
40.131790000000002 116.477481999999995 137.800000000000011 a
39.863506999999998 116.359735999999998 93.000000000000000 a
39.997205000000001 116.284783000000004 116.000000000000000 a
34.957298999999999 92.958400999999995 14869.000000000000000 a
40.165742999999999 116.495348000000007 131.199999999999989 a
40.074503000000000 116.328157000000004 262.500000000000000 a
39.999386999999999 116.385109999999997 405.000000000000000 a
40.358414000000003 115.983559000000000 0.000000000000000 a
30.603227000000000 121.131264999999999 0.000000000000000 a
40.074579999999997 116.327983000000003 203.400000000000006 a
39.940064999999997 116.455758000000003 731.600000000000023 a
39.984580000000001 116.314864999999998 95.099999999999994 a
25.063739000000002 110.433857000000003 502.000000000000000 a
39.975121000000001 116.333028999999996 165.000000000000000 a
40.051192000000000 116.300077000000002 177.000000000000000 a
39.850050000000003 116.380695000000003 318.199999999999989 a
39.968114999999997 116.399508999999995 45.000000000000000 a
39.928185999999997 116.303635999999997 279.000000000000000 a
39.987068000000001 116.300357000000005 0.000000000000000 a
32.644655999999998 115.554980999999998 59.558438000000002 a
39.989162999999998 116.300470000000004 160.800000000000011 a
39.999487999999999 116.339472999999998 219.800000000000011 a
39.894678999999996 116.412927999999994 404.000000000000000 a
39.923887000000001 116.248515999999995 147.000000000000000 a
39.990940999999999 116.309828999999993 69.000000000000000 a
39.963703000000002 116.354902999999993 203.400000000000006 a
39.922437000000002 116.343564999999998 74.000000000000000 a
40.033231999999998 116.466587000000004 128.000000000000000 a
39.978023000000000 116.323155000000000 0.000000000000000 a
39.864772000000002 116.276647999999994 206.699999999999989 a
25.142054999999999 110.432456999999999 469.000000000000000 a
39.990397999999999 116.391575000000003 134.500000000000000 a
39.995486999999997 116.328035000000000 400.000000000000000 a
28.810742000000001 113.069389000000001 226.000000000000000 a
39.926397000000001 116.335948999999999 479.000000000000000 a
39.986305000000002 116.309959000000006 206.692913000000004 a
40.003442000000000 116.344481999999999 265.000000000000000 a
39.990403000000001 116.329969000000006 375.000000000000000 a
40.020696999999998 116.427661999999998 154.199999999999989 a
39.832005000000002 116.205952999999994 171.000000000000000 a
39.945892000000001 116.268722999999994 167.300000000000011 a
39.975262999999998 116.343952999999999 0.000000000000000 a
39.975073000000002 116.330387000000002 315.000000000000000 a
41.942152999999998 117.759465000000006 0.000000000000000 a
39.969105999999996 116.420060000000007 0.000000000000000 a
39.948295000000002 116.424581000000003 135.000000000000000 a
39.999485000000000 116.504788000000005 93.000000000000000 a
39.892448000000002 116.267899999999997 180.400000000000006 a
40.013841999999997 116.341757000000001 154.199999999999989 a


==> figs/rand_alt_2000.csv <==
x y z label
30.205262000000001 120.199963999999994 76.099205999999995 a
40.088971000000001 116.303471000000002 198.000000000000000 a
39.978965000000002 116.341612999999995 159.000000000000000 a
39.947529000000003 116.366104000000007 208.000000000000000 a
39.981279999999998 116.331136999999998 0.000000000000000 a
39.984712999999999 116.318905000000001 187.000000000000000 a
40.060875000000003 116.546066999999994 0.000000000000000 a
39.967469999999999 116.393558999999996 164.000000000000000 a
43.650193000000002 116.130106999999995 0.000000000000000 a
39.977032999999999 116.303042000000005 0.000000000000000 a
39.958790000000000 116.444670000000002 111.500000000000000 a
39.926656000000001 116.338132999999999 399.000000000000000 a
39.945897000000002 116.455663000000001 59.456105999999998 a
39.973550000000003 116.418068000000005 99.000000000000000 a
40.357605000000000 115.983037999999993 2280.199999999999818 a
39.865642000000001 116.487615000000005 -1834.000000000000000 a
39.505006000000002 118.673902999999996 39.000000000000000 a
40.014778000000000 116.305638000000002 154.000000000000000 a
39.990704999999998 116.197046999999998 308.399999999999977 a
36.689931000000001 116.835002000000003 133.000000000000000 a
39.976717000000001 116.328688000000000 0.000000000000000 a
39.981655000000003 116.302135000000007 0.000000000000000 a
39.992476000000003 116.309613999999996 158.000000000000000 a
40.072747999999997 116.307846999999995 141.099999999999994 a
40.048977000000001 116.307468000000000 164.000000000000000 a
40.021807000000003 116.337352999999993 134.500000000000000 a
31.546603000000001 117.235527000000005 0.000000000000000 a
39.811315000000000 116.338785000000001 144.356954999999999 a
39.987102000000000 116.410926000000003 0.000000000000000 a
31.630678000000000 117.202718000000004 0.000000000000000 a
39.926510999999998 116.334041999999997 299.000000000000000 a
39.923312000000003 116.163151999999997 242.800000000000011 a
39.998381000000002 116.285998000000006 142.000000000000000 a
38.926499000000000 121.587796999999995 298.000000000000000 a
39.989351999999997 116.300432999999998 174.000000000000000 a
39.946795000000002 116.364410000000007 193.599999999999994 a
39.934232000000002 116.430659000000006 552.000000000000000 a
39.975236000000002 116.333551999999997 162.000000000000000 a
39.979042999999997 116.309884999999994 0.000000000000000 a
39.987417999999998 116.326801000000003 174.000000000000000 a
40.027489000000003 116.432969999999997 138.000000000000000 a
40.030540000000002 116.407574999999994 0.000000000000000 a
40.358564000000001 116.004655000000000 2110.000000000000000 a
39.981456999999999 116.352040000000002 203.400000000000006 a
39.996110999999999 116.417640000000006 0.000000000000000 a
37.418261000000001 110.766808999999995 2501.000000000000000 a
39.950550999999997 116.373220000000003 246.000000000000000 a
40.101492999999998 116.084783000000002 521.000000000000000 a
39.911431999999998 116.353443999999996 628.000000000000000 a
40.072879000000000 116.408080999999996 97.000000000000000 a
39.966132999999999 116.320583999999997 161.000000000000000 a
39.986673000000003 116.302543000000000 193.599999999999994 a
40.008808000000002 116.322216999999995 178.000000000000000 a
39.947881000000002 116.266261000000000 249.000000000000000 a
40.127840999999997 116.417837000000006 116.000000000000000 a
39.996203000000001 116.372771999999998 114.799999999999997 a
40.072628999999999 116.418482999999995 120.000000000000000 a
39.796168999999999 119.419926000000004 42.000000000000000 a
39.906908999999999 116.406018000000003 176.000000000000000 a
39.992491999999999 116.417860000000005 0.000000000000000 a
40.076445000000000 116.324051999999995 114.799999999999997 a
39.799337999999999 116.282508000000007 147.599999999999994 a
39.975167999999996 116.321440999999993 61.000000000000000 a
40.007886999999997 116.319357999999994 44.000000000000000 a
37.240104000000002 97.516891000000001 9370.000000000000000 a
34.555979000000001 110.192898999999997 1621.000000000000000 a
39.998896999999999 116.358602000000005 154.199999999999989 a
39.919812999999998 116.319190000000006 241.000000000000000 a
39.978324999999998 116.330742999999998 0.000000000000000 a
39.924362000000002 116.171369999999996 0.000000000000000 a
39.992953000000000 116.325197000000003 660.000000000000000 a
39.043236999999998 117.533337000000003 13.000000000000000 a
39.951228999999998 116.362226000000007 284.000000000000000 a
39.797584000000001 119.421152000000006 29.000000000000000 a
34.264806000000000 108.937506999999997 1241.000000000000000 a
39.992530000000002 116.359290000000001 124.700000000000003 a
39.807181000000000 116.540544999999995 79.000000000000000 a
39.992742000000000 116.326417000000006 128.000000000000000 a
35.886429999999997 114.329457000000005 0.000000000000000 a
40.014833000000003 116.352976999999996 0.000000000000000 a
40.000048000000000 116.327275000000000 86.000000000000000 a
39.960566999999998 116.408405999999999 212.000000000000000 a
39.834155000000003 116.523745000000005 101.700000000000003 a
39.921084999999998 116.389025000000004 -876.000000000000000 a
39.865627000000003 116.484932000000001 101.700000000000003 a
39.975582000000003 116.330887000000004 210.000000000000000 a
39.931460000000001 116.455814000000004 90.000000000000000 a
39.999684999999999 116.379829000000001 345.000000000000000 a
39.989134000000000 116.326903999999999 133.000000000000000 a
38.629024999999999 116.862255000000005 33.000000000000000 a
39.992055000000001 116.362853999999999 256.000000000000000 a
40.988199000000002 117.937213999999997 1099.000000000000000 a
39.970340000000000 116.304668000000007 196.900000000000006 a
40.013002000000000 116.476528000000002 124.700000000000003 a
39.914288999999997 116.358076999999994 136.000000000000000 a
39.967888000000002 116.313761999999997 167.300000000000011 a
39.967030000000001 116.389842999999999 134.500000000000000 a
39.986288000000002 116.346905000000007 196.900000000000006 a
39.914119999999997 116.455061000000001 115.000000000000000 a
41.935402000000003 117.761075000000005 0.000000000000000 a
39.965991000000002 116.327194000000006 0.000000000000000 a
40.014772000000001 116.339718000000005 173.900000000000006 a
32.156609000000003 120.757025999999996 3.000000000000000 a
39.985379000000002 116.450778000000000 208.981017000000008 a
39.974663000000000 116.311338000000006 0.000000000000000 a
40.117565999999997 116.433869000000001 91.000000000000000 a
39.978971999999999 116.214941999999994 187.000000000000000 a
39.978456000000001 116.418251999999995 111.000000000000000 a
39.984907000000000 116.326746999999997 229.699999999999989 a
33.704912000000000 117.196704999999994 31480.000000000000000 a
39.906438999999999 116.287773999999999 187.000000000000000 a
39.974362999999997 116.343059999999994 341.000000000000000 a
39.778216999999998 116.293184999999994 118.099999999999994 a
40.044730000000001 116.329710000000006 180.400000000000006 a
40.007863999999998 116.503746000000007 118.000000000000000 a
31.227779999999999 121.487538000000001 68.900000000000006 a
39.978126000000003 116.447090000000003 227.000000000000000 a
40.011364000000000 116.312005999999997 131.000000000000000 a
39.981948000000003 116.329556999999994 135.000000000000000 a
40.083520000000000 116.320196999999993 112.000000000000000 a
39.965983000000001 116.324555000000004 0.000000000000000 a
39.975292000000003 116.369944000000004 140.000000000000000 a
40.329628000000000 115.795658000000003 1669.900000000000091 a
39.981274999999997 116.327941999999993 210.000000000000000 a
39.966509000000002 116.364313999999993 170.000000000000000 a
39.974882999999998 116.313087999999993 0.000000000000000 a
40.297995000000000 116.611523000000005 160.800000000000011 a
39.999381999999997 116.200040000000001 273.000000000000000 a
39.999786999999998 116.325997999999998 0.000000000000000 a
39.965558000000001 116.317783000000006 193.599999999999994 a
39.992809999999999 116.302113000000006 128.000000000000000 a
39.985039999999998 116.272357999999997 160.800000000000011 a
40.027312999999999 116.432997000000000 166.000000000000000 a
40.026380000000003 116.367206999999993 108.299999999999997 a
39.966385000000002 116.319794999999999 149.000000000000000 a
30.161035999999999 90.561053999999999 14616.000000000000000 a
39.982624999999999 116.477108000000001 118.099999999999994 a
39.821173000000002 116.284244000000001 74.261292999999995 a
40.583665000000003 116.810045000000002 521.700000000000045 a
39.975422999999999 116.327157999999997 0.000000000000000 a
39.962352000000003 116.211865000000003 206.699999999999989 a
39.924627999999998 116.418747999999994 130.000000000000000 a
39.986184000000002 116.382253000000006 165.000000000000000 a
39.914866000000004 116.471396999999996 22.000000000000000 a
24.493790000000001 117.685804000000005 5.980256000000000 a
40.030856999999997 116.403825999999995 106.000000000000000 a
39.865067000000003 116.386143000000004 164.000000000000000 a
39.921294000000003 116.455511999999999 166.000000000000000 a
39.956563000000003 116.352412999999999 0.000000000000000 a
39.984917000000003 116.352491999999998 194.000000000000000 a
39.993616000000003 116.326982000000001 80.000000000000000 a
40.030571999999999 116.340305999999998 752.000000000000000 a
39.973416000000000 116.333500000000001 228.000000000000000 a
39.950456000000003 116.311206999999996 108.569564000000000 a
39.868890000000000 116.484633000000002 167.300000000000011 a
40.013862000000003 116.465767999999997 141.099999999999994 a
39.985545000000002 116.338736999999995 190.300000000000011 a
40.003956000000002 116.324348000000001 361.000000000000000 a
39.995992000000001 116.322491999999997 152.000000000000000 a
39.996113999999999 116.329168999999993 210.000000000000000 a
39.962536999999998 116.364242000000004 183.699999999999989 a
39.811242000000000 116.338871999999995 137.800000000000011 a
39.679465000000000 116.098016999999999 128.000000000000000 a
39.979652000000002 116.314049999999995 0.000000000000000 a
39.866250000000001 116.368195000000000 213.000000000000000 a
39.967905999999999 116.409064000000001 152.000000000000000 a
39.921905000000002 116.326127000000000 144.400000000000006 a
40.010154999999997 116.348607999999999 198.000000000000000 a
39.975147999999997 116.329144999999997 0.000000000000000 a
39.973393999999999 116.327662000000004 99.000000000000000 a
40.014595000000000 116.363961000000003 721.000000000000000 a
37.779511999999997 113.711537000000007 2144.000000000000000 a
40.003379000000002 116.322489000000004 198.000000000000000 a
39.888674999999999 116.139967999999996 255.900000000000006 a
39.962207999999997 116.268494000000004 200.131234000000006 a
39.985087000000000 116.321021999999999 167.300000000000011 a
32.187260000000002 118.483086999999998 128.000000000000000 a
39.938082999999999 116.483936000000000 30.000000000000000 a
39.984163000000002 116.417704999999998 150.000000000000000 a
39.997971999999997 116.317892000000001 153.000000000000000 a
39.925870000000003 116.349845000000002 206.699999999999989 a
39.001646000000001 115.279539000000000 198.000000000000000 a
40.189945999999999 116.020494999999997 719.000000000000000 a
39.995933999999998 116.417176999999995 0.000000000000000 a
32.006644999999999 120.855127999999993 100.000000000000000 a
40.676729999999999 117.243142000000006 1634.000000000000000 a
39.965273000000003 116.314093000000000 173.000000000000000 a
40.064231999999997 116.566222999999994 54.000000000000000 a
39.697814999999999 116.323373000000004 91.900000000000006 a
39.914275000000004 116.305781999999994 126.000000000000000 a
37.801257000000000 112.589128000000002 2506.000000000000000 a
39.966695000000001 116.314632000000003 0.000000000000000 a
40.031365000000001 116.414460000000005 138.000000000000000 a
39.938384999999997 116.399862999999996 160.800000000000011 a
39.956806999999998 116.343552000000003 180.400000000000006 a
39.994774000000000 116.326741999999996 488.000000000000000 a
39.999400999999999 116.312481000000005 117.000000000000000 a
39.978332999999999 116.331145000000006 0.000000000000000 a
40.008102999999998 116.319276000000002 237.000000000000000 a
40.025463000000002 116.403351999999998 114.000000000000000 a
34.252026999999998 117.320132000000001 75.500000000000000 a
39.903677999999999 116.420623000000006 0.000000000000000 a
39.979334999999999 116.313209999999998 0.000000000000000 a
39.906685000000003 116.497253000000001 111.500000000000000 a
39.991545000000002 116.330101999999997 160.800000000000011 a
40.001719999999999 116.324433999999997 157.000000000000000 a
39.991177000000000 116.193844999999996 0.000000000000000 a
39.951397999999998 116.361695999999995 127.000000000000000 a
40.007865000000002 116.319463999999996 170.000000000000000 a
40.876451000000003 117.559110000000004 1873.535797000000002 a
40.088306000000003 116.305935000000005 222.000000000000000 a
39.992615999999998 116.310101000000003 198.000000000000000 a
40.006183000000000 116.325665000000001 68.000000000000000 a
39.871344999999998 116.454687000000007 128.000000000000000 a
44.468772000000001 125.173203000000001 617.000000000000000 a
40.079805000000000 116.588516999999996 199.000000000000000 a
39.976773000000001 116.429732999999999 137.800000000000011 a
39.927092000000002 116.471299999999999 29.500000000000000 a
39.635671000000002 119.306398000000002 67.000000000000000 a
39.982177999999998 115.039297000000005 7044.000000000000000 a
39.991526000000000 116.330629999999999 128.000000000000000 a
34.725495000000002 112.185608999999999 643.000000000000000 a
37.087119999999999 95.456497999999996 8917.000000000000000 a
33.604711999999999 117.013959999999997 0.000000000000000 a
40.359298000000003 115.995243000000002 1644.000000000000000 a
40.106152999999999 116.100949000000000 175.000000000000000 a
34.755535000000002 115.586687999999995 0.000000000000000 a
39.898645000000002 116.357095999999999 284.000000000000000 a
39.971721000000002 116.441557000000003 77.069310999999999 a
28.599036000000002 113.041797000000003 175.000000000000000 a
39.879243000000002 116.258353000000000 210.000000000000000 a
39.975335000000001 116.333635000000001 0.000000000000000 a
40.027467999999999 116.432984000000005 119.000000000000000 a
40.007168999999998 116.322398000000007 232.000000000000000 a
39.974705000000000 116.306385000000006 0.000000000000000 a
39.981684999999999 116.321335000000005 260.000000000000000 a
39.975858000000002 116.336867999999996 248.000000000000000 a
39.975493999999998 116.331815000000006 163.000000000000000 a
40.033042999999999 115.892742999999996 803.799999999999955 a
38.985345000000002 116.108350000000002 -124.000000000000000 a
30.550443000000001 114.338323000000003 0.000000000000000 a
39.997490999999997 116.318842000000004 121.000000000000000 a
22.537873000000001 113.974182999999996 29.500000000000000 a
39.969673000000000 116.344246999999996 828.000000000000000 a
39.943382999999997 116.400277000000003 150.900000000000006 a
40.020736999999997 116.425013000000007 173.900000000000006 a
39.930573000000003 116.455586999999994 405.000000000000000 a
39.870184999999999 116.465185000000005 144.000000000000000 a
40.034643000000003 116.323560000000001 164.000000000000000 a
39.962254999999999 116.418993999999998 0.000000000000000 a
39.897872000000000 116.455259999999996 186.000000000000000 a
39.936042999999998 116.331477000000007 223.000000000000000 a
39.947260999999997 116.455861999999996 0.000000000000000 a
39.985168000000002 116.349171999999996 124.700000000000003 a
39.869605000000000 116.498818999999997 82.000000000000000 a
39.979622999999997 116.321612000000002 0.000000000000000 a
39.906177999999997 116.397681000000006 79.556016999999997 a
39.961931999999997 116.439155000000000 0.000000000000000 a
39.997042999999998 116.415475999999998 0.000000000000000 a
39.989483999999997 116.451096000000007 71.000000000000000 a
39.899394000000001 116.385373000000001 48.000000000000000 a
40.007359999999998 116.320542000000003 271.000000000000000 a
40.067140000000002 116.595854000000003 86.000000000000000 a
39.992257000000002 116.063017000000002 518.399999999999977 a
40.060603999999998 116.383189999999999 157.000000000000000 a
39.990468000000000 116.035129999999995 521.700000000000045 a
39.981394999999999 116.310192999999998 0.000000000000000 a
13.428201000000000 103.859561999999997 7.939347000000000 a
37.845453999999997 112.556459000000004 2580.000000000000000 a
39.866585000000001 116.320601999999994 150.918634999999995 a
46.621324999999999 124.919214999999994 502.000000000000000 a
39.948236999999999 116.417778999999996 122.000000000000000 a
39.980822000000003 116.329244000000003 145.000000000000000 a
24.983091999999999 110.339699999999993 498.000000000000000 a
39.974466999999997 116.333599000000007 108.000000000000000 a
39.987274999999997 116.448216000000002 492.000000000000000 a
39.926557000000003 116.337421000000006 271.000000000000000 a
39.967035000000003 116.309241999999998 200.099999999999994 a
38.087242000000003 114.498452000000000 274.000000000000000 a
40.163882999999998 117.151910000000001 95.099999999999994 a
39.975157000000003 116.342994000000004 125.000000000000000 a
39.927427999999999 116.472085000000007 180.400000000000006 a
39.899355999999997 116.367923000000005 186.000000000000000 a
40.007036999999997 116.346339999999998 121.400000000000006 a
40.076684999999998 116.530266999999995 0.000000000000000 a
39.966152000000001 116.325374999999994 87.000000000000000 a
39.986269999999998 116.332286999999994 130.000000000000000 a
39.950119999999998 116.317913000000004 238.000000000000000 a
39.861167999999999 116.258683000000005 150.900000000000006 a
36.638343999999996 101.618735000000001 7468.000000000000000 a
40.144899000000002 116.252224999999996 131.000000000000000 a
39.895800000000001 116.333132000000006 170.000000000000000 a
32.492247999999996 91.546414999999996 16043.000000000000000 a
40.361212999999999 116.549503000000001 347.800000000000011 a
42.868096999999999 86.895818000000006 -777.000000000000000 a
39.997245999999997 116.326402999999999 220.000000000000000 a
39.987482000000000 116.303804999999997 219.800000000000011 a
40.062798000000001 115.711421999999999 1276.200000000000045 a
39.990502999999997 116.309942000000007 57.000000000000000 a
18.237438000000001 109.505183000000002 98.400000000000006 a
40.064785000000001 116.406435000000002 144.400000000000006 a
40.006056000000001 116.324292999999997 137.000000000000000 a
39.911287999999999 116.404938000000001 413.000000000000000 a
39.985802999999997 116.346857000000000 223.099999999999994 a
40.286569000000000 116.235979000000000 319.000000000000000 a
39.972535999999998 116.339608999999996 328.000000000000000 a
25.730875999999999 110.069186999999999 938.000000000000000 a
40.033835000000003 116.300589000000002 0.000000000000000 a
39.980786000000002 116.329273000000001 148.000000000000000 a
39.986262000000004 116.382856000000004 0.041404000000000 a
39.981071999999998 116.329205000000002 187.000000000000000 a
39.909430000000000 116.472013000000004 118.000000000000000 a
40.023021999999997 115.505523999999994 5362.000000000000000 a
39.816512000000003 119.483081999999996 44.000000000000000 a
39.820326000000001 119.481217999999998 65.000000000000000 a
39.971876000000002 116.483759000000006 122.000000000000000 a
39.894508999999999 116.342062999999996 91.000000000000000 a
30.538395000000001 114.354867999999996 180.400000000000006 a
39.880448000000001 116.342382000000001 72.000000000000000 a
40.024092000000003 116.538602999999995 164.000000000000000 a
39.798490999999999 116.259715999999997 174.000000000000000 a
39.986713000000002 116.392810999999995 110.000000000000000 a
39.984316999999997 116.347044999999994 95.099999999999994 a
39.975237000000000 116.334892999999994 0.000000000000000 a
39.985892000000000 116.362067999999994 183.699999999999989 a
39.914980999999997 116.454803999999996 98.000000000000000 a
39.922393999999997 116.668498999999997 327.000000000000000 a
39.974612999999998 116.308662999999996 0.000000000000000 a
31.229752000000001 121.480497000000000 78.700000000000003 a
39.913617000000002 116.106738000000007 390.399999999999977 a
39.984031999999999 116.310749999999999 55.799999999999997 a
40.147542999999999 116.477469999999997 0.000000000000000 a
40.023524000000002 116.293115999999998 310.000000000000000 a
40.008620000000001 116.374640999999997 286.000000000000000 a
40.036850999999999 116.471109999999996 124.000000000000000 a
39.972512999999999 116.418229999999994 127.000000000000000 a
39.969842999999997 116.302158000000006 206.699999999999989 a
39.967263000000003 116.303453000000005 216.500000000000000 a
39.996982000000003 116.269300000000001 177.000000000000000 a
39.987279999999998 116.406841000000000 165.000000000000000 a
39.990833000000002 116.330158999999995 534.000000000000000 a
39.939252000000003 116.712474999999998 59.100000000000001 a
37.844647000000002 112.579804999999993 0.000000000000000 a
39.152056000000002 116.262497999999994 8.000000000000000 a
39.976528000000002 116.331885000000000 0.000000000000000 a
39.877161999999998 116.091786999999997 0.000000000000000 a
39.971766000000002 116.441840999999997 112.000000000000000 a
39.980919000000000 116.329347999999996 253.000000000000000 a
39.984647000000002 116.317102000000006 147.599999999999994 a
39.999702999999997 116.456787000000006 144.400000000000006 a
44.941484000000003 125.009613000000002 659.000000000000000 a
39.869827999999998 116.385285999999994 116.000000000000000 a
39.952652999999998 116.409870999999995 155.000000000000000 a
39.914729999999999 116.467222000000007 236.199999999999989 a
7.745304000000000 98.707599999999999 -47.000000000000000 a
40.063015000000000 116.931220999999994 0.000000000000000 a
34.695095000000002 112.270488000000000 -777.000000000000000 a
39.989274999999999 116.334350000000001 160.800000000000011 a
39.979925999999999 116.449028999999996 122.000000000000000 a
39.975451000000000 116.337742000000006 447.000000000000000 a
39.985115999999998 116.310336000000007 183.000000000000000 a
30.476192999999999 114.354361999999995 128.000000000000000 a
39.906019999999998 116.266077999999993 200.099999999999994 a
39.967722999999999 116.404340000000005 144.400000000000006 a
40.000179000000003 116.364728999999997 151.000000000000000 a
6.248143000000000 106.316659999999999 33985.000000000000000 a
40.013227999999998 116.346085000000002 167.300000000000011 a
39.946129999999997 116.410280000000000 105.000000000000000 a
39.912742000000001 116.471794000000003 80.000000000000000 a
36.205981999999999 114.332078999999993 240.000000000000000 a
39.967742999999999 116.406105999999994 105.489619000000005 a
38.845801000000002 114.191363999999993 852.000000000000000 a
39.932792999999997 116.410898000000003 122.000000000000000 a
39.915267000000000 116.277159999999995 255.900000000000006 a
39.967607000000001 116.401022999999995 323.000000000000000 a
39.975873000000000 116.335767000000004 522.000000000000000 a
39.943483000000001 116.342974999999996 164.000000000000000 a
39.945563999999997 116.419362000000007 149.000000000000000 a
39.979922999999999 116.330697000000001 0.000000000000000 a
33.206752999999999 91.863386000000006 15817.000000000000000 a
39.981082000000001 116.308479000000005 451.000000000000000 a
39.981022000000003 116.331260000000000 0.000000000000000 a
40.005274999999997 116.323015999999996 164.000000000000000 a
39.858860000000000 116.387136999999996 170.599999999999994 a
39.975211000000002 116.354442000000006 174.000000000000000 a
39.971775999999998 116.201565000000002 0.000000000000000 a
27.785070000000001 102.213292999999993 4811.000000000000000 a
39.994453000000000 116.491273000000007 141.099999999999994 a
40.057523000000003 116.403966999999994 457.000000000000000 a
40.076298000000001 116.326965000000001 173.900000000000006 a
39.978152000000001 116.252548000000004 213.300000000000011 a
39.922528000000000 116.345776999999998 223.099999999999994 a
39.982525000000003 116.310846999999995 147.599999999999994 a
39.989727999999999 116.190101999999996 0.000000000000000 a
40.967778000000003 117.930813999999998 1120.000000000000000 a
40.004517000000000 116.249701999999999 0.000000000000000 a
40.074353000000002 116.314706999999999 134.500000000000000 a
39.993228999999999 116.326826999999994 217.000000000000000 a
39.446393000000000 116.818280000000001 98.400000000000006 a
39.984876999999997 116.324854999999999 167.300000000000011 a
39.877226999999998 116.344245999999998 140.000000000000000 a
39.696268000000003 116.311481999999998 137.800000000000011 a
39.922870000000003 116.713275999999993 -140.000000000000000 a
39.933056000000001 116.366760999999997 157.000000000000000 a
40.053944000000001 116.322175999999999 66.000000000000000 a
40.010533000000002 116.320657999999995 219.000000000000000 a
39.948717000000002 116.365556999999995 183.699999999999989 a
39.941712000000003 116.304046999999997 262.500000000000000 a
39.949514000000001 116.367840999999999 93.000000000000000 a
39.908107000000001 116.556718000000004 114.799999999999997 a
39.973506999999998 116.467256000000006 58.939531000000002 a
39.976847999999997 116.338483999999994 141.000000000000000 a
39.932541000000001 116.426809000000006 124.000000000000000 a
22.625198999999999 113.846204999999998 45.000000000000000 a
40.000894000000002 116.432040999999998 104.000000000000000 a
40.175987999999997 116.545382000000004 118.099999999999994 a
40.018124999999998 116.386786999999998 0.000000000000000 a
39.947116000000001 116.797500999999997 75.000000000000000 a
39.997687999999997 116.346303000000006 150.900000000000006 a
39.938108999999997 116.366519999999994 256.000000000000000 a
42.532879999999999 125.678864000000004 1171.000000000000000 a
39.976982999999997 116.325872000000004 0.000000000000000 a
39.966901999999997 116.401048000000003 170.599999999999994 a
39.972096000000001 116.441820000000007 107.000000000000000 a
39.969403000000000 116.418383000000006 0.000000000000000 a
39.928953000000000 116.298181999999997 0.000000000000000 a
39.876947000000001 116.343076999999994 186.000000000000000 a
39.977984999999997 116.329897000000003 0.000000000000000 a
39.922072999999997 116.390722999999994 0.000000000000000 a
40.103191000000002 116.285343999999995 0.000000000000000 a
39.968696000000001 116.300798000000000 344.000000000000000 a
39.972690999999998 116.348228000000006 127.000000000000000 a
39.986821999999997 116.382366000000005 147.000000000000000 a
34.924114000000003 92.944170999999997 14974.000000000000000 a
25.362537000000000 100.890334999999993 6803.000000000000000 a
39.973439999999997 116.334581000000000 235.000000000000000 a
40.238841999999998 115.971154999999996 1381.000000000000000 a
39.870579999999997 116.398803000000001 128.000000000000000 a
39.940289999999997 116.301394000000002 320.000000000000000 a
39.973439999999997 116.333961000000002 233.000000000000000 a
39.981282999999998 116.327916000000002 199.000000000000000 a
40.089694999999999 116.295178000000007 105.000000000000000 a
39.983513000000002 116.443056999999996 118.099999999999994 a
22.593672000000002 114.300556999999998 39.399999999999999 a
40.005938999999998 116.317697999999993 111.000000000000000 a
40.069670000000002 116.329291999999995 154.199999999999989 a
40.019450999999997 116.449264999999997 135.000000000000000 a
39.976508000000003 116.331502999999998 0.000000000000000 a
39.960800999999996 116.360163999999997 136.000000000000000 a
34.708874999999999 111.960014999999999 1259.799999999999955 a
39.980562999999997 116.339106999999998 199.000000000000000 a
39.952841999999997 116.317885000000004 216.500000000000000 a
40.089213999999998 116.303719999999998 130.000000000000000 a
39.921247000000001 116.642437000000001 10.000000000000000 a
40.017693000000001 116.340751999999995 -105.000000000000000 a
39.992533000000002 116.361298000000005 371.000000000000000 a
39.967942999999998 116.417122000000006 147.599999999999994 a
40.013097000000002 116.449640000000002 124.700000000000003 a
40.040785000000000 116.527573000000004 128.000000000000000 a
40.057070000000003 116.584140000000005 49.000000000000000 a
39.996519999999997 116.417178000000007 0.000000000000000 a
37.575859999999999 126.990791000000002 228.000000000000000 a
40.008926000000002 116.374431999999999 107.000000000000000 a
40.008124000000002 116.319507999999999 225.000000000000000 a
39.969472000000003 116.270488000000000 190.300000000000011 a
40.088357999999999 116.295585000000003 97.000000000000000 a
39.881596999999999 116.300550999999999 127.000000000000000 a
39.987242000000002 116.407623000000001 141.099999999999994 a
39.983795000000001 116.350364999999996 131.199999999999989 a
39.869802000000000 116.258307000000002 128.000000000000000 a
39.994835000000002 116.199173000000002 0.000000000000000 a
39.998823999999999 116.318106000000000 -506.000000000000000 a
39.820798000000003 118.147130000000004 187.000000000000000 a
40.198590000000003 116.223121000000006 176.000000000000000 a
40.896628999999997 117.624028999999993 1641.000000000000000 a
39.665382000000001 116.316558000000001 101.700000000000003 a
39.974324000000003 116.342563999999996 422.000000000000000 a
40.079402000000002 116.349064999999996 177.199999999999989 a
40.360984999999999 115.983772000000002 0.000000000000000 a
39.911487000000001 117.606903000000003 32.799999999999997 a
39.906314999999999 116.250330000000005 1000.700000000000045 a
39.983941999999999 116.308462000000006 148.000000000000000 a
40.000408000000000 116.326875999999999 320.000000000000000 a
40.007806000000002 116.319362999999996 158.000000000000000 a
40.005513999999998 116.316162000000006 -41.000000000000000 a
41.875442999999997 117.797438999999997 2639.000000000000000 a
39.943823999999999 116.303931000000006 146.000000000000000 a
29.895748000000001 115.777081999999993 54.637684000000000 a
39.991801000000002 116.326926999999998 201.000000000000000 a
24.858654999999999 110.513672999999997 284.000000000000000 a
23.388527000000000 113.297071000000003 -13.817169000000000 a
40.071351000000000 116.418760000000006 266.000000000000000 a
39.979872999999998 116.322923000000003 0.000000000000000 a
39.390290999999998 116.957652999999993 95.000000000000000 a
37.843161000000002 112.583580999999995 2465.000000000000000 a
39.900191999999997 116.336061999999998 150.900000000000006 a
39.974578000000001 116.336482000000004 1003.899999999999977 a
39.905391999999999 116.268214999999998 153.000000000000000 a
39.874676000000001 116.368334000000004 266.000000000000000 a
40.339865000000003 116.835787999999994 380.600000000000023 a
31.591977000000000 120.307567000000006 0.000000000000000 a
39.911732999999998 116.404984999999996 298.600000000000023 a
37.861578000000002 115.618679000000000 40.000000000000000 a
39.988560000000000 116.293543000000000 118.000000000000000 a
39.974805000000003 116.331064999999995 0.000000000000000 a
39.699567999999999 116.326220000000006 91.900000000000006 a
39.954920000000001 116.419013000000007 0.000000000000000 a
40.016767999999999 116.341286999999994 144.400000000000006 a
40.009025000000001 116.321299999999994 -103.000000000000000 a
39.986753000000000 116.382626999999999 122.000000000000000 a
39.923305999999997 116.472071999999997 95.000000000000000 a
39.987071000000000 116.411298000000002 91.000000000000000 a
40.005521000000002 116.324381000000002 234.000000000000000 a
39.931947000000001 116.396766999999997 -59.000000000000000 a
39.976880000000001 119.678057999999993 0.000000000000000 a
40.077841999999997 116.326683000000003 131.199999999999989 a
39.965561000000001 116.318977000000004 0.000000000000000 a
40.030199000000003 116.360051999999996 70.000000000000000 a
40.054380000000002 116.321980999999994 96.000000000000000 a
39.951968000000001 116.361547999999999 425.000000000000000 a
40.052067999999998 116.402011999999999 182.000000000000000 a
40.038899999999998 116.325316000000001 148.000000000000000 a
39.868403000000001 116.537558000000004 101.700000000000003 a
31.591550000000002 120.308818000000002 75.500000000000000 a
40.020156999999998 116.431439999999995 137.800000000000011 a
39.955508000000002 116.319220000000001 0.000000000000000 a
39.996898000000002 116.269502000000003 0.000000000000000 a
39.987212999999997 116.302948000000001 154.199999999999989 a
39.947954000000003 116.432214000000002 160.000000000000000 a
40.244892000000000 116.139032999999998 314.000000000000000 a
40.058101000000001 116.404053000000005 123.000000000000000 a
40.250326000000001 116.255058000000005 342.000000000000000 a
39.991478000000001 116.331982999999994 0.000000000000000 a
39.972487999999998 116.327789999999993 157.500000000000000 a
39.988607000000002 116.451768000000001 141.099999999999994 a
40.072873000000001 116.310159999999996 131.199999999999989 a
35.810713000000000 114.306258999999997 0.000000000000000 a
39.915450999999997 116.524353000000005 0.000000000000000 a
39.922891000000000 116.404894999999996 153.000000000000000 a
39.985342000000003 116.345370000000003 170.599999999999994 a
39.977533000000001 116.331778000000000 0.000000000000000 a
39.930202000000001 116.327546999999996 229.000000000000000 a
43.234630000000003 116.713655000000003 0.000000000000000 a
39.981372000000000 116.330892000000006 0.000000000000000 a
39.967542999999999 116.411101000000002 176.000000000000000 a
39.988101999999998 116.326847000000001 416.699999999999989 a
39.970267000000000 116.300759999999997 302.081296000000009 a
39.979376999999999 116.305952000000005 0.000000000000000 a
39.965812999999997 116.409593000000001 196.900000000000006 a
39.980626999999998 116.308402000000001 141.099999999999994 a
40.006284000000001 116.339224000000002 270.000000000000000 a
39.983935000000002 116.304032000000007 85.299999999999997 a
40.055348000000002 116.395618999999996 108.000000000000000 a
39.998187000000001 116.331479000000002 144.000000000000000 a
39.984521000000001 116.450897999999995 137.000000000000000 a
39.827644999999997 116.206547999999998 190.300000000000011 a
39.982353000000003 116.290169000000006 123.000000000000000 a
39.909852999999998 116.427127999999996 114.000000000000000 a
39.974879999999999 116.317139999999995 157.500000000000000 a
40.094092000000003 116.499657999999997 0.000000000000000 a
39.756987000000002 116.333460000000002 150.900000000000006 a
40.094475000000003 116.358852999999996 147.599999999999994 a
40.357863000000002 116.003446999999994 0.000000000000000 a
39.988577999999997 116.451513000000006 91.900000000000006 a
39.849572999999999 116.364900000000006 137.800000000000011 a
34.281973000000001 117.203809000000007 161.000000000000000 a
39.936067000000001 116.339472000000001 164.000000000000000 a
39.975327000000000 116.330025000000006 239.500000000000000 a
39.961770000000001 116.454267999999999 118.000000000000000 a
39.985847999999997 116.349254999999999 246.099999999999994 a
39.987323000000004 116.372783999999996 161.000000000000000 a
39.931953999999998 116.391728999999998 0.000000000000000 a
40.030746999999998 116.351937000000007 121.400000000000006 a
39.865853000000001 116.368260000000006 138.000000000000000 a
7.878820000000000 98.393657000000005 21.000000000000000 a
39.888201000000002 116.454640999999995 0.000000000000000 a
39.698526999999999 116.331153000000000 157.500000000000000 a
35.665931999999998 114.208804999999998 212.000000000000000 a
39.883682000000000 116.455190000000002 157.500000000000000 a
33.312913000000002 116.298270000000002 62.000000000000000 a
39.956004999999998 116.364801999999997 121.400000000000006 a
39.976573000000002 116.331750000000000 0.000000000000000 a
39.951492999999999 116.401132000000004 292.796864000000028 a
39.922530000000002 116.308421999999993 141.099999999999994 a
40.075476999999999 116.327742000000001 183.699999999999989 a
39.982263000000003 116.450689999999994 100.814603000000005 a
37.547162999999998 116.338130000000007 102.000000000000000 a
39.996206999999998 116.297431000000003 0.000000000000000 a
39.967587000000002 116.400268999999994 203.000000000000000 a
39.866422999999998 116.346743000000004 82.000000000000000 a
39.745767999999998 117.360709000000000 3.000000000000000 a
35.629195000000003 116.843582999999995 89.000000000000000 a
31.557880000000001 120.330112000000000 45.899999999999999 a
39.975490000000001 116.319299999999998 0.000000000000000 a
32.925955999999999 115.864930000000001 108.065443000000002 a
22.540474000000000 113.972542000000004 130.460006999999990 a
39.980860000000000 116.327832000000001 214.000000000000000 a
39.975397000000001 116.327448000000004 0.000000000000000 a
40.012123000000003 116.378505000000004 154.199999999999989 a
41.564174999999999 127.943650000000005 2683.699999999999818 a
39.883127999999999 116.311297999999994 187.000000000000000 a
39.873851999999999 116.293419000000000 147.637795000000011 a
40.004736999999999 116.321304999999995 164.000000000000000 a
40.212280000000000 116.271708000000004 197.000000000000000 a
23.016849000000001 120.214907999999994 110.640199999999993 a
40.074961999999999 116.316810000000004 121.400000000000006 a
39.994143000000001 116.461783999999994 193.215505000000007 a
39.962507000000002 116.306927000000002 68.000000000000000 a
39.866836999999997 116.341723000000002 121.400000000000006 a
39.926087000000003 116.337029000000001 148.000000000000000 a
39.991709999999998 116.330472000000000 265.699999999999989 a
29.685675000000000 115.975862000000006 56.721608000000003 a
39.616261999999999 116.426477000000006 26.199999999999999 a
40.026271999999999 116.343900000000005 157.500000000000000 a
39.968195000000001 116.418734000000001 0.000000000000000 a
39.898353999999998 116.385586000000004 137.000000000000000 a
40.007255999999998 116.319253000000003 -171.000000000000000 a
1.284213000000000 103.844952000000006 78.700000000000003 a
39.984935000000000 116.353080000000006 154.199999999999989 a
13.372904000000000 103.862037000000001 51.562556000000001 a
39.956018000000000 116.417135999999999 371.000000000000000 a
39.975127000000001 116.348106000000001 0.000000000000000 a
39.947668000000000 116.389295000000004 141.099999999999994 a
40.008133999999998 116.319269000000006 288.000000000000000 a
39.859665000000000 116.258437000000001 95.099999999999994 a
39.962397000000003 116.318100000000001 488.800000000000011 a
39.976841999999998 116.328856999999999 0.000000000000000 a
37.014097999999997 98.823258999999993 10518.000000000000000 a
39.984850999999999 116.320139999999995 133.000000000000000 a
40.008881000000002 116.504621999999998 35.000000000000000 a
40.374102999999998 116.676147000000000 158.000000000000000 a
39.949606000000003 116.419449999999998 0.000000000000000 a
40.006385999999999 116.317677000000003 227.000000000000000 a
39.975042999999999 116.312865000000002 0.000000000000000 a
39.991134000000002 116.380968999999993 118.000000000000000 a
39.884636999999998 116.352722000000000 177.000000000000000 a
39.970759000000001 116.425359999999998 0.000000000000000 a
39.999940000000002 116.346121999999994 407.000000000000000 a
39.986657999999998 116.326804999999993 133.000000000000000 a
31.999535000000002 120.842511999999999 70.000000000000000 a
40.369728000000002 116.839447000000007 242.800000000000011 a
40.408158000000000 116.678708000000000 203.000000000000000 a
39.992750000000001 116.306977000000003 271.000000000000000 a
39.649645000000000 116.662566999999996 72.200000000000003 a
39.961607000000001 116.418604999999999 0.000000000000000 a
39.919913000000001 116.328492999999995 213.000000000000000 a
40.008034000000002 116.400766000000004 124.000000000000000 a
39.981502999999996 116.388373000000001 154.199999999999989 a
39.904362999999996 116.023191999999995 0.000000000000000 a
39.931190000000001 116.347982000000002 -91.900000000000006 a
41.818126999999997 117.844864000000001 2586.000000000000000 a
40.107793000000001 116.279938000000001 135.000000000000000 a
38.983493000000003 116.134005000000002 57.000000000000000 a
39.995583000000003 116.273885000000007 180.400000000000006 a
39.965356999999997 116.302565999999999 194.000000000000000 a
39.974770999999997 116.318016999999998 122.000000000000000 a
27.783546999999999 113.164364000000006 178.000000000000000 a
39.986950999999998 116.391395000000003 127.000000000000000 a
39.982816999999997 116.299049999999994 0.000000000000000 a
40.051012999999998 116.404939999999996 279.000000000000000 a
8.361295000000000 98.474962000000005 -79.000000000000000 a
39.939318000000000 116.410610000000005 0.000000000000000 a
39.942042999999998 116.350297999999995 187.000000000000000 a
40.011473000000002 116.321073999999996 239.000000000000000 a
40.057882999999997 116.404420999999999 409.000000000000000 a
40.010103999999998 116.314832999999993 138.000000000000000 a
39.899453999999999 116.340385999999995 151.000000000000000 a
39.950422000000003 116.365101999999993 219.800000000000011 a
40.009548000000002 116.313710999999998 83.000000000000000 a
39.975217000000001 116.336077000000003 173.900000000000006 a
39.906970999999999 116.500112999999999 74.000000000000000 a
40.113086000000003 116.272863999999998 0.000000000000000 a
39.992570000000001 116.326447000000002 499.000000000000000 a
40.000919000000003 116.325158000000002 184.000000000000000 a
39.968893000000001 116.305656999999997 0.000000000000000 a
39.903136000000003 116.453614000000002 35.000000000000000 a
39.974193000000000 116.311380000000000 226.000000000000000 a
39.975808999999998 116.327333999999993 265.000000000000000 a
39.985720000000001 116.346985000000004 127.000000000000000 a
39.971184999999998 116.304034999999999 292.000000000000000 a
34.269036000000000 108.355960999999994 1132.000000000000000 a
39.945110999999997 116.427108000000004 52.000000000000000 a
39.986753000000000 116.302052000000003 154.199999999999989 a
40.102162999999997 116.286578000000006 131.199999999999989 a
35.873013000000000 94.470742999999999 11890.000000000000000 a
39.932586000000001 116.465323999999995 132.000000000000000 a
39.973557999999997 116.334271000000001 328.000000000000000 a
27.651395000000001 117.974744000000001 609.922332999999981 a
39.970731999999998 116.418445000000006 0.000000000000000 a
39.936602000000001 116.336577000000005 253.000000000000000 a
39.972254999999997 116.312297000000001 93.000000000000000 a
39.977387999999998 116.339033000000001 95.000000000000000 a
39.977218000000001 116.330067000000000 193.599999999999994 a
39.973936999999999 116.318844999999996 0.000000000000000 a
39.981397000000001 116.310585000000003 193.599999999999994 a
39.954144999999997 116.492942999999997 150.000000000000000 a
39.988849000000002 116.334407999999996 266.000000000000000 a
39.896197000000001 116.343397999999993 149.029085000000009 a
39.966884000000000 116.381024999999994 136.000000000000000 a
40.009515000000000 116.323830999999998 118.000000000000000 a
39.987402000000003 116.416520000000006 126.000000000000000 a
40.452624000000000 115.974286000000006 1577.423477999999932 a
38.927365000000002 121.528999999999996 176.000000000000000 a
39.975766999999998 116.327330000000003 100.000000000000000 a
39.999431000000001 116.317721000000006 38.000000000000000 a
39.985036999999998 116.332930000000005 249.300000000000011 a
39.988143999999998 116.315557999999996 200.000000000000000 a
40.075949999999999 116.327631999999994 144.400000000000006 a
39.893242999999998 116.392026000000001 242.000000000000000 a
39.981862000000000 116.273084999999995 160.800000000000011 a
39.986471999999999 116.299447999999998 134.500000000000000 a
42.075482000000001 117.661779999999993 0.000000000000000 a
40.072353000000000 116.320577999999998 1003.899999999999977 a
39.921844000000000 116.492660999999998 94.000000000000000 a
39.982008000000000 116.347633000000002 241.143360000000001 a
28.200717999999998 102.146851999999996 5179.000000000000000 a
40.019241999999998 116.458990999999997 95.564757000000000 a
35.491911000000002 93.677830000000000 14892.000000000000000 a
39.974718000000003 116.331149999999994 0.000000000000000 a
39.394043000000003 118.640862999999996 -15.000000000000000 a
40.845599999999997 117.361523000000005 1968.500000000000000 a
27.108958000000001 113.509311999999994 36613.000000000000000 a
40.059871999999999 116.385200999999995 119.000000000000000 a
40.021501999999998 116.307933000000006 144.400000000000006 a
40.376593999999997 115.894975000000002 1650.000000000000000 a
39.961329999999997 116.355216999999996 190.300000000000011 a
40.128492000000001 116.330565000000007 121.400000000000006 a
39.958163999999996 116.296836999999996 121.000000000000000 a
39.996668000000000 116.326297999999994 175.000000000000000 a
39.985964000000003 116.326884000000007 233.000000000000000 a
40.005918000000001 116.321470000000005 296.000000000000000 a
40.559967000000000 116.790092000000001 0.000000000000000 a
22.915270000000000 113.353747999999996 9.800000000000001 a
39.651344999999999 116.317581000000004 75.000000000000000 a
39.987712000000002 116.452538000000004 180.400000000000006 a
31.841106000000000 117.250525999999994 115.368346000000003 a
39.985104999999997 116.342867999999996 170.599999999999994 a
39.968722999999997 116.314071999999996 0.000000000000000 a
22.281068000000001 114.167317999999995 26.199999999999999 a
39.986476000000003 116.380099000000001 307.000000000000000 a
40.011451000000001 116.321085999999994 217.000000000000000 a
39.777990000000003 116.336870000000005 128.000000000000000 a
39.958820000000003 116.271293999999997 0.000000000000000 a
33.023003000000003 114.037274999999994 0.000000000000000 a
39.983747999999999 116.327352000000005 151.000000000000000 a
39.992977000000003 116.198729999999998 285.433070999999984 a
22.808982000000000 108.331918000000002 0.000000000000000 a
39.952595000000002 116.486388000000005 91.900000000000006 a
39.937637000000002 116.583172000000005 108.299999999999997 a
36.034041999999999 103.832960000000000 4962.000000000000000 a
40.044479000000003 116.285613999999995 81.000000000000000 a
39.971125000000001 116.418676000000005 0.000000000000000 a
40.003307999999997 116.320402999999999 86.000000000000000 a
39.961986000000003 116.305491000000004 116.000000000000000 a
37.045555000000000 114.481860999999995 289.000000000000000 a
39.995376999999998 116.367801000000000 141.000000000000000 a
39.895443999999998 116.411597000000000 202.000000000000000 a
39.991280000000003 116.331564000000000 103.000000000000000 a
40.312486999999997 116.004357999999996 1692.000000000000000 a
39.970478000000000 116.306922000000000 -393.699999999999989 a
39.956864000000003 116.448577999999998 75.000000000000000 a
39.873899999999999 116.452687999999995 -200.099999999999994 a
39.967146999999997 116.315152999999995 249.300000000000011 a
39.810836999999999 119.483716999999999 -10.000000000000000 a
40.716338000000000 117.205307000000005 835.808383000000049 a
38.928783000000003 121.525364999999994 239.000000000000000 a
39.932474999999997 116.477243000000001 128.000000000000000 a
40.003717000000002 116.330859000000004 151.000000000000000 a
40.084361000000001 116.299458999999999 111.000000000000000 a
39.973739999999999 116.374201999999997 150.900000000000006 a
39.968164000000002 116.398308000000000 220.173189000000008 a
39.980629000000000 116.401079999999993 140.000000000000000 a
41.945852000000002 123.502602999999993 0.000000000000000 a
39.974673000000003 116.331342000000006 0.000000000000000 a
39.977175000000003 116.304682999999997 0.000000000000000 a
39.987825000000001 116.415609000000003 16.000000000000000 a
36.638997000000003 114.472672000000003 114.000000000000000 a
40.241252000000003 116.149202000000002 355.373067999999989 a
40.033828999999997 116.304818999999995 0.000000000000000 a
39.985284999999998 116.351804999999999 173.900000000000006 a
40.009509000000001 116.315177000000006 190.000000000000000 a
40.186923000000000 116.079617999999996 387.100000000000023 a
40.031427000000001 116.390664999999998 144.400000000000006 a
39.906596999999998 116.390367999999995 83.000000000000000 a
39.978594999999999 116.331957000000003 0.000000000000000 a
39.982131000000003 116.327240000000003 269.000000000000000 a
39.861004999999999 116.418057000000005 229.699999999999989 a
40.661104999999999 117.153327000000004 656.200000000000045 a
40.053638999999997 116.299153000000004 139.000000000000000 a
39.812023000000003 116.200162000000006 153.000000000000000 a
40.027349999999998 116.432666999999995 66.000000000000000 a
39.978065000000001 116.329250999999999 492.000000000000000 a
39.869822999999997 116.369956999999999 154.199475000000007 a
39.780898000000001 116.265595000000005 137.800000000000011 a
39.996890000000000 116.275480000000002 141.099999999999994 a
39.985964000000003 116.349253000000004 206.000000000000000 a
46.621194000000003 124.917557000000002 559.000000000000000 a
39.855654000000001 116.411668000000006 130.000000000000000 a
39.916027999999997 116.405107000000001 226.400000000000006 a
39.975102000000000 116.312201999999999 0.000000000000000 a
39.920099000000000 116.455538000000004 325.000000000000000 a
39.908026999999997 116.409473000000006 9.000000000000000 a
39.987211000000002 116.327395999999993 266.000000000000000 a
39.954391999999999 116.423069999999996 143.000000000000000 a
39.970790999999998 116.300389999999993 484.000000000000000 a
39.991604000000002 116.330703000000000 132.000000000000000 a
39.992905000000000 116.202399999999997 0.000000000000000 a
39.932035999999997 116.383668999999998 0.000000000000000 a
40.605784999999997 115.133572000000001 0.000000000000000 a
39.977398000000001 116.326993000000002 0.000000000000000 a
39.895876000000001 116.368733000000006 295.000000000000000 a
39.967660000000002 116.400575000000003 213.300000000000011 a
39.967179999999999 116.314662999999996 223.099999999999994 a
39.978608000000001 116.304627999999994 0.000000000000000 a
39.969002000000003 116.308944999999994 210.000000000000000 a
27.651907000000001 117.945355000000006 720.007437999999979 a
39.989542000000000 116.418065999999996 0.000000000000000 a
40.043886000000001 116.252730999999997 149.000000000000000 a
40.329439999999998 115.788392000000002 1676.500000000000000 a
40.298417000000001 116.616708000000003 143.000000000000000 a
39.975645000000000 116.333877999999999 226.400000000000006 a
39.985171999999999 116.331998999999996 164.000000000000000 a
39.973464999999997 116.333984000000001 268.000000000000000 a
39.985438000000002 116.458149000000006 64.000000000000000 a
39.896362000000003 116.315178000000003 154.199475000000007 a
39.979636999999997 116.314080000000004 0.000000000000000 a
39.870147000000003 116.470116000000004 99.000000000000000 a
39.928362999999997 116.472156999999996 228.000000000000000 a
39.965812999999997 116.324673000000004 0.000000000000000 a
39.914242000000002 116.314710000000005 183.699999999999989 a
40.064027000000003 116.037428000000006 2636.000000000000000 a
39.964058999999999 116.418677000000002 170.000000000000000 a
39.999181000000000 116.330996999999996 154.000000000000000 a
38.971097000000000 116.105241000000007 -191.000000000000000 a
39.978569999999998 116.331442999999993 0.000000000000000 a
39.985039999999998 116.327432000000002 0.000000000000000 a
39.991779999999999 116.329092000000003 155.000000000000000 a
40.070793000000002 116.311567999999994 170.599999999999994 a
40.013486999999998 116.296490000000006 139.000000000000000 a
39.917233000000003 116.455332999999996 155.000000000000000 a
39.932304999999999 116.476678000000007 133.000000000000000 a
39.985337999999999 116.343242000000004 154.199999999999989 a
40.401077000000001 117.428432000000001 1905.000000000000000 a
41.027000000000001 117.514643000000007 1469.000000000000000 a
36.619042999999998 101.810636000000002 7251.000000000000000 a
39.975078000000003 116.336546999999996 173.900000000000006 a
39.967371999999997 116.345150000000004 172.000000000000000 a
39.972045999999999 116.411760999999998 0.000000000000000 a
39.986589000000002 116.380157999999994 108.920019999999994 a
39.963791999999998 116.325047999999995 0.000000000000000 a
41.653548000000001 117.797157999999996 2233.000000000000000 a
39.965234000000002 116.315584000000001 137.000000000000000 a
39.983333999999999 116.307243000000000 0.000000000000000 a
39.986094999999999 116.367142999999999 144.400000000000006 a
39.981651999999997 116.321167000000003 194.000000000000000 a
40.020786000000001 116.411046999999996 145.000000000000000 a
39.943264999999997 116.372617000000005 157.500000000000000 a
39.994951999999998 116.328192000000001 145.000000000000000 a
39.985478000000001 116.353093000000001 173.900000000000006 a
40.004513000000003 116.321394999999995 123.000000000000000 a
39.980621999999997 116.310221999999996 134.500000000000000 a
39.978360000000002 116.332490000000007 374.265905999999973 a
39.986583000000003 116.300008000000005 239.500000000000000 a
39.978414999999998 116.360609999999994 164.000000000000000 a
40.024247000000003 116.345062999999996 128.000000000000000 a
39.979126999999998 116.090463000000000 295.300000000000011 a
39.985641999999999 116.450162000000006 193.000000000000000 a
39.977663000000000 116.304851999999997 0.000000000000000 a
39.966774999999998 116.371994999999998 -26.000000000000000 a
39.967624999999998 116.418463000000003 0.000000000000000 a
39.920178000000000 116.311997000000005 246.099999999999994 a
40.279657000000000 116.364258000000007 597.100000000000023 a
39.940719999999999 116.345780000000005 221.000000000000000 a
39.980483000000000 116.340188999999995 535.000000000000000 a
40.008018000000000 116.319389999999999 172.000000000000000 a
39.975107000000001 116.309619999999995 0.000000000000000 a
39.975392999999997 116.329097000000004 193.599999999999994 a
39.947991999999999 116.420657000000006 173.900000000000006 a
34.210642999999997 117.233777000000003 131.233596000000006 a
39.866506999999999 116.384794999999997 0.000000000000000 a
40.000328000000003 116.379363999999995 416.000000000000000 a
34.700009999999999 117.291776999999996 288.699999999999989 a
39.979472999999999 116.311260000000004 0.000000000000000 a
32.004165999999998 119.587198000000001 105.000000000000000 a
39.971381999999998 116.422612000000001 90.000000000000000 a
40.001919000000001 116.308891000000003 173.884513999999996 a
39.851906999999997 116.408126999999993 144.400000000000006 a
37.986609999999999 116.935567000000006 32598.000000000000000 a
39.933934999999998 116.759258000000003 99.000000000000000 a
39.955441999999998 116.329207999999994 144.400000000000006 a
39.974995000000000 116.302323000000001 0.000000000000000 a
39.947789999999998 116.454423000000006 45.000000000000000 a
40.827646999999999 117.375123000000002 2042.000000000000000 a
39.975681999999999 116.331372999999999 187.000000000000000 a
39.974550000000001 116.300413000000006 0.000000000000000 a
39.985875000000000 116.326927999999995 0.000000000000000 a
39.991608999999997 116.341520000000003 0.000000000000000 a
39.948321999999997 116.455855000000000 130.000000000000000 a
39.980843999999998 116.329323000000002 150.000000000000000 a
29.485607000000002 113.455281999999997 140.000000000000000 a
39.983857999999998 116.346686000000005 108.000000000000000 a
39.985168000000002 116.344741999999997 0.000000000000000 a
39.999381000000000 116.337232999999998 267.000000000000000 a
39.932507999999999 116.447608000000002 114.799999999999997 a
39.991002000000002 116.314957000000007 136.000000000000000 a
39.906626000000003 116.509310999999997 92.000000000000000 a
39.757506999999997 116.349532999999994 17.579799999999999 a
39.985255000000002 116.347520000000003 173.900000000000006 a
39.985149999999997 116.417935000000000 0.000000000000000 a
39.978698000000001 116.310321999999999 0.000000000000000 a
39.949801000000001 116.312449000000001 156.000000000000000 a
39.942422999999998 116.301798000000005 126.000000000000000 a
39.969113000000000 116.419961999999998 0.000000000000000 a
39.947685000000000 116.382237000000003 118.099999999999994 a
39.985238000000003 116.315978000000001 0.000000000000000 a
39.940643999999999 116.427743000000007 313.000000000000000 a
40.069122000000000 116.360766999999996 69.000000000000000 a
40.008018000000000 116.319328999999996 145.000000000000000 a
40.069096000000002 116.358266999999998 -14.000000000000000 a
39.299655999999999 117.102079000000003 -16.000000000000000 a
40.001967000000000 116.342686999999998 133.000000000000000 a
33.609766999999998 114.023403999999999 135.000000000000000 a
39.843367999999998 116.277832000000004 131.199999999999989 a
39.944105999999998 116.304069999999996 144.000000000000000 a
39.975321000000001 116.341346000000001 238.000000000000000 a
22.545127000000001 114.083146999999997 368.365089000000012 a
39.975253000000002 116.329094999999995 219.800000000000011 a
39.906689000000000 116.510245999999995 0.000000000000000 a
35.921799999999998 104.057417000000001 6230.314961000000039 a
39.968302000000001 116.411668000000006 124.700000000000003 a
40.191077999999997 116.634090999999998 78.000000000000000 a
39.999516999999997 116.327558999999994 156.000000000000000 a
40.102919999999997 116.084227999999996 0.000000000000000 a
39.966709000000002 116.418656999999996 0.000000000000000 a
40.008018999999997 116.319235000000006 155.000000000000000 a
39.979005999999998 116.337982999999994 229.000000000000000 a
39.978516999999997 116.332768000000002 0.000000000000000 a
40.025162000000002 116.344902000000005 164.000000000000000 a
39.928868000000001 116.483712999999995 118.099999999999994 a
39.999741999999998 116.321495999999996 100.000000000000000 a
39.834048000000003 118.000022999999999 19.000000000000000 a
39.973322000000003 116.333299999999994 152.000000000000000 a
39.966907999999997 116.345074999999994 179.000000000000000 a
39.980572000000002 116.307346999999993 0.000000000000000 a
39.942140000000002 116.349182999999996 252.599999999999994 a
39.906675000000000 116.392376999999996 144.400000000000006 a
40.219481999999999 116.238142999999994 269.000000000000000 a
39.870443999999999 116.425073999999995 148.000000000000000 a
39.975006000000000 116.339731000000000 255.000000000000000 a
39.981448000000000 116.255498000000003 219.800000000000011 a
39.978136999999997 116.340354000000005 760.000000000000000 a
39.975386999999998 116.327699999999993 167.000000000000000 a
39.908639000000001 116.471164999999999 93.000000000000000 a
40.262684999999998 116.585324999999997 232.900000000000006 a
40.097706000000002 116.275550999999993 135.000000000000000 a
39.971617000000002 116.312583000000004 183.727034000000003 a
40.276375999999999 116.574399000000000 254.000000000000000 a
39.973818999999999 116.333843999999999 58.000000000000000 a
40.001271000000003 116.267752999999999 179.627812000000006 a
42.540647999999997 117.154917999999995 0.000000000000000 a
39.968891999999997 116.290612999999993 0.000000000000000 a
39.904805000000003 116.024268000000006 0.000000000000000 a
39.975285000000000 116.324174999999997 0.000000000000000 a
39.976953999999999 116.329526000000001 143.000000000000000 a
40.044370999999998 116.413133000000002 94.000000000000000 a
39.029601000000000 117.649429999999995 -56.000000000000000 a
39.968313000000002 116.308959999999999 246.099999999999994 a
39.975555000000000 116.375365000000002 213.300000000000011 a
39.870040000000003 116.416882999999999 147.599999999999994 a
39.952632000000001 116.492017000000004 224.000000000000000 a
39.974812999999997 116.330138000000005 0.000000000000000 a
40.005657999999997 116.369045000000000 183.699999999999989 a
40.069403000000001 116.096592000000001 380.600000000000023 a
39.801377000000002 116.807603000000000 -9.800000000000001 a
39.970269999999999 116.272001000000003 148.000000000000000 a
39.971170000000001 116.300522000000001 185.000000000000000 a
40.016488000000003 116.310314000000005 103.000000000000000 a
39.939061000000002 116.349670000000003 195.000000000000000 a
39.978070000000002 116.451065999999997 103.000000000000000 a
39.950901999999999 116.455191999999997 239.500000000000000 a
42.400976999999997 117.276481000000004 4991.000000000000000 a
39.998162000000001 116.365639999999999 183.699999999999989 a
40.017902999999997 116.341532000000001 150.900000000000006 a
39.954165000000003 116.493347000000000 80.000000000000000 a
39.946826000000001 116.791725999999997 86.000000000000000 a
22.962166000000000 115.656925000000001 106.000000000000000 a
33.244410000000002 114.036855000000003 0.000000000000000 a
30.482070000000000 114.357204999999993 65.599999999999994 a
39.955480000000001 116.482552999999996 -52.000000000000000 a
40.068060000000003 116.311729999999997 0.000000000000000 a
39.973841000000000 116.333995999999999 184.000000000000000 a
32.070053999999999 120.855903999999995 36.000000000000000 a
39.898834000000001 116.223078000000001 172.000000000000000 a
40.003073000000001 116.321235999999999 -25.000000000000000 a
39.974581999999998 116.331237000000002 0.000000000000000 a
39.999611000000002 116.327825000000004 157.000000000000000 a
39.987448000000001 116.415612999999993 137.383929999999992 a
39.862949000000000 116.454952000000006 322.000000000000000 a
36.987943999999999 98.220108999999994 9708.000000000000000 a
39.998992000000001 116.333954000000006 335.000000000000000 a
31.366377000000000 120.797075000000007 155.000000000000000 a
34.213577999999998 108.927498999999997 1392.000000000000000 a
41.908591000000001 117.783941999999996 2750.000000000000000 a
39.971795000000000 116.441597000000002 168.000000000000000 a
39.943455000000000 116.353219999999993 187.000000000000000 a
39.968299000000002 116.399559999999994 167.000000000000000 a
40.028435000000002 116.344344000000007 180.000000000000000 a
39.812694999999998 119.486698000000004 -11.000000000000000 a
40.079734999999999 117.043025000000000 95.099999999999994 a
39.980091999999999 116.317611999999997 0.000000000000000 a
39.998767999999998 116.346435000000000 177.199999999999989 a
40.007038000000001 116.200886999999994 331.399999999999977 a
40.005152000000002 116.317910999999995 269.000000000000000 a
40.084375000000001 116.407512999999994 83.000000000000000 a
39.987788000000002 116.413595000000001 164.000000000000000 a
40.251153000000002 116.268811999999997 324.800000000000011 a
39.981006999999998 116.373818000000000 183.699999999999989 a
39.935093000000002 116.420389999999998 0.000000000000000 a
40.069319999999998 116.334514999999996 123.000000000000000 a
40.121533999999997 116.187225999999995 -62.000000000000000 a
39.979616000000000 116.327129999999997 204.000000000000000 a
39.938285999999998 116.342487000000006 196.000000000000000 a
39.975119999999997 116.332759999999993 205.000000000000000 a
39.971862999999999 116.223190000000002 0.000000000000000 a
40.158918000000000 116.242402999999996 131.199999999999989 a
39.985120000000002 116.319311999999996 318.199999999999989 a
40.021478000000002 116.359672000000003 160.800000000000011 a
39.981278000000003 116.321950000000001 298.600000000000023 a
39.966619999999999 116.359834000000006 129.000000000000000 a
29.728342000000001 113.939017000000007 0.000000000000000 a
39.981977999999998 116.310677999999996 0.000000000000000 a
39.942605999999998 116.349945000000005 173.000000000000000 a
40.018585000000002 116.319318999999993 31.000000000000000 a
39.984216000000004 116.301872000000003 150.000000000000000 a
37.275731000000000 95.694114999999996 9964.000000000000000 a
39.966729000000001 116.374837999999997 141.000000000000000 a
39.991207000000003 116.414109999999994 177.199999999999989 a
39.829402000000002 116.322378000000000 131.199999999999989 a
40.037421999999999 116.310582999999994 105.000000000000000 a
39.986094999999999 116.364486999999997 173.900000000000006 a
39.993755999999998 116.326116999999996 516.000000000000000 a
34.406694000000002 92.686430000000001 14849.000000000000000 a
40.008082000000002 116.380527000000001 232.900000000000006 a
39.975360000000002 116.371960000000001 134.500000000000000 a
39.997242000000000 116.271979999999999 177.199999999999989 a
39.963335000000001 116.418897999999999 0.000000000000000 a
39.955444000000000 116.349109999999996 208.000000000000000 a
39.945476999999997 116.349787000000006 192.000000000000000 a
36.473039999999997 100.828782000000004 10455.000000000000000 a
39.892456000000003 116.304304000000002 0.000000000000000 a
40.007970999999998 116.319289999999995 235.000000000000000 a
39.975203999999998 116.336803000000003 492.000000000000000 a
40.005771000000003 116.324911999999998 439.000000000000000 a
39.990547999999997 116.330160000000006 741.000000000000000 a
39.981597999999998 116.329070999999999 -136.000000000000000 a
39.986877999999997 116.371655000000004 167.300000000000011 a
8.099468999999999 98.538554000000005 2631.000000000000000 a
39.921987999999999 116.350082999999998 154.199999999999989 a
39.966346000000001 116.356323000000003 178.000000000000000 a
39.999637999999997 116.322484000000003 258.000000000000000 a
39.978107000000001 116.340504999999993 245.000000000000000 a
39.919820000000001 116.303877999999997 242.800000000000011 a
40.069437000000001 116.313237999999998 124.700000000000003 a
39.987475000000003 116.413072000000000 0.000000000000000 a
39.998759999999997 116.338407000000004 217.000000000000000 a
39.927548999999999 116.046869999999998 589.000000000000000 a
41.206795999999997 117.789520999999993 2486.000000000000000 a
32.108178000000002 115.092770000000002 0.000000000000000 a
37.580970999999998 126.978362000000004 193.000000000000000 a
25.838017000000001 115.706519999999998 0.000000000000000 a
39.973174999999998 116.363585000000000 210.000000000000000 a
40.038747000000001 116.317004999999995 72.000000000000000 a
39.975386999999998 116.338409999999996 0.000000000000000 a
39.904677999999997 116.454407000000003 1269.773848000000044 a
37.417938999999997 110.771690000000007 1953.000000000000000 a
39.958137000000001 116.302412000000004 139.919803000000002 a
31.241707000000002 121.467487000000006 232.900000000000006 a
40.026724999999999 116.307089000000005 124.000000000000000 a
39.897506999999997 116.381384999999995 -30.000000000000000 a
39.986617000000003 116.301536999999996 187.000000000000000 a
39.857643000000003 116.440177000000006 64.000000000000000 a
40.050849999999997 116.099395000000001 488.800000000000011 a
39.904648000000002 116.024827000000002 0.000000000000000 a
39.901814000000002 116.303809999999999 232.939632999999986 a
39.995677000000001 116.328795999999997 178.000000000000000 a
39.976430000000001 116.331767999999997 206.699999999999989 a
39.997624999999999 116.407039999999995 103.000000000000000 a
39.951262000000000 116.409210999999999 147.000000000000000 a
39.866526999999998 116.324757000000005 226.400000000000006 a
39.990772999999997 116.330106999999998 891.000000000000000 a
39.999709000000003 116.324914000000007 137.000000000000000 a
39.783002000000003 116.339691999999999 164.000000000000000 a
39.974169000000003 116.342943000000005 326.000000000000000 a
39.956969999999998 116.447191000000004 164.000000000000000 a
40.226292000000001 116.180806000000004 250.000000000000000 a
39.908630000000002 116.564943000000000 0.000000000000000 a
39.976177000000000 116.330062999999996 0.000000000000000 a
40.009830000000001 116.320046000000005 -129.000000000000000 a
39.975230000000003 116.331564999999998 0.000000000000000 a
39.985661999999998 116.438339999999997 83.000000000000000 a
26.838652000000000 112.331334999999996 196.000000000000000 a
39.982027000000002 116.421711999999999 0.000000000000000 a
39.938043000000000 116.189194999999998 220.000000000000000 a
31.823332000000001 117.264132000000004 0.000000000000000 a
39.986784999999998 116.388885000000002 2.000000000000000 a
39.865004999999996 116.453216999999995 -7.000000000000000 a
31.649251000000000 120.201480000000004 -98.000000000000000 a
39.898820000000001 116.390242000000001 140.000000000000000 a
39.936838999999999 116.396816000000001 145.000000000000000 a
39.968707999999999 116.308655000000002 147.599999999999994 a
39.968842000000002 116.418366000000006 174.000000000000000 a
39.821658999999997 119.477883000000006 93.000000000000000 a
31.841469000000000 117.254524000000004 457.812230999999997 a
39.941647000000003 116.319597999999999 103.000000000000000 a
39.976132000000000 116.304862999999997 0.000000000000000 a
39.996262000000002 116.417339999999996 0.000000000000000 a
39.985028999999997 116.352755999999999 375.000000000000000 a
37.206181000000001 96.366635000000002 10778.000000000000000 a
36.057512000000003 103.837334999999996 5051.000000000000000 a
39.967255000000002 116.302246999999994 203.400000000000006 a
39.973444000000001 116.334348000000006 289.000000000000000 a
39.904750000000000 116.346590000000006 236.199999999999989 a
32.633527999999998 117.027367999999996 115.000000000000000 a
40.012915000000000 116.376914999999997 164.000000000000000 a
39.985968999999997 116.376744000000002 -7.303645000000000 a
40.044293000000003 116.576053000000002 46.000000000000000 a
39.984788000000002 116.326733000000004 173.900000000000006 a
39.932527000000000 116.457060999999996 116.000000000000000 a
30.602938000000002 121.131212000000005 0.000000000000000 a
22.233436999999999 114.171439000000007 462.195177000000001 a
40.015002000000003 116.311394000000007 0.000000000000000 a
39.980637000000002 116.449501999999995 104.000000000000000 a
39.754199999999997 116.137435999999994 0.000000000000000 a
39.969346999999999 116.420834999999997 190.000000000000000 a
39.900599999999997 116.421076999999997 173.000000000000000 a
40.006216000000002 116.316170999999997 238.000000000000000 a
37.753030000000003 113.055927999999994 2890.000000000000000 a
40.073096000000000 116.417092999999994 353.000000000000000 a
37.203690000000002 112.169664999999995 2400.000000000000000 a
39.966926999999998 116.409797999999995 226.400000000000006 a
40.056538000000003 116.476217000000005 131.199999999999989 a
34.825785000000003 115.577297999999999 0.000000000000000 a
36.066662000000001 120.387647000000001 182.000000000000000 a
39.974882000000001 116.318899999999999 0.000000000000000 a
40.066305000000000 116.404966000000002 145.000000000000000 a
40.000355999999996 116.326819000000000 240.000000000000000 a
39.754997000000003 116.326256999999998 144.400000000000006 a
39.987972999999997 116.352833000000004 177.879120999999998 a
39.996352000000002 116.416887000000003 0.000000000000000 a
39.984974000000001 116.326659000000006 193.000000000000000 a
39.988259999999997 116.327065000000005 0.000000000000000 a
39.958767999999999 116.270054000000002 211.000000000000000 a
40.062232999999999 116.183674999999994 122.000000000000000 a
39.897770999999999 116.392232000000007 94.000000000000000 a
39.951048000000000 116.222060999999997 128.000000000000000 a
30.539338000000001 114.292107000000001 0.000000000000000 a
39.978307999999998 116.331350000000000 0.000000000000000 a
39.885877999999998 116.268440999999996 160.000000000000000 a
40.017342999999997 116.309516000000002 0.000000000000000 a
39.906923999999997 116.456417999999999 238.000000000000000 a
39.926743999999999 116.349733999999998 136.000000000000000 a
39.929203000000001 116.303809999999999 0.000000000000000 a
39.977941999999999 116.300527000000002 125.000000000000000 a
24.633656999999999 118.200292000000005 58.113734000000001 a
39.924801000000002 116.338036000000002 116.000000000000000 a
41.013548000000000 117.948976999999999 1151.599999999999909 a
40.003816999999998 116.312262000000004 255.000000000000000 a
39.981005000000003 116.377947000000006 160.800000000000011 a
39.984670999999999 116.317064000000002 165.000000000000000 a
39.965867000000003 116.321226999999993 0.000000000000000 a
34.213391000000001 108.951080000000005 1351.000000000000000 a
39.870002999999997 116.273742999999996 180.446193999999991 a
40.051684999999999 116.400864999999996 629.000000000000000 a
39.979619999999997 116.322479000000001 151.000000000000000 a
39.968448000000002 116.308952000000005 150.900000000000006 a
39.966186999999998 116.327588000000006 196.900000000000006 a
40.944457000000000 117.347042000000002 1601.000000000000000 a
39.981071999999998 116.327678000000006 231.000000000000000 a
39.989001000000002 116.301012000000000 114.000000000000000 a
39.934620000000002 116.319843000000006 967.799999999999955 a
39.978268000000000 116.310154999999995 0.000000000000000 a
39.911009999999997 116.366366999999997 236.199999999999989 a
39.827731999999997 116.486310000000003 0.000000000000000 a
39.991101999999998 116.330455000000001 714.000000000000000 a
40.052670999999997 116.400655999999998 118.000000000000000 a
39.961633999999997 116.430807000000001 97.000000000000000 a
39.819724999999998 116.281509999999997 201.000000000000000 a
39.987780000000001 116.432389999999998 133.514815999999996 a
40.018087999999999 116.439518000000007 90.989934000000005 a
39.994419999999998 116.368560000000002 134.500000000000000 a
39.981749000000001 116.340594999999993 298.000000000000000 a
39.979607999999999 116.310108000000000 0.000000000000000 a
39.898983999999999 116.381613999999999 431.000000000000000 a
27.734276999999999 115.391625000000005 121.400000000000006 a
39.926945000000003 116.319981999999996 210.000000000000000 a
40.171776999999999 116.252582000000004 144.400000000000006 a
40.009647000000001 116.314999999999998 136.000000000000000 a
39.985171999999999 116.338444999999993 216.500000000000000 a
40.001604999999998 116.380431999999999 124.700000000000003 a
30.658674000000001 91.536078000000003 14902.000000000000000 a
39.933393000000002 116.483463000000000 0.000000000000000 a
39.987496999999998 116.449071000000004 190.000000000000000 a
39.523876999999999 116.499156999999997 7.000000000000000 a
39.966183000000001 116.317847999999998 0.000000000000000 a
39.974004000000001 116.333618999999999 305.000000000000000 a
39.936683000000002 116.483501000000004 84.000000000000000 a
39.997123999999999 116.317869999999999 148.000000000000000 a
31.581270000000000 120.290603000000004 157.500000000000000 a
39.991570000000003 116.410956999999996 147.599999999999994 a
39.959601999999997 116.274117000000004 0.000000000000000 a
39.907080999999998 116.428611000000004 164.000000000000000 a
25.736909000000001 112.728834000000006 903.000000000000000 a
40.277020000000000 116.634051999999997 124.700000000000003 a
40.043120999999999 116.299706000000000 0.000000000000000 a
39.868994999999998 116.275002000000001 164.000000000000000 a
40.073089000000003 116.412238000000002 211.000000000000000 a
39.967022000000000 116.389137000000005 101.700000000000003 a
39.869957999999997 116.470641999999998 147.599999999999994 a
39.979488000000003 116.330200000000005 0.000000000000000 a
39.978893999999997 116.332605999999998 204.000000000000000 a
39.998033000000000 116.493881999999999 154.199999999999989 a
36.868899999999996 99.675282999999993 10567.585301999999501 a
40.001506999999997 116.321861999999996 65.000000000000000 a
39.968456000000003 116.399827000000002 96.372618000000003 a
39.917935000000000 116.247090000000000 223.099999999999994 a
39.685827000000003 116.335971999999998 144.400000000000006 a
39.906568000000000 116.405545000000004 177.199999999999989 a
39.940012000000003 116.201468000000006 226.400000000000006 a
39.907276000000003 116.368256000000002 129.000000000000000 a
39.720919000000002 116.338587000000004 121.000000000000000 a
40.003098999999999 116.320267000000001 159.000000000000000 a
39.986072999999998 116.365858000000003 134.595747999999986 a
39.775334999999998 116.335980000000006 160.800000000000011 a
39.986215999999999 116.371367000000006 120.000000000000000 a
39.987188000000003 116.407583000000002 72.200000000000003 a
30.248411999999998 120.154518999999993 51.508104000000003 a
39.975005000000003 116.327494999999999 118.099999999999994 a
39.763376999999998 116.336776999999998 105.000000000000000 a
40.115788000000002 116.080595000000002 902.200000000000045 a
39.964337000000000 116.328485000000001 0.000000000000000 a
40.058058000000003 116.296802999999997 123.000000000000000 a
23.261189999999999 113.412861000000007 326.331883000000005 a
39.987765000000003 116.302833000000007 213.300000000000011 a
40.032448000000002 116.301424999999995 154.199999999999989 a
40.006931000000002 116.321420000000003 156.000000000000000 a
40.083227999999998 116.317121000000000 73.000000000000000 a
39.906069000000002 116.346352999999993 248.000000000000000 a
39.909230000000001 116.304227999999995 183.699999999999989 a
40.039062999999999 116.325278999999995 232.000000000000000 a
39.958481999999997 116.436552000000006 0.000000000000000 a
39.969037000000000 116.305273000000000 236.199999999999989 a
39.937356999999999 116.320537000000002 177.199999999999989 a
39.986690000000003 116.396001999999996 138.000000000000000 a
39.949917999999997 116.303280999999998 156.000000000000000 a
40.020339999999997 116.275972999999993 124.000000000000000 a
40.018892999999998 116.345592999999994 114.799999999999997 a
40.008324000000002 116.324162999999999 134.000000000000000 a
39.924442999999997 116.497356999999994 259.199999999999989 a
39.866024000000003 116.344854999999995 133.000000000000000 a
39.950364999999998 116.319924999999998 236.000000000000000 a
39.946263999999999 116.786226999999997 100.000000000000000 a
39.973312999999997 116.313597000000001 173.900000000000006 a
39.990727999999997 116.330038000000002 512.000000000000000 a
39.989237000000003 116.329826999999995 167.000000000000000 a
39.921866000000001 116.367249000000001 188.000000000000000 a
39.880817000000000 116.258382999999995 128.000000000000000 a
39.958188000000000 116.446015000000003 229.699999999999989 a
40.045202000000003 116.329324999999997 167.300000000000011 a
39.888683999999998 116.334916000000007 150.000000000000000 a
39.881571999999998 116.406701999999996 0.000000000000000 a
39.987752999999998 116.316659000000001 183.000000000000000 a
39.975091999999997 116.300516999999999 231.000000000000000 a
39.991152999999997 116.299901000000006 170.000000000000000 a
39.986308000000001 116.346920999999995 130.772076999999996 a
26.744852000000002 114.942617999999996 0.000000000000000 a
39.946925999999998 116.125387000000003 328.000000000000000 a
39.959507000000002 116.360693999999995 128.000000000000000 a
39.897599000000000 116.392595999999998 154.000000000000000 a
40.002380000000002 116.324203999999995 -121.000000000000000 a
40.204352000000000 116.525170000000003 134.500000000000000 a
40.011479000000001 116.325714000000005 0.000000000000000 a
16.986719000000001 113.646206000000006 33902.000000000000000 a
31.999894999999999 120.842494000000002 53.000000000000000 a
40.431347000000002 116.826476999999997 0.000000000000000 a
39.975487999999999 116.331883000000005 210.000000000000000 a
39.861978000000001 116.258508000000006 157.500000000000000 a
40.088098000000002 116.305372000000006 173.000000000000000 a
39.901311000000000 116.407921999999999 190.000000000000000 a
40.072904999999999 116.417383000000001 489.000000000000000 a
42.325560000000003 117.458240000000004 5708.699999999999818 a
40.053043000000002 116.608644999999996 -108.299999999999997 a
37.011018000000000 98.717232999999993 10682.000000000000000 a
39.978431999999998 116.328293000000002 0.000000000000000 a
39.760843000000001 119.360056999999998 -36.100000000000001 a
39.913592000000001 116.277561000000006 179.000000000000000 a
40.136507000000002 116.477120999999997 106.000000000000000 a
39.981388000000003 116.331055000000006 0.000000000000000 a
39.977212999999999 116.338831999999996 167.000000000000000 a
39.810319999999997 116.514409999999998 70.000000000000000 a
39.928255000000000 116.304157000000004 295.300000000000011 a
40.005958000000000 116.282317000000006 157.000000000000000 a
39.973382999999998 116.334391999999994 251.000000000000000 a
39.957839000000000 116.408051999999998 129.000000000000000 a
39.980547999999999 116.347972999999996 187.000000000000000 a
39.999543000000003 116.327690000000004 173.000000000000000 a
39.965994999999999 116.314841000000001 275.000000000000000 a
39.974500999999997 116.331967000000006 231.000000000000000 a
39.855562999999997 116.394441999999998 82.000000000000000 a
31.894908000000001 91.507794000000004 15072.000000000000000 a
40.051976000000003 116.287285999999995 160.000000000000000 a
40.007601999999999 116.358232999999998 150.900000000000006 a
40.030492000000002 116.409341999999995 0.000000000000000 a
39.997219000000001 116.291753999999997 110.000000000000000 a
39.954732000000000 116.303077000000002 190.300000000000011 a
40.033247000000003 116.577335000000005 144.400000000000006 a
40.004635999999998 116.321432000000001 125.000000000000000 a
39.891956000000000 116.475634999999997 92.000000000000000 a
39.984945000000003 116.480137999999997 -16.399999999999999 a
25.635089000000001 110.052941000000004 1211.000000000000000 a
40.000554000000001 116.445141000000007 100.000000000000000 a
39.991385000000001 116.318200000000004 230.000000000000000 a
39.289411000000001 117.110121000000007 138.000000000000000 a
35.759022999999999 117.056145999999998 322.000000000000000 a
39.877588000000003 116.284113000000005 121.000000000000000 a
39.981307000000001 116.267570000000006 91.900000000000006 a
27.666367999999999 117.981560999999999 621.799659000000020 a
40.259059999999998 116.572114999999997 213.300000000000011 a
39.999144000000001 116.308959999999999 130.000000000000000 a
39.941814999999998 115.045197999999999 9252.000000000000000 a
39.922935000000003 116.483822000000004 137.800000000000011 a
39.980603000000002 116.318462999999994 104.000000000000000 a
39.873334000000000 116.494978000000003 45.000000000000000 a
39.813485000000000 119.482957999999996 86.000000000000000 a
39.984851999999997 116.321655000000007 131.199999999999989 a
39.922232000000001 116.404668999999998 185.000000000000000 a
30.976821000000001 91.651439999999994 15522.000000000000000 a
40.054845999999998 116.403039000000007 123.000000000000000 a
39.950315000000003 116.318261000000007 223.000000000000000 a
36.221358000000002 103.065890999999993 5495.000000000000000 a
40.014937000000003 116.410801000000006 502.000000000000000 a
39.937257000000002 116.536417999999998 85.299999999999997 a
34.829436999999999 113.601568000000000 0.000000000000000 a
39.992767000000001 116.389799999999994 178.000000000000000 a
34.010123000000000 113.819927000000007 0.000000000000000 a
39.964095999999998 116.418712999999997 276.000000000000000 a
39.985273999999997 116.328287000000003 102.000000000000000 a
35.960793000000002 104.166777999999994 5600.000000000000000 a
40.066938000000000 116.404870000000003 356.000000000000000 a
40.362876999999997 115.938963999999999 1782.000000000000000 a
39.858853000000003 116.257542000000001 170.599999999999994 a
40.001218000000001 116.324506000000000 7.000000000000000 a
34.222977000000000 108.910182000000006 1240.000000000000000 a
41.906619999999997 117.785950000000000 2798.599999999999909 a
39.971806000000001 116.240737999999993 0.000000000000000 a
39.806068000000003 116.339214999999996 147.599999999999994 a
39.916426000000001 116.338718000000000 197.000000000000000 a
39.966771999999999 116.370688000000001 193.599999999999994 a
39.972186999999998 116.254538999999994 0.000000000000000 a
38.802973000000001 121.253172000000006 29.500000000000000 a
39.977801999999997 116.309510000000003 0.000000000000000 a
39.985045000000000 116.309231999999994 0.000000000000000 a
39.920574000000002 116.471988999999994 139.000000000000000 a
39.963757000000001 116.354187999999994 177.199999999999989 a
40.009638000000002 116.323149000000001 110.000000000000000 a
37.992356999999998 114.472755000000006 252.599999999999994 a
39.976906999999997 116.310942999999995 0.000000000000000 a
18.239605000000001 109.503142999999994 101.700000000000003 a
20.204139999999999 110.122455000000002 0.000000000000000 a
39.860196999999999 116.379135000000005 912.100000000000023 a
39.981144000000000 116.287137999999999 134.000000000000000 a
39.974837999999998 116.340997999999999 272.300000000000011 a
39.772410999999998 116.456774999999993 79.010157000000007 a
39.980758999999999 116.447715000000002 97.644154000000000 a
39.835071999999997 119.459873999999999 70.000000000000000 a
39.975622999999999 116.331539000000006 187.000000000000000 a
39.995595000000002 116.446928000000000 160.800000000000011 a
39.874626999999997 116.258700000000005 144.400000000000006 a
40.008647000000003 116.376952000000003 157.500000000000000 a
39.906795000000002 116.499300000000005 0.000000000000000 a
40.059508000000001 116.408240000000006 121.400000000000006 a
39.966555000000000 116.366386000000006 128.000000000000000 a
30.565628000000000 103.992484000000005 1458.000000000000000 a
39.712367999999998 119.159812000000002 223.099999999999994 a
32.024169000000001 91.530028000000001 15112.000000000000000 a
39.948932999999997 116.318466999999998 226.377952999999991 a
39.975561999999996 116.333690000000004 128.000000000000000 a
39.985571000000000 116.435916000000006 174.000000000000000 a
39.984420000000000 116.299295000000001 259.199999999999989 a
39.033307999999998 116.982984000000002 20.000000000000000 a
36.726531999999999 115.799505999999994 73.000000000000000 a
26.960003000000000 112.397187000000002 238.000000000000000 a
39.916939999999997 116.367391999999995 224.000000000000000 a
40.091256999999999 116.548033000000004 73.000000000000000 a
39.993031000000002 116.466753999999995 69.754779999999997 a
46.621082000000001 124.916398000000001 584.000000000000000 a
40.026950999999997 116.343412999999998 119.000000000000000 a
39.972527999999997 116.333911000000001 125.000000000000000 a
39.994174000000001 116.298330000000007 85.000000000000000 a
39.987119000000000 116.449973000000000 426.000000000000000 a
40.063828000000001 116.242845000000003 137.800000000000011 a
39.953898000000002 116.454669999999993 170.599999999999994 a
39.907653000000003 116.369639000000006 216.000000000000000 a
39.916817000000002 116.350237000000007 124.000000000000000 a
43.720263000000003 125.080892000000006 0.000000000000000 a
39.883282999999999 116.446027000000001 114.000000000000000 a
39.988737000000000 116.307036999999994 210.000000000000000 a
40.009072000000003 116.316382000000004 157.000000000000000 a
40.005406999999998 116.374861999999993 180.400000000000006 a
31.758156000000000 91.569716000000000 15121.000000000000000 a
39.899090999999999 116.381247999999999 89.000000000000000 a
39.997633999999998 116.326749000000007 152.000000000000000 a
39.789589999999997 116.442499999999995 147.599999999999994 a
39.966228000000001 116.320582000000002 0.000000000000000 a
39.993203000000001 116.388932999999994 144.000000000000000 a
39.981287999999999 116.331451999999999 0.000000000000000 a
39.974642000000003 116.324133000000003 0.000000000000000 a
39.966828000000000 116.378311999999994 128.000000000000000 a
40.088945000000002 116.112722000000005 213.300000000000011 a
38.841082000000000 115.446335000000005 0.000000000000000 a
40.551144999999998 117.139278000000004 0.000000000000000 a
40.071826999999999 116.328568000000004 128.000000000000000 a
39.986415000000001 116.382537999999997 141.099999999999994 a
39.969586999999997 116.302378000000004 537.000000000000000 a
39.992235000000001 116.419197999999994 0.000000000000000 a
39.988943999999996 116.316383999999999 105.000000000000000 a
39.992156999999999 116.309421999999998 157.500000000000000 a
39.985605000000000 116.342314999999999 164.000000000000000 a
40.807231000000002 117.984853000000001 1074.000000000000000 a
39.967804999999998 116.314087999999998 180.400000000000006 a
40.032549000000003 116.407268000000002 126.000000000000000 a
40.008392000000001 116.196569999999994 383.000000000000000 a
39.961329999999997 116.418993999999998 0.000000000000000 a
39.960251999999997 116.477968000000004 92.000000000000000 a
39.976832000000002 116.331774999999993 115.000000000000000 a
39.937897000000000 116.432875999999993 137.000000000000000 a
39.987478000000003 116.303736999999998 164.000000000000000 a
39.919249000000001 116.483788000000004 145.000000000000000 a
39.980010000000000 116.307940000000002 0.000000000000000 a
39.922072000000000 116.495914999999997 114.799999999999997 a
38.056064999999997 116.579222999999999 95.099999999999994 a
40.016705999999999 116.449208999999996 132.000000000000000 a
39.996456999999999 116.401300000000006 249.300000000000011 a
28.230297000000000 113.203000000000003 332.000000000000000 a
39.979903999999998 116.447839000000002 103.547297000000000 a
40.000632000000003 116.321895999999995 58.000000000000000 a
39.972478000000002 116.421711000000002 184.000000000000000 a
39.961790000000001 116.388878000000005 341.199999999999989 a
38.927658000000001 121.527708000000004 204.000000000000000 a
39.981909999999999 116.401231999999993 157.500000000000000 a
40.141019999999997 116.917073000000002 108.299999999999997 a
39.949081000000000 116.437077000000002 207.000000000000000 a
40.000348000000002 116.376017000000004 116.000000000000000 a
40.006030000000003 116.380307000000002 154.199999999999989 a
39.899380000000001 116.267662999999999 145.000000000000000 a
39.983704000000003 116.224480000000000 0.000000000000000 a
39.983359000000000 116.291505999999998 88.000000000000000 a
40.034436999999997 119.532937000000004 173.900000000000006 a
31.491959999999999 118.011870000000002 112.000000000000000 a
39.938170000000000 116.333886000000007 148.000000000000000 a
34.702033000000000 92.902507999999997 16152.000000000000000 a
40.063547999999997 116.992481999999995 91.900000000000006 a
39.439396000000002 116.303567999999999 53.000000000000000 a
27.441071999999998 115.260013000000001 0.000000000000000 a
39.937075999999998 116.474327000000002 135.000000000000000 a
39.977079000000003 116.331390999999996 319.000000000000000 a
40.395007999999997 116.578263000000007 590.600000000000023 a
40.025280000000002 116.316744999999997 154.199999999999989 a
39.948037999999997 116.410387999999998 164.000000000000000 a
39.922961999999998 116.349279999999993 210.000000000000000 a
39.980683999999997 116.328584000000006 362.000000000000000 a
39.931677000000001 116.496218999999996 0.000000000000000 a
39.956654999999998 116.360123999999999 150.000000000000000 a
40.052647999999998 116.399930999999995 66.000000000000000 a
40.889715000000002 117.740970000000004 1210.599999999999909 a
39.923017999999999 116.427038999999994 99.000000000000000 a
39.848353000000003 118.547489999999996 0.000000000000000 a
39.909075000000001 116.338820999999996 152.000000000000000 a
31.232602000000000 121.461640000000003 433.100000000000023 a
31.295300999999998 121.547400999999994 83.000000000000000 a
38.441161000000001 115.877027999999996 17.999874999999999 a
39.999412999999997 116.326485000000005 171.000000000000000 a
40.024402000000002 116.540158000000005 387.000000000000000 a
39.920295000000003 116.311487000000000 219.800000000000011 a
40.002478000000004 116.309084999999996 160.800000000000011 a
39.831919999999997 116.281976999999998 108.000000000000000 a
39.807273000000002 116.510102000000003 20.000000000000000 a
39.780510000000000 116.338155000000000 196.900000000000006 a
39.901623000000001 116.416084999999995 321.500000000000000 a
39.974705999999998 116.299993000000001 294.832545999999979 a
39.943779999999997 116.267736999999997 196.900000000000006 a
39.946114999999999 116.365835000000004 177.199999999999989 a
39.989460000000001 116.504684999999995 85.299999999999997 a
39.950961999999997 116.373248000000004 150.900000000000006 a
40.089402000000000 116.300166000000004 177.000000000000000 a
40.084764000000000 116.313281000000003 120.000000000000000 a
39.961517000000001 116.440337999999997 0.000000000000000 a
38.919997000000002 121.632400000000004 314.000000000000000 a
40.069710000000001 116.313933000000006 108.299999999999997 a
39.987765000000003 116.303241999999997 265.699999999999989 a
40.011826999999997 116.321619999999996 455.000000000000000 a
39.907404999999997 116.471041999999997 137.800000000000011 a
39.863269000000003 116.373120000000000 282.000000000000000 a
40.005038999999996 116.321083000000002 131.000000000000000 a
40.007263000000002 116.321185999999997 134.000000000000000 a
34.844461000000003 113.591744000000006 354.000000000000000 a
39.984513999999997 116.310319000000007 270.000000000000000 a
31.518599999999999 117.243937000000003 0.000000000000000 a
39.887200000000000 116.258390000000006 239.500000000000000 a
39.985729999999997 116.401257999999999 91.900000000000006 a
40.002709000000003 116.344200000000001 287.000000000000000 a
39.966918000000000 116.418547000000004 200.000000000000000 a
39.975839999999998 116.334609999999998 475.699999999999989 a
39.962947999999997 116.438423000000000 0.000000000000000 a
39.919445000000003 116.351579999999998 0.000000000000000 a
30.672248000000000 121.047560000000004 0.000000000000000 a
39.975374000000002 116.333845999999994 102.000000000000000 a
39.983716999999999 116.291591999999994 170.599999999999994 a
39.829425999999998 116.333357000000007 106.000000000000000 a
39.984479999999998 116.325737000000004 173.000000000000000 a
30.713532000000001 121.130975000000007 0.000000000000000 a
40.122577999999997 116.477958000000001 111.500000000000000 a
39.994514000000002 116.358641000000006 43.000000000000000 a
39.945942000000002 116.336036000000007 182.000000000000000 a
39.974538000000003 116.304351999999994 0.000000000000000 a
32.600472000000003 114.040184999999994 0.000000000000000 a
39.923372000000001 116.428442000000004 183.699999999999989 a
39.973914999999998 116.300408000000004 262.500000000000000 a
38.923513999999997 121.540496000000005 182.000000000000000 a
40.003498000000000 116.200351999999995 281.000000000000000 a
40.073628999999997 116.312988000000004 117.000000000000000 a
39.966472000000003 116.314841999999999 194.000000000000000 a
40.546593000000001 116.815017999999995 597.100000000000023 a
39.978347999999997 116.332009999999997 0.000000000000000 a
40.076374999999999 116.322062000000003 206.699999999999989 a
39.999904000000001 116.327135999999996 137.000000000000000 a
40.002724999999998 116.343722000000000 239.000000000000000 a
39.949907000000003 116.365677000000005 164.000000000000000 a
39.987352999999999 116.327175999999994 148.000000000000000 a
40.011875000000003 116.321235999999999 497.000000000000000 a
40.009770000000003 116.432657000000006 134.000000000000000 a
40.002119999999998 116.410955000000001 183.699999999999989 a
39.865073000000002 116.491912999999997 160.800000000000011 a
39.988073000000000 116.316635000000005 185.000000000000000 a
39.924045000000000 116.483815000000007 0.000000000000000 a
40.294829999999997 116.060599999999994 1063.000000000000000 a
39.857745999999999 116.437944000000002 179.000000000000000 a
39.895598000000000 116.368084999999994 184.000000000000000 a
40.039918999999998 116.201451000000006 158.000000000000000 a
40.032209999999999 116.313838000000004 164.000000000000000 a
39.974181000000002 116.443832999999998 108.000000000000000 a
39.924315999999997 116.349682000000001 247.922755999999993 a
40.002043000000000 116.242329999999995 201.125544999999988 a
39.987788000000002 116.429974999999999 91.231387999999995 a
39.981572000000000 116.326849999999993 0.000000000000000 a
39.922955000000002 116.337789999999998 256.000000000000000 a
40.001668000000002 116.250118000000001 183.699999999999989 a
40.078372999999999 116.586394999999996 118.099999999999994 a
39.666837000000001 116.279808000000003 216.500000000000000 a
39.983432000000001 116.330527000000004 0.000000000000000 a
39.895716999999998 116.250663000000003 203.400000000000006 a
41.423433000000003 128.183838000000009 2998.699999999999818 a
40.334294999999997 115.820627000000002 1697.000000000000000 a
39.922643000000001 116.359628999999998 295.000000000000000 a
39.899165000000004 116.208562000000001 300.000000000000000 a
39.891488000000003 116.406428000000005 0.000000000000000 a
39.975157000000003 116.333183000000005 0.000000000000000 a
39.879075999999998 116.428285000000002 105.000000000000000 a
39.995406000000003 116.326223999999996 238.000000000000000 a
39.966997999999997 116.388634999999994 180.400000000000006 a
39.985813000000000 116.327354999999997 238.000000000000000 a
39.987181000000000 116.449307000000005 342.000000000000000 a
39.989359999999998 116.326845000000006 0.000000000000000 a
40.015017999999998 116.311331999999993 95.000000000000000 a
39.946685000000002 116.783191000000002 40.000000000000000 a
39.970376999999999 116.302882999999994 255.900000000000006 a
39.954791000000000 116.423113000000001 123.000000000000000 a
40.048732000000001 116.319137999999995 164.000000000000000 a
39.991214999999997 116.331631999999999 0.000000000000000 a
39.977232999999998 116.332227000000003 0.000000000000000 a
40.072268000000001 116.328542999999996 187.000000000000000 a
39.792712999999999 119.426419999999993 160.800000000000011 a
40.012081999999999 116.320417000000006 137.800000000000011 a
37.891424000000001 115.806601000000001 32950.000000000000000 a
39.973295999999998 116.334749000000002 221.000000000000000 a
39.981943000000001 116.329677000000004 0.000000000000000 a
31.591297999999998 91.768518999999998 14895.000000000000000 a
39.975847999999999 116.416390000000007 190.300000000000011 a
39.460374999999999 113.894672000000000 3873.000000000000000 a
40.007646999999999 116.319666999999995 136.000000000000000 a
22.726671000000000 120.396643999999995 358.999582999999973 a
39.957822999999998 116.419392000000002 108.000000000000000 a
39.356631999999998 117.050848000000002 0.000000000000000 a
39.981892999999999 116.321085999999994 221.000000000000000 a
35.416789999999999 114.026383999999993 165.000000000000000 a
40.012417999999997 116.321753000000001 453.000000000000000 a
37.389054999999999 112.281300000000002 2477.000000000000000 a
40.357146999999998 115.999347000000000 0.000000000000000 a
40.331012999999999 116.027839999999998 0.000000000000000 a
39.972675000000002 116.311768000000001 132.000000000000000 a
39.779891999999997 118.072744000000000 116.000000000000000 a
39.995310000000003 116.286304999999999 157.500000000000000 a
39.981347999999997 116.326243000000005 164.000000000000000 a
39.994540999999998 116.326751000000002 560.000000000000000 a
39.997045999999997 116.416843999999998 0.000000000000000 a
39.978155000000001 116.303822999999994 0.000000000000000 a
40.011342999999997 116.393366999999998 0.000000000000000 a
39.903843000000002 116.449359000000001 149.000000000000000 a
39.974485999999999 116.333749999999995 657.000000000000000 a
37.923093000000001 116.542286000000004 56.000000000000000 a
39.964374999999997 116.324938000000003 0.000000000000000 a
39.969214999999998 116.308863000000002 183.699999999999989 a
30.545674999999999 114.296547000000004 73.000000000000000 a
37.843702000000000 115.620535000000004 25.000000000000000 a
40.001950000000001 116.321605000000005 116.000000000000000 a
29.024574999999999 115.807473999999999 158.501771999999988 a
39.995398000000002 116.367272999999997 200.099999999999994 a
39.990791000000002 116.329998000000003 267.000000000000000 a
39.979688000000003 116.309353000000002 0.000000000000000 a
39.991079999999997 116.318329000000006 167.000000000000000 a
39.687213000000000 113.672358000000003 3576.000000000000000 a
39.947735000000002 116.350280999999995 140.000000000000000 a
37.931486999999997 113.414001999999996 27926.500000000000000 a
39.966842000000000 116.376222999999996 210.000000000000000 a
38.878528000000003 121.551732999999999 98.400000000000006 a
40.049343000000000 116.307214000000002 169.000000000000000 a
39.984050000000003 116.353543000000002 141.099999999999994 a
40.425176999999998 117.196395999999993 1080.000000000000000 a
39.975245999999999 116.312265999999994 233.000000000000000 a
39.993797999999998 116.387141999999997 118.099999999999994 a
41.392761999999998 114.933351999999999 0.000000000000000 a
39.986953000000000 116.408006000000000 111.000000000000000 a
32.172738000000003 119.157973999999996 115.000000000000000 a
39.853422999999999 116.407982000000004 131.199999999999989 a
39.986643000000001 116.438581999999997 114.799999999999997 a
40.019263000000002 116.452134999999998 105.000000000000000 a
39.976553000000003 116.299611999999996 0.000000000000000 a
39.961381000000003 116.355204000000001 224.000000000000000 a
39.968682000000001 116.313873000000001 200.099999999999994 a
40.020028000000003 116.432682999999997 118.099999999999994 a
39.953156999999997 116.303466999999998 0.000000000000000 a
50.447904999999999 120.126429999999999 2149.000000000000000 a
39.971437999999999 116.420961000000005 107.000000000000000 a
38.821148000000001 115.561111999999994 45.899999999999999 a
39.965251000000002 116.374262000000002 101.000000000000000 a
40.076887999999997 116.325663000000006 167.300000000000011 a
39.980901000000003 116.330391000000006 457.000000000000000 a
39.989680000000000 116.290875000000000 159.000000000000000 a
39.974998999999997 116.326114000000004 210.000000000000000 a
39.995486000000000 116.326413000000002 227.000000000000000 a
39.984693000000000 116.351664000000000 810.000000000000000 a
40.002245000000002 116.325907000000001 446.000000000000000 a
39.968820000000001 116.418814999999995 340.000000000000000 a
39.996426999999997 116.417595000000006 0.000000000000000 a
40.075920000000004 116.325198000000000 187.000000000000000 a
39.986212999999999 116.361485999999999 170.000000000000000 a
40.430143000000001 120.471202000000005 0.000000000000000 a
39.932557000000003 116.395469000000006 191.000000000000000 a
46.621194000000003 124.916465000000002 524.000000000000000 a
41.213715000000001 117.904872999999995 0.000000000000000 a
40.359239000000002 116.654701000000003 120.000000000000000 a
39.986947000000001 116.298552000000001 0.000000000000000 a
39.441656999999999 116.831377000000003 -26.000000000000000 a
39.985787999999999 116.354101000000000 284.000000000000000 a
39.666789999999999 116.330032000000003 206.699999999999989 a
39.978327999999998 116.300838999999996 -19.000000000000000 a
39.984129000000003 116.441474999999997 103.000000000000000 a
39.509329000000001 118.665754000000007 189.000000000000000 a
39.966231000000001 116.349241000000006 0.000000000000000 a
39.898747999999998 116.211924999999994 -1020.299999999999955 a
40.027808999999998 116.342464000000007 251.000000000000000 a
39.866632000000003 116.347780000000000 134.500000000000000 a
40.000971999999997 116.317813999999998 239.000000000000000 a
39.972425999999999 116.325851999999998 149.000000000000000 a
39.999986000000000 116.326976999999999 351.000000000000000 a
40.054363000000002 116.403131000000002 80.000000000000000 a
31.576969999999999 120.304940000000002 72.200000000000003 a
39.969557999999999 116.302143000000001 479.000000000000000 a
36.091180000000001 114.333574999999996 186.000000000000000 a
39.938425000000002 116.319243999999998 167.000000000000000 a
39.757587999999998 117.876367999999999 -18.000000000000000 a
39.676245000000002 116.319227999999995 111.500000000000000 a
22.803355000000000 108.327872999999997 0.000000000000000 a
39.857073000000000 116.458462999999995 0.000000000000000 a
39.992673000000003 116.326803999999996 331.000000000000000 a
39.967703000000000 116.325742000000005 -6381.199999999999818 a
39.946182999999998 115.044124999999994 9147.000000000000000 a
30.248069999999998 120.168163000000007 61.146939000000003 a
39.893569999999997 116.452664999999996 308.000000000000000 a
30.587000000000000 114.274855000000002 72.200000000000003 a
23.001404999999998 113.315852000000007 -68.900000000000006 a
39.950467000000003 116.174285999999995 793.000000000000000 a
40.067149999999998 116.155651000000006 106.000000000000000 a
39.913093000000003 116.272274999999993 236.199999999999989 a
39.984234999999998 116.450738000000001 89.000000000000000 a
39.971221000000000 116.418434000000005 0.000000000000000 a
43.830545999999998 125.325885000000000 828.000000000000000 a
39.937161000000003 116.476353000000003 174.000000000000000 a
41.677512000000000 117.824758000000003 2312.000000000000000 a
39.967773999999999 116.429392000000007 0.000000000000000 a
40.071660999999999 116.328486999999996 74.000000000000000 a
34.244433999999998 108.925004999999999 1427.000000000000000 a
39.980935000000002 116.329440000000005 189.000000000000000 a
39.971226000000001 116.305415999999994 227.000000000000000 a
40.030158000000000 116.409537999999998 0.000000000000000 a
40.013582000000000 116.410398000000001 146.000000000000000 a
39.923574000000002 116.303709999999995 176.000000000000000 a
39.969327999999997 116.419315999999995 0.000000000000000 a
40.029425000000003 116.431329000000005 78.000000000000000 a
37.888674000000002 116.523315999999994 23.000000000000000 a
40.419671999999998 116.338147000000006 899.000000000000000 a
39.973419999999997 116.335064000000003 118.000000000000000 a
40.521700000000003 116.809562000000000 610.200000000000045 a
30.476189999999999 114.353982999999999 137.800000000000011 a
39.981447000000003 116.328872000000004 0.000000000000000 a
39.910111999999998 116.267956999999996 236.199999999999989 a
40.242558000000002 116.531471999999994 193.599999999999994 a
39.926614000000001 116.646862999999996 -75.000000000000000 a
39.974387999999998 116.302802999999997 0.000000000000000 a
39.998674999999999 116.309005999999997 103.000000000000000 a
30.661695000000002 114.341103000000004 0.000000000000000 a
39.954839999999997 116.408458999999993 0.000000000000000 a
40.000661999999998 116.326935000000006 233.000000000000000 a
39.995246999999999 116.417444000000003 0.000000000000000 a
39.968114999999997 116.426935999999998 352.000000000000000 a
39.988692000000000 116.172148000000007 0.000000000000000 a
39.938028000000003 116.340947000000000 288.699999999999989 a
39.974984999999997 116.348083000000003 34.000000000000000 a
33.496552999999999 115.806174999999996 0.000000000000000 a
39.974817999999999 116.331216999999995 0.000000000000000 a
39.946469999999998 116.362386999999998 203.400000000000006 a
39.980857999999998 116.328255999999996 715.000000000000000 a
37.440199999999997 110.898016999999996 2513.000000000000000 a
40.074531999999998 116.328007999999997 154.199999999999989 a
39.902416000000002 116.384286000000003 55.000000000000000 a
39.985872000000001 116.361485000000002 8.000000000000000 a
39.991520000000001 116.326542000000003 109.000000000000000 a
39.985410000000002 116.338554999999999 160.800000000000011 a
39.978642999999998 116.304912999999999 0.000000000000000 a
39.973878999999997 116.300127000000003 154.000000000000000 a
39.990755999999998 116.329999000000001 215.000000000000000 a
39.928210999999997 116.471851000000001 140.000000000000000 a
39.973312000000000 116.334553000000000 210.000000000000000 a
39.981802000000002 116.327095000000000 176.000000000000000 a
40.073193000000003 116.328477000000007 180.400000000000006 a
41.992094999999999 128.018912999999998 7451.000000000000000 a
39.995088000000003 116.197180000000003 278.899999999999977 a
40.030937999999999 116.430628999999996 97.000000000000000 a
39.987456999999999 116.449462999999994 409.000000000000000 a
39.727555000000002 116.339847000000006 137.800000000000011 a
39.977488000000001 116.311586000000005 316.000000000000000 a
30.644324999999998 114.331424999999996 0.000000000000000 a
39.967039999999997 116.314357000000001 157.500000000000000 a
39.985720999999998 116.450000000000003 149.000000000000000 a
41.920935000000000 125.684034999999994 1765.000000000000000 a
39.840152000000003 116.660218000000000 31.000000000000000 a
39.972135000000002 116.275492000000000 164.000000000000000 a
39.947395999999998 116.371791000000002 109.000000000000000 a
39.908951000000002 116.347166000000001 151.000000000000000 a
40.007078000000000 116.386737999999994 157.500000000000000 a
40.661194999999999 117.153149999999997 0.000000000000000 a
39.975138000000001 116.329657999999995 0.000000000000000 a
39.980721000000003 116.449545999999998 258.000000000000000 a
40.013109999999998 116.311815999999993 124.000000000000000 a
39.811633000000000 116.549113000000006 75.500000000000000 a
39.976861999999997 116.328959999999995 0.000000000000000 a
40.013849999999998 116.345462999999995 154.199999999999989 a
39.926287000000002 116.338024000000004 119.000000000000000 a
39.982571999999998 116.450720000000004 173.900000000000006 a
39.898812000000000 116.386837000000000 137.800000000000011 a
39.975496999999997 116.329037999999997 0.000000000000000 a
40.979503000000001 117.936537000000001 1095.000000000000000 a
40.661907999999997 117.279835000000006 0.000000000000000 a
39.989007000000001 116.307765000000003 105.000000000000000 a
39.987333000000000 116.449147999999994 267.000000000000000 a
39.949339999999999 116.314549000000000 258.000000000000000 a
39.866852999999999 116.351825000000005 164.000000000000000 a
39.993679999999998 116.368802000000002 200.099999999999994 a
29.916277000000001 115.704809999999995 0.000000000000000 a
39.981026000000000 116.309932000000003 319.000000000000000 a
39.829445000000000 116.286394999999999 147.599999999999994 a
39.971516999999999 116.304473999999999 257.000000000000000 a
40.376032000000002 116.834819999999993 0.000000000000000 a
39.926898999999999 116.336116000000004 224.000000000000000 a
40.668467000000000 116.660332999999994 1030.183727000000090 a
39.958027000000001 116.412049999999994 0.000000000000000 a
39.972436999999999 116.325640000000007 203.400000000000006 a
40.042572999999997 116.331410000000005 105.000000000000000 a
40.021470000000001 116.318059000000005 171.000000000000000 a
39.960478000000002 116.330907999999994 0.000000000000000 a
40.089922999999999 116.302064000000001 121.000000000000000 a
39.537776999999998 116.694535000000002 24.000000000000000 a
39.981572999999997 116.329374999999999 0.000000000000000 a
39.967975000000003 116.101523999999998 325.000000000000000 a
39.981253000000002 116.329189000000000 186.000000000000000 a
39.983829999999998 116.306242999999995 150.900000000000006 a
32.469033000000003 91.572480999999996 16071.000000000000000 a
39.977459000000003 116.430554999999998 135.000000000000000 a
40.009587000000003 116.315410999999997 148.000000000000000 a
39.903210000000001 116.346278999999996 229.000000000000000 a
40.069451000000001 116.308350000000004 177.000000000000000 a
39.966265000000000 116.320997000000006 0.000000000000000 a
40.076037999999997 116.323061999999993 255.900000000000006 a
40.175068000000003 116.285686999999996 166.000000000000000 a
39.700910000000000 116.316256999999993 144.400000000000006 a
39.922257000000002 116.348749999999995 419.899999999999977 a
39.966943999999998 116.366738999999995 238.000000000000000 a
39.995435000000001 116.326571000000001 326.000000000000000 a
39.829258000000003 116.294190000000000 134.500000000000000 a
39.979211999999997 116.310590000000005 0.000000000000000 a
23.082812000000001 113.807699999999997 1.212546000000000 a
39.904825000000002 116.024024999999995 0.000000000000000 a
39.974437000000002 116.307316999999998 0.000000000000000 a
40.181213000000000 116.395004000000000 153.000000000000000 a
18.251436999999999 109.499587000000005 9.800000000000001 a
39.932074999999998 116.409333000000004 136.000000000000000 a
39.947558000000001 116.389705000000006 131.519071999999994 a
39.985638000000002 116.347387999999995 239.500000000000000 a
32.054887999999998 121.271552999999997 76.000000000000000 a
39.977570000000000 116.330754999999996 0.000000000000000 a
39.979847999999997 116.320014999999998 0.000000000000000 a
40.100737000000002 116.633809999999997 107.000000000000000 a
39.980221000000000 116.327866000000000 400.000000000000000 a
39.999828999999998 116.325404000000006 107.000000000000000 a
39.990270000000002 116.301793000000004 216.500000000000000 a
40.060920000000003 116.546295000000001 111.500000000000000 a
39.959842000000002 116.396353000000005 103.048788999999999 a
39.857402999999998 116.432023000000001 164.000000000000000 a
39.967694000000002 116.410776999999996 134.000000000000000 a
40.000262999999997 116.374084999999994 0.000000000000000 a
39.981493000000000 116.445597000000006 250.000000000000000 a
22.286079999999998 114.161079999999998 72.200000000000003 a
39.966400000000000 116.333545999999998 87.000000000000000 a
39.975039000000002 116.444743000000003 163.000000000000000 a
39.944439000000003 116.294469000000007 140.000000000000000 a
39.975575999999997 116.333697999999998 132.000000000000000 a
40.005935999999998 116.320802000000000 219.000000000000000 a
39.970509999999997 116.423053999999993 0.000000000000000 a
39.883336999999997 116.467626999999993 98.400000000000006 a
39.981251000000000 116.322429999999997 133.000000000000000 a
39.980477999999998 116.433296999999996 158.000000000000000 a
39.979066000000003 116.332228000000001 140.000000000000000 a
40.052314000000003 116.401021999999998 268.000000000000000 a
40.021915000000000 116.274870000000007 177.199999999999989 a
39.976838000000001 116.404397000000003 0.000000000000000 a
38.053407999999997 114.547782999999995 265.699999999999989 a
39.858082000000003 116.366969999999995 0.000000000000000 a
39.946292999999997 116.436657999999994 121.400000000000006 a
39.959181000000001 116.328806999999998 159.000000000000000 a
40.211357999999997 116.222763000000000 0.000000000000000 a
39.918574000000000 116.465596000000005 60.000000000000000 a
39.927841999999998 116.301514999999995 203.400000000000006 a
39.995990999999997 116.323079000000007 249.000000000000000 a
37.205016000000001 99.254098999999997 10886.000000000000000 a
40.031562000000001 116.343900000000005 111.500000000000000 a
39.976979999999998 116.328575000000001 0.000000000000000 a
37.293463000000003 116.428500000000000 98.400000000000006 a
39.985393999999999 116.450682999999998 81.789455000000004 a
39.968082000000003 116.417973000000003 187.000000000000000 a
39.759636999999998 116.556562999999997 141.099999999999994 a
39.898569000000002 116.370917000000006 51.000000000000000 a
40.033642000000000 116.355242000000004 157.500000000000000 a
40.077387000000002 116.326697999999993 177.199999999999989 a
39.973999999999997 116.301306999999994 380.000000000000000 a
39.971328999999997 116.420192000000000 111.000000000000000 a
39.985253000000000 116.351607999999999 157.500000000000000 a
40.075857999999997 116.327186999999995 167.300000000000011 a
40.076349999999998 116.327020000000005 173.900000000000006 a
39.988712000000000 116.306742999999997 137.800000000000011 a
39.920794000000001 116.346902999999998 108.000000000000000 a
40.006768000000001 116.321295000000006 124.000000000000000 a
40.121997999999998 116.571106999999998 128.000000000000000 a
40.079003000000000 116.590412000000001 118.099999999999994 a
39.802778000000004 116.483817999999999 0.000000000000000 a
39.987997999999997 116.326625000000007 141.000000000000000 a
40.390788999999998 117.086766999999995 679.000000000000000 a
40.049270000000000 116.405505000000005 0.000000000000000 a
39.826782000000001 116.581014999999994 75.000000000000000 a
40.046169999999996 116.405842000000007 128.000000000000000 a
39.976433999999998 116.310218000000006 390.000000000000000 a
39.947723000000003 116.365807000000004 -210.000000000000000 a
39.977694999999997 116.331023000000002 0.000000000000000 a
40.030676999999997 116.380572000000001 141.099999999999994 a
39.883232000000000 116.461802000000006 128.000000000000000 a
31.582371999999999 120.309588000000005 68.900000000000006 a
22.814233999999999 108.334328999999997 412.969190000000026 a
39.964213999999998 116.311356000000004 0.000000000000000 a
39.970936999999999 116.289038000000005 0.000000000000000 a
40.014780000000002 116.339720000000000 183.699999999999989 a
39.916981999999997 116.471698000000004 87.000000000000000 a
39.932437999999998 116.438912999999999 0.000000000000000 a
18.231394999999999 109.515348000000003 154.199999999999989 a
33.156993000000000 114.031634999999994 0.000000000000000 a
39.918771000000000 116.350160000000002 121.000000000000000 a
39.940727000000003 116.348303000000001 0.000000000000000 a
46.621592000000000 124.920409000000006 551.000000000000000 a
39.935558000000000 116.419803000000002 19.000000000000000 a
39.970332999999997 116.388035000000002 183.699999999999989 a
39.973916000000003 116.333465000000004 292.000000000000000 a
39.865110999999999 116.346253000000004 391.000000000000000 a
23.100543999999999 113.582380000000001 72.851555000000005 a
39.975189000000000 116.418513000000004 0.000000000000000 a
39.955744000000003 116.275647000000006 116.000000000000000 a
40.002867000000002 116.411095000000003 157.000000000000000 a
39.991222999999998 116.417700999999994 0.000000000000000 a
39.981869000000003 116.307326000000003 495.000000000000000 a
39.982432000000003 116.289029999999997 150.900000000000006 a
39.955734999999997 116.352104999999995 161.000000000000000 a
39.995348999999997 116.328044000000006 318.000000000000000 a
40.006780999999997 116.324675999999997 73.000000000000000 a
40.081750000000000 116.332400000000007 147.637795000000011 a
39.970481999999997 116.328057000000001 115.000000000000000 a
39.876677000000001 116.348194000000007 385.000000000000000 a
39.999738999999998 116.379174000000006 170.000000000000000 a
40.069603000000001 116.313559999999995 149.000000000000000 a
40.021278000000002 116.374767000000006 113.000000000000000 a
39.927114000000003 116.471841999999995 0.000000000000000 a
39.968842000000002 116.420609999999996 0.000000000000000 a
39.984414999999998 116.322260000000000 -6.600000000000000 a
39.985469999999999 116.341049999999996 19.699999999999999 a
40.002738999999998 116.324378999999993 159.000000000000000 a
40.010489999999997 116.355412000000001 0.000000000000000 a
39.904029999999999 116.023992000000007 0.000000000000000 a
40.069522999999997 116.312617000000003 0.000000000000000 a
39.972302999999997 116.442132999999998 111.000000000000000 a
40.018967000000004 116.329548000000003 78.700000000000003 a
39.949081999999997 116.419185999999996 280.000000000000000 a
40.249515000000002 116.634746000000007 55.000000000000000 a
40.058017000000000 116.335804999999993 0.000000000000000 a
39.985149000000000 116.352800000000002 206.000000000000000 a
36.539495000000002 100.645606000000001 10449.000000000000000 a
39.977286999999997 116.333347000000003 449.000000000000000 a
39.867713000000002 116.341142000000005 137.800000000000011 a
39.968967999999997 116.308018000000004 0.000000000000000 a
39.980657999999998 116.355677000000000 175.000000000000000 a
40.167408000000002 116.127775000000000 177.000000000000000 a
39.928767000000001 116.410615000000007 541.000000000000000 a
39.879876000000003 116.451470999999998 0.000000000000000 a
40.847318999999999 117.402146000000002 2049.000000000000000 a
39.985306000000001 116.326899999999995 148.000000000000000 a
39.975171000000003 116.354686000000001 143.000000000000000 a
40.022908000000001 116.534794000000005 87.000000000000000 a
39.998021999999999 116.235266999999993 190.300000000000011 a
39.979590000000002 116.309172000000004 0.000000000000000 a
40.080188000000000 116.321385000000006 0.000000000000000 a
40.009996000000001 116.322449000000006 177.000000000000000 a
39.989173000000001 116.346963000000002 193.599999999999994 a
39.999825999999999 116.326888999999994 157.000000000000000 a
40.073495999999999 116.307435999999996 146.000000000000000 a
40.011800000000001 116.338211999999999 160.800000000000011 a
39.949261999999997 116.409885000000003 147.599999999999994 a
39.947409000000000 116.391131000000001 119.000000000000000 a
40.131790000000002 116.477481999999995 137.800000000000011 a
39.863506999999998 116.359735999999998 93.000000000000000 a
39.997205000000001 116.284783000000004 116.000000000000000 a
34.957298999999999 92.958400999999995 14869.000000000000000 a
40.165742999999999 116.495348000000007 131.199999999999989 a
40.074503000000000 116.328157000000004 262.500000000000000 a
39.999386999999999 116.385109999999997 405.000000000000000 a
40.358414000000003 115.983559000000000 0.000000000000000 a
30.603227000000000 121.131264999999999 0.000000000000000 a
40.074579999999997 116.327983000000003 203.400000000000006 a
39.940064999999997 116.455758000000003 731.600000000000023 a
39.984580000000001 116.314864999999998 95.099999999999994 a
25.063739000000002 110.433857000000003 502.000000000000000 a
39.975121000000001 116.333028999999996 165.000000000000000 a
40.051192000000000 116.300077000000002 177.000000000000000 a
39.850050000000003 116.380695000000003 318.199999999999989 a
39.968114999999997 116.399508999999995 45.000000000000000 a
39.928185999999997 116.303635999999997 279.000000000000000 a
39.987068000000001 116.300357000000005 0.000000000000000 a
32.644655999999998 115.554980999999998 59.558438000000002 a
39.989162999999998 116.300470000000004 160.800000000000011 a
39.999487999999999 116.339472999999998 219.800000000000011 a
39.894678999999996 116.412927999999994 404.000000000000000 a
39.923887000000001 116.248515999999995 147.000000000000000 a
39.990940999999999 116.309828999999993 69.000000000000000 a
39.963703000000002 116.354902999999993 203.400000000000006 a
39.922437000000002 116.343564999999998 74.000000000000000 a
40.033231999999998 116.466587000000004 128.000000000000000 a
39.978023000000000 116.323155000000000 0.000000000000000 a
39.864772000000002 116.276647999999994 206.699999999999989 a
25.142054999999999 110.432456999999999 469.000000000000000 a
39.990397999999999 116.391575000000003 134.500000000000000 a
39.995486999999997 116.328035000000000 400.000000000000000 a
28.810742000000001 113.069389000000001 226.000000000000000 a
39.926397000000001 116.335948999999999 479.000000000000000 a
39.986305000000002 116.309959000000006 206.692913000000004 a
40.003442000000000 116.344481999999999 265.000000000000000 a
39.990403000000001 116.329969000000006 375.000000000000000 a
40.020696999999998 116.427661999999998 154.199999999999989 a
39.832005000000002 116.205952999999994 171.000000000000000 a
39.945892000000001 116.268722999999994 167.300000000000011 a
39.975262999999998 116.343952999999999 0.000000000000000 a
39.975073000000002 116.330387000000002 315.000000000000000 a
41.942152999999998 117.759465000000006 0.000000000000000 a
39.969105999999996 116.420060000000007 0.000000000000000 a
39.948295000000002 116.424581000000003 135.000000000000000 a
39.999485000000000 116.504788000000005 93.000000000000000 a
39.892448000000002 116.267899999999997 180.400000000000006 a
40.013841999999997 116.341757000000001 154.199999999999989 a


==> figs/rand_groupby.csv <==
x y label
1232323200.000000 171.000000 a
1232236800.000000 97.500000 a
1232305200.000000 234.333333 a
1232298000.000000 213.000000 a
1232488800.000000 162.666667 a
1232391600.000000 226.000000 a
1232294400.000000 194.000000 a
1232420400.000000 20.000000 a
1232197200.000000 120.000000 a
1232226000.000000 181.000000 a
1232478000.000000 177.500000 a
1232416800.000000 104.000000 a
1232362800.000000 118.000000 a
1232380800.000000 182.250000 a
1232283600.000000 140.000000 a
1232373600.000000 153.333333 a
1232312400.000000 201.000000 a
1232215200.000000 128.500000 a
1232467200.000000 178.000000 a
1232244000.000000 281.000000 a
1232190000.000000 98.000000 a
1232175600.000000 50.000000 a
1232301600.000000 184.000000 a
1232204400.000000 104.000000 a
1232456400.000000 151.000000 a
1232233200.000000 148.000000 a
1232359200.000000 108.000000 a
1232308800.000000 204.000000 a
1232445600.000000 100.000000 a
1232388000.000000 286.000000 a
1232290800.000000 224.500000 a
1232222400.000000 126.000000 a
1232474400.000000 178.000000 a
1232398800.000000 250.000000 a
1232377200.000000 174.000000 a
1232280000.000000 131.000000 a
1232182800.000000 78.750000 a
1232434800.000000 50.000000 a
1232240400.000000 267.250000 a
1232402400.000000 158.000000 a
1232326800.000000 110.000000 a
1232395200.000000 263.000000 a
1232229600.000000 175.000000 a
1232355600.000000 109.500000 a
1232406000.000000 198.000000 a
1232384400.000000 188.000000 a
1232287200.000000 164.000000 a
1232413200.000000 147.000000 a
1232485200.000000 124.000000 a
1232262000.000000 30.000000 a
1232218800.000000 149.000000 a
1232344800.000000 58.000000 a
1232470800.000000 195.500000 a


==> figs/stratified_alt_2000.csv <==
x y z label
5.297017000000000 101.166511000000000 32917.000000000000000 a
3.511915000000000 101.348789999999994 38204.000000000000000 a
4.494674000000000 100.797123999999997 38150.000000000000000 a
4.994320000000000 101.313765000000004 32962.000000000000000 a
4.572068000000000 100.753641999999999 38146.000000000000000 a
5.707351000000000 100.113889999999998 38138.000000000000000 a
4.575843000000000 100.751514000000000 38145.000000000000000 a
5.096715000000000 100.458270999999996 38133.000000000000000 a
3.665119000000000 101.262780000000006 38172.000000000000000 a
5.255382000000000 100.368860999999995 38129.000000000000000 a
4.564508000000000 100.757874999999999 38143.000000000000000 a
4.895988000000000 101.361524000000003 32950.000000000000000 a
5.936072000000000 99.984740000000002 38120.000000000000000 a
5.563018000000000 101.037655000000001 32890.000000000000000 a
5.933606000000000 100.870199000000000 32913.000000000000000 a
4.114777000000000 101.010493999999994 38165.000000000000000 a
4.112879000000000 101.011548000000005 38163.000000000000000 a
3.519508000000000 101.344541000000007 38201.000000000000000 a
4.892364000000000 101.363276999999997 32949.000000000000000 a
3.629201000000000 101.282951999999995 38171.000000000000000 a
5.686040000000000 100.981224999999995 32866.000000000000000 a
4.901783000000000 100.568021000000002 38126.000000000000000 a
5.545519000000000 100.205263000000002 38126.000000000000000 a
5.152642000000000 101.236823000000001 32955.000000000000000 a
5.284069000000000 101.172820000000002 32920.000000000000000 a
5.863618000000000 100.902662000000007 32891.000000000000000 a
5.662219000000000 100.139373000000006 38121.000000000000000 a
5.479647000000000 100.242362000000000 38118.000000000000000 a
5.111929000000000 101.256529999999998 32979.000000000000000 a
3.445503000000000 101.385994999999994 38186.000000000000000 a
5.053284000000000 100.482748000000001 38171.000000000000000 a
5.258166000000000 101.185446999999996 32917.000000000000000 a
5.612455000000000 101.014621000000005 32888.000000000000000 a
3.632977000000000 101.280827000000002 38176.000000000000000 a
5.750387000000000 100.951995999999994 32866.000000000000000 a
4.928359000000000 100.553092000000007 38133.000000000000000 a
4.198164000000000 100.963789000000006 38168.000000000000000 a
5.910245000000000 100.882450000000006 32907.000000000000000 a
4.968734000000000 101.326194000000001 32944.000000000000000 a
3.655672000000000 101.268086999999994 38176.000000000000000 a
4.177322000000000 100.975459999999998 38163.000000000000000 a
4.205718000000000 100.959558000000001 38169.000000000000000 a
5.872979000000000 100.898686999999995 32894.000000000000000 a
1.377972000000000 103.836263000000002 114.799999999999997 a
1.778207000000000 103.033105000000006 26208.000000000000000 a
1.287387000000000 103.842443000000003 45.899999999999999 a
1.304057000000000 103.852068000000003 167.300000000000011 a
1.404620000000000 103.790058000000002 147.599999999999994 a
1.289715000000000 103.844437999999997 75.500000000000000 a
1.348275000000000 103.776932000000002 95.099999999999994 a
1.300498000000000 103.855175000000003 223.099999999999994 a
1.282380000000000 103.845263000000003 82.000000000000000 a
1.403780000000000 103.788741999999999 147.599999999999994 a
2.729657000000000 102.525024999999999 32983.000000000000000 a
1.352733000000000 103.777950000000004 479.000000000000000 a
1.660863000000000 103.959137999999996 7919.000000000000000 a
2.667933000000000 102.557993999999994 33017.000000000000000 a
1.276962000000000 103.843708000000007 285.399999999999977 a
1.293868000000000 103.832835000000003 88.599999999999994 a
1.289282000000000 103.839532000000005 65.599999999999994 a
1.292695000000000 103.833353000000002 68.900000000000006 a
1.289322000000000 103.835487000000001 78.700000000000003 a
1.332297000000000 103.847492000000003 128.000000000000000 a
1.287613000000000 103.842067000000000 42.700000000000003 a
1.281930000000000 103.838037999999997 59.100000000000001 a
1.290092000000000 103.840222999999995 32.799999999999997 a
5.716479000000000 105.969831999999997 33984.000000000000000 a
1.401662000000000 103.787597000000005 164.000000000000000 a
3.236773000000000 104.400687000000005 30859.000000000000000 a
2.566864000000000 102.611945000000006 32974.000000000000000 a
1.348655000000000 103.777207000000004 95.099999999999994 a
1.287332000000000 103.842347000000004 45.899999999999999 a
1.321903000000000 103.930332000000007 65.599999999999994 a
1.292637000000000 103.832877999999994 82.000000000000000 a
1.289873000000000 103.837284999999994 111.500000000000000 a
4.638250000000000 101.486913999999999 32903.000000000000000 a
1.285782000000000 103.843226999999999 105.000000000000000 a
1.293722000000000 103.856583000000001 193.599999999999994 a
1.403627000000000 103.788503000000006 380.600000000000023 a
1.347452000000000 103.978708999999995 102.000000000000000 a
1.610484000000000 103.984199000000004 7265.000000000000000 a
1.308367000000000 103.853058000000004 85.299999999999997 a
1.402507000000000 103.787869999999998 154.199999999999989 a
1.290640000000000 103.843209999999999 68.900000000000006 a
1.289178000000000 103.838049999999996 98.400000000000006 a
1.289392000000000 103.834594999999993 98.400000000000006 a
7.871752000000000 98.361354000000006 16.000000000000000 a
8.282130000000000 98.372088000000005 -43.000000000000000 a
7.879159000000000 98.395275999999996 -27.000000000000000 a
8.372840999999999 98.464522000000002 -81.000000000000000 a
8.097161000000000 98.306381000000002 -18.000000000000000 a
7.816199000000000 98.542855000000003 -48.000000000000000 a
7.876643000000000 98.393480999999994 6.000000000000000 a
8.302930999999999 98.482530999999994 -82.000000000000000 a
7.805857000000000 98.567982000000001 -32.000000000000000 a
7.879094000000000 98.395005999999995 25.000000000000000 a
7.747605000000000 98.764509000000004 -76.000000000000000 a
7.879564000000000 98.382159999999999 -35.000000000000000 a
7.745174000000000 98.373610999999997 -82.000000000000000 a
7.918298000000000 98.369305999999995 32.000000000000000 a
7.877251000000000 98.394760000000005 -8.000000000000000 a
7.908673000000000 98.382576000000000 -27.000000000000000 a
8.199225000000000 98.297458000000006 -64.000000000000000 a
7.739931000000000 98.769615999999999 -68.000000000000000 a
8.342086999999999 98.434984000000000 -31.000000000000000 a
7.879028000000000 98.393607000000003 26.000000000000000 a
8.057426000000000 98.339923999999996 39.000000000000000 a
8.081302000000001 98.221945000000005 3889.000000000000000 a
7.938169000000000 98.379026999999994 42.000000000000000 a
8.360927999999999 98.443685000000002 -59.000000000000000 a
7.987418000000000 98.357375000000005 -53.000000000000000 a
6.549688000000000 99.955098000000007 32870.000000000000000 a
8.374509000000000 98.463616999999999 -86.000000000000000 a
7.762874000000000 98.305233999999999 158.000000000000000 a
8.248075000000000 98.302588999999998 -11.000000000000000 a
7.745150000000000 98.373568000000006 -44.000000000000000 a
7.880407000000000 98.392572999999999 7.000000000000000 a
8.090609000000001 98.333382000000000 31.000000000000000 a
7.796577000000000 98.333404000000002 0.000000000000000 a
7.716652000000000 98.772260000000003 -81.000000000000000 a
7.919994000000000 98.369161000000005 278.000000000000000 a
7.919251000000000 98.368841000000003 71.000000000000000 a
7.777542000000000 98.327887000000004 -11.000000000000000 a
8.094336000000000 98.338098000000002 -38.000000000000000 a
7.882339000000000 98.395302000000001 3.000000000000000 a
7.879055000000000 98.395110000000003 100.000000000000000 a
7.887238000000000 98.291359000000000 -42.000000000000000 a
7.855099000000000 98.357220999999996 -21.000000000000000 a
7.870994000000000 98.375614999999996 45.000000000000000 a
6.936071000000000 106.767381000000000 34020.000000000000000 a
6.267607000000000 106.329421999999994 33983.000000000000000 a
6.361209000000000 106.390658000000002 33997.000000000000000 a
6.269556000000000 106.330707000000004 33984.000000000000000 a
6.275403000000000 106.334525999999997 33989.000000000000000 a
6.676914000000000 106.597482999999997 34013.000000000000000 a
6.544463000000000 106.510653000000005 34000.000000000000000 a
6.760687000000000 106.652432000000005 34001.000000000000000 a
6.879607000000000 106.730294999999998 34044.000000000000000 a
6.106020000000000 106.223708999999999 34009.000000000000000 a
6.242311000000000 106.312831000000003 33986.000000000000000 a
6.739267000000000 106.638371000000006 34000.000000000000000 a
6.357313000000000 106.388114999999999 33997.000000000000000 a
6.834776000000000 106.700979000000004 34018.000000000000000 a
6.460720000000000 106.455798000000001 33995.000000000000000 a
6.786053000000000 106.669058000000007 33994.000000000000000 a
6.183902000000000 106.274603999999997 34024.000000000000000 a
6.185851000000000 106.275875999999997 34021.000000000000000 a
6.817258000000000 106.689494999999994 34006.000000000000000 a
6.875720000000000 106.727753000000007 34040.000000000000000 a
6.209199000000000 106.291139000000001 34007.000000000000000 a
6.860136000000000 106.717551999999998 34034.000000000000000 a
6.509397000000000 106.487701000000001 34003.000000000000000 a
6.673010000000000 106.594932000000000 34015.000000000000000 a
6.289039000000000 106.343463000000000 33988.000000000000000 a
6.727591000000000 106.630674999999997 34010.000000000000000 a
6.597016000000000 106.545114999999996 34009.000000000000000 a
6.199470000000000 106.284766000000005 34014.000000000000000 a
6.867922000000000 106.722638000000003 34037.000000000000000 a
6.180012000000000 106.272057000000004 34019.000000000000000 a
6.887400000000000 106.735416000000001 34044.000000000000000 a
6.232568000000000 106.306459000000004 33981.000000000000000 a
6.279295000000000 106.337085999999999 33988.000000000000000 a
6.634033000000000 106.569393000000005 34010.000000000000000 a
6.877659000000000 106.729027000000002 34042.000000000000000 a
6.287090000000000 106.342192999999995 33991.000000000000000 a
6.602864000000000 106.548961000000006 34010.000000000000000 a
6.374870000000000 106.399608000000001 33999.000000000000000 a
6.300744000000000 106.351113999999995 33993.000000000000000 a
6.298791000000000 106.349838000000005 33991.000000000000000 a
6.359268000000000 106.389394999999993 33997.000000000000000 a
6.749015000000000 106.644767000000002 34003.000000000000000 a
6.427576000000000 106.434104000000005 33989.000000000000000 a
8.259912000000000 107.640855999999999 34098.000000000000000 a
7.242171000000000 106.968905000000007 33966.000000000000000 a
8.192599000000000 107.596294999999998 34074.000000000000000 a
7.801727000000000 107.338041000000004 34014.000000000000000 a
8.537618999999999 107.825237999999999 33991.000000000000000 a
10.413107000000000 109.076924000000005 33966.000000000000000 a
10.424872000000001 109.084800000000001 33959.000000000000000 a
9.117884999999999 108.211181999999994 34006.000000000000000 a
9.991367000000000 108.794214999999994 33982.000000000000000 a
11.065595999999999 109.551344000000000 33936.000000000000000 a
8.865064000000000 108.042934000000002 33970.000000000000000 a
11.063843000000000 109.549761000000004 33938.000000000000000 a
8.798978999999999 107.999037999999999 33962.000000000000000 a
9.709348000000000 108.605672999999996 33995.000000000000000 a
8.406278000000000 107.738111000000004 34013.000000000000000 a
9.427756000000000 108.417890999999997 33963.000000000000000 a
10.293887000000000 108.996861999999993 33960.000000000000000 a
8.248367000000000 107.633182000000005 34114.000000000000000 a
7.021655000000000 106.823621000000003 34002.000000000000000 a
7.409710000000000 107.079213999999993 33969.000000000000000 a
9.606505000000000 108.537059999999997 33976.000000000000000 a
11.023550000000000 109.513383000000005 33950.000000000000000 a
8.281059000000001 107.654938000000001 34085.000000000000000 a
9.841397000000001 108.693915000000004 34012.000000000000000 a
8.804817999999999 108.002910000000000 33967.000000000000000 a
8.483472000000001 107.789356999999995 33981.000000000000000 a
8.282978999999999 107.656222000000000 34081.000000000000000 a
10.702197999999999 109.271187999999995 33970.000000000000000 a
9.418048000000001 108.411395999999996 33973.000000000000000 a
9.045871999999999 108.163179999999997 34000.000000000000000 a
7.838279000000000 107.362176000000005 33992.000000000000000 a
7.784406000000000 107.326612999999995 34026.000000000000000 a
11.006048000000000 109.497524999999996 33952.000000000000000 a
7.853681000000000 107.372393000000002 33990.000000000000000 a
7.611396000000000 107.212304000000003 33981.000000000000000 a
7.054729000000000 106.845256000000006 34033.000000000000000 a
7.640190000000000 107.231309999999993 33982.000000000000000 a
7.118661000000000 106.887501999999998 33974.000000000000000 a
10.866395000000001 109.381754000000001 33960.000000000000000 a
7.157325000000000 106.912943999999996 33975.000000000000000 a
7.713199000000000 107.279517999999996 33999.000000000000000 a
10.186347000000000 108.924850000000006 33958.000000000000000 a
10.485426000000000 109.125497999999993 33984.000000000000000 a
13.386478000000000 103.863775000000004 -25.856584999999999 a
13.572884999999999 103.952866000000000 84.696866999999997 a
13.408056999999999 103.859224999999995 -17.194251999999999 a
13.401657999999999 103.865849999999995 18.358094000000001 a
13.412497999999999 103.864090000000004 10.178537000000000 a
13.367076000000001 103.850943000000001 -106.536247000000003 a
13.431535999999999 103.885549999999995 52.570807000000002 a
13.565517000000000 103.950537999999995 79.961997999999994 a
13.369433000000001 103.845913999999993 3.765892000000000 a
13.412520000000001 103.858812000000000 2.373822000000000 a
13.367972999999999 103.850739000000004 18.845009999999998 a
13.381370000000000 103.862909999999999 -44.146348000000003 a
13.466733000000000 103.938373999999996 45.420954999999999 a
13.432631000000001 103.905180999999999 46.680194000000000 a
13.365504000000000 103.852349000000004 72.322384999999997 a
13.478206999999999 103.937967999999998 52.134478000000001 a
13.366859000000000 103.850583000000000 21.632473999999998 a
13.366861000000000 103.850590999999994 9.039344000000000 a
13.412208000000000 103.859150999999997 50.263776000000000 a
13.426985999999999 103.859564000000006 86.458929999999995 a
13.367670000000000 103.850607999999994 -65.581247000000005 a
13.421137999999999 103.859397999999999 22.647000999999999 a
13.360830999999999 103.860528000000002 12.934183000000001 a
13.415376999999999 103.859371999999993 -6.450853000000000 a
13.412352000000000 103.856005999999994 18.834569999999999 a
13.444737000000000 103.958157000000000 36.626286000000000 a
13.433662000000000 103.919934999999995 37.142310000000002 a
13.415779000000001 103.859427999999994 15.029862000000000 a
13.523771999999999 103.941920999999994 81.542345999999995 a
13.361644999999999 103.867665000000002 3.356880000000000 a
13.431870999999999 103.902209999999997 23.387874000000000 a
13.377803999999999 103.832269999999994 1.907812000000000 a
13.427375000000000 103.859593000000004 22.283517000000000 a
13.383651000000000 103.863257000000004 -34.320760999999997 a
13.436774000000000 103.859359999999995 50.072513000000001 a
13.386806999999999 103.863704999999996 42.790866000000001 a
13.363678999999999 103.855429000000001 -34.165463000000003 a
13.360911000000000 103.861919999999998 53.761485999999998 a
13.500240000000000 103.942741999999996 83.400465999999994 a
13.417560999999999 103.859375000000000 3.990410000000000 a
13.361072999999999 103.867755000000002 61.911109000000003 a
13.469445000000000 103.938795999999996 53.117981999999998 a
13.476291000000000 103.938160999999994 44.235242999999997 a
14.808233000000000 112.095343999999997 33899.000000000000000 a
14.320102000000000 111.750525999999994 33942.000000000000000 a
14.819853000000000 112.103502000000006 33910.000000000000000 a
14.208636000000000 111.671937999999997 33935.000000000000000 a
13.455054000000001 111.140692999999999 33939.000000000000000 a
12.580226000000000 110.574832000000001 33963.000000000000000 a
12.648361000000000 110.615887000000001 33934.000000000000000 a
12.624281000000000 110.601404000000002 33941.000000000000000 a
12.362158000000001 110.443196000000000 33964.000000000000000 a
13.030492000000001 110.845183000000006 33921.000000000000000 a
13.848080000000000 111.417821000000004 33941.000000000000000 a
11.658766999999999 110.020442000000003 33926.000000000000000 a
13.165357999999999 110.936178999999996 33937.000000000000000 a
12.668409000000000 110.628032000000005 33936.000000000000000 a
11.400558999999999 109.842588000000006 33939.000000000000000 a
13.772695000000001 111.364462000000003 33947.000000000000000 a
11.947049000000000 110.193714000000000 33932.000000000000000 a
12.815009999999999 110.716133999999997 33945.000000000000000 a
12.664408000000000 110.625600000000006 33934.000000000000000 a
11.743568000000000 110.071410000000000 33949.000000000000000 a
11.860518000000001 110.141681000000005 33943.000000000000000 a
11.286402000000001 109.750867999999997 33954.000000000000000 a
12.534140000000001 110.546994999999995 33961.000000000000000 a
12.947863999999999 110.795644999999993 33922.000000000000000 a
13.280958999999999 111.018240000000006 33915.000000000000000 a
12.897544000000000 110.765445000000000 33918.000000000000000 a
11.660793999999999 110.021647000000002 33924.000000000000000 a
11.672915000000000 110.028937999999997 33925.000000000000000 a
13.927282000000000 111.473725999999999 33993.000000000000000 a
14.033360999999999 111.548689999999993 33965.000000000000000 a
14.235517000000000 111.690897000000007 33931.000000000000000 a
11.759728000000001 110.081108000000000 33958.000000000000000 a
12.097644000000001 110.284257999999994 33938.000000000000000 a
11.476036000000001 109.899476000000007 33939.000000000000000 a
11.598131000000000 109.983982999999995 33924.000000000000000 a
12.298093000000000 110.404707000000002 33976.000000000000000 a
14.472656000000001 111.858361000000002 33895.000000000000000 a
13.733961000000001 111.337134000000006 33950.000000000000000 a
13.369911000000000 111.080808000000005 33935.000000000000000 a
12.672421999999999 110.630459999999999 33938.000000000000000 a
12.161828999999999 110.322838000000004 33964.000000000000000 a
14.214399000000000 111.676002999999994 33934.000000000000000 a
14.095058999999999 111.592054000000005 33939.000000000000000 a
15.116213999999999 112.311931000000001 33908.000000000000000 a
16.067219999999999 112.986555999999993 33925.000000000000000 a
15.173907000000000 112.352706999999995 33889.000000000000000 a
15.714897000000001 112.735714999999999 33936.000000000000000 a
14.907227000000001 112.164766999999998 33918.000000000000000 a
15.908123000000000 112.873074000000003 33897.000000000000000 a
15.004255000000001 112.232951000000000 33906.000000000000000 a
15.391063000000001 112.506172000000007 33909.000000000000000 a
15.229425000000001 112.392527000000001 33785.000000000000000 a
15.946472999999999 112.900377000000006 33914.000000000000000 a
16.128529000000000 113.030297000000004 33930.000000000000000 a
15.412190000000001 112.521125999999995 33902.000000000000000 a
15.602005000000000 112.655542999999994 33942.000000000000000 a
16.105513999999999 113.013889000000006 33923.000000000000000 a
15.657477999999999 112.694964999999996 33950.000000000000000 a
14.928592999999999 112.179764000000006 33913.000000000000000 a
16.044267000000001 112.970135999999997 33918.000000000000000 a
15.023600000000000 112.246605000000002 33913.000000000000000 a
15.250655000000000 112.407360999999995 33796.000000000000000 a
14.936349999999999 112.185202000000004 33916.000000000000000 a
16.094014000000001 113.005656000000002 33924.000000000000000 a
15.152758000000000 112.337766000000002 33891.000000000000000 a
16.000185999999999 112.938680000000005 33931.000000000000000 a
16.166813999999999 113.057547000000000 33921.000000000000000 a
15.839178000000000 112.824010000000001 33920.000000000000000 a
16.009768000000001 112.945498999999998 33929.000000000000000 a
15.848738000000001 112.830788999999996 33924.000000000000000 a
16.140028999999998 113.038483999999997 33933.000000000000000 a
15.881282000000001 112.853953000000004 33908.000000000000000 a
15.492834999999999 112.578196000000005 33941.000000000000000 a
15.419896000000000 112.526555000000002 33903.000000000000000 a
16.005946999999999 112.942783000000006 33929.000000000000000 a
16.034696000000000 112.963306000000003 33922.000000000000000 a
15.485181000000001 112.572767999999996 33943.000000000000000 a
15.358421000000000 112.483085000000003 33926.000000000000000 a
15.460255999999999 112.555111999999994 33926.000000000000000 a
16.074884000000001 112.992028000000005 33926.000000000000000 a
15.605831999999999 112.658260999999996 33942.000000000000000 a
15.600091000000001 112.654183000000003 33939.000000000000000 a
15.693839000000001 112.720778999999993 33933.000000000000000 a
14.977110000000000 112.213847000000001 33906.000000000000000 a
14.979050000000001 112.215204999999997 33905.000000000000000 a
16.101676999999999 113.011150999999998 33923.000000000000000 a
18.287863999999999 109.554122000000007 4.000000000000000 a
18.237926999999999 109.503686999999999 154.199999999999989 a
18.225717000000000 109.519786999999994 -6.600000000000000 a
19.936712000000000 110.460786999999996 78.700000000000003 a
18.260439999999999 109.496623000000000 23.000000000000000 a
21.207165000000000 110.264302000000001 43.000000000000000 a
21.075327999999999 110.109004999999996 44.000000000000000 a
20.231262000000001 110.125226999999995 0.000000000000000 a
18.298110000000001 109.341475000000003 -26.199999999999999 a
18.712253000000000 110.288833999999994 90.000000000000000 a
18.289439999999999 109.431906999999995 -337.899999999999977 a
21.207737999999999 110.265223000000006 43.000000000000000 a
19.994472999999999 110.334277999999998 85.299999999999997 a
18.264648000000001 109.485837000000004 39.399999999999999 a
18.250778000000000 109.500991999999997 101.700000000000003 a
19.846988000000000 110.081755000000001 220.000000000000000 a
18.260186999999998 109.491242999999997 45.899999999999999 a
18.268017000000000 109.483525000000000 -32.799999999999997 a
18.237912999999999 109.503853000000007 203.400000000000006 a
19.988882000000000 110.346508000000000 137.800000000000011 a
18.386413000000001 109.729501999999997 98.400000000000006 a
18.260928000000000 109.490601999999996 55.799999999999997 a
18.311057000000002 109.312375000000003 131.199999999999989 a
18.330310000000001 109.176625000000001 25.000000000000000 a
18.253534999999999 109.495677000000001 32.799999999999997 a
18.252124999999999 109.500720000000001 159.000000000000000 a
20.797882000000001 110.008768000000003 43.000000000000000 a
20.010748000000000 110.355054999999993 59.100000000000001 a
18.291167999999999 109.198023000000006 -14.000000000000000 a
18.267230000000001 109.482951999999997 55.799999999999997 a
18.305872999999998 109.149105000000006 -6.600000000000000 a
18.224975000000001 109.513909999999996 -16.399999999999999 a
18.877960000000002 108.703006999999999 30.000000000000000 a
18.305399999999999 109.148897000000005 -6.600000000000000 a
18.229403000000001 109.514767000000006 6.600000000000000 a
18.304863000000001 109.148967999999996 78.700000000000003 a
18.289123000000000 109.551429999999996 111.500000000000000 a
18.807952000000000 110.373332000000005 72.200000000000003 a
18.267147000000001 109.484503000000004 -131.199999999999989 a
18.289135999999999 109.523100999999997 -56.000000000000000 a
20.080528000000001 110.124930000000006 15.000000000000000 a
18.292929999999998 109.344719999999995 42.700000000000003 a
19.540232000000000 109.563935000000001 369.000000000000000 a
20.521806000000002 113.967031000000006 34940.000000000000000 a
20.159876000000001 113.937798999999998 34960.000000000000000 a
18.640179000000000 113.816336000000007 35047.000000000000000 a
19.496333000000000 113.884341000000006 35003.000000000000000 a
19.061560000000000 113.849737000000005 35030.000000000000000 a
16.331662999999999 113.175389999999993 33936.000000000000000 a
17.087630999999998 113.698845000000006 33927.000000000000000 a
19.658183000000001 113.897361000000004 34980.000000000000000 a
16.891779000000000 113.577843000000001 33889.000000000000000 a
18.868563000000002 113.834491000000000 35006.000000000000000 a
19.498681000000001 113.884534000000002 35002.000000000000000 a
20.017313999999999 113.926276000000001 34960.000000000000000 a
20.314024000000000 113.950270000000003 34974.000000000000000 a
18.765072000000000 113.826322000000005 35016.000000000000000 a
18.403803000000000 113.797443000000001 34406.000000000000000 a
19.404906000000000 113.877099999999999 35031.000000000000000 a
20.150520000000000 113.937044999999998 34961.000000000000000 a
16.329746000000000 113.174018000000004 33938.000000000000000 a
18.448786999999999 113.801092999999995 34853.000000000000000 a
20.106119000000000 113.933490000000006 34969.000000000000000 a
18.380057999999998 113.795528000000004 34158.000000000000000 a
16.439207000000000 113.252391000000003 33935.000000000000000 a
18.332616999999999 113.791874000000007 33871.000000000000000 a
18.320723000000001 113.790889000000007 33870.000000000000000 a
18.304133000000000 113.789669000000004 33872.000000000000000 a
17.805716000000000 113.754013000000000 33870.000000000000000 a
16.518015999999999 113.308944999999994 33938.000000000000000 a
17.991938000000001 113.767375000000001 33889.000000000000000 a
16.489184999999999 113.288214999999994 33946.000000000000000 a
20.976171000000001 114.004024999999999 34984.000000000000000 a
20.580369999999998 113.971778999999998 34970.000000000000000 a
20.655306000000000 113.977827000000005 34991.000000000000000 a
20.094429999999999 113.932531999999995 34968.000000000000000 a
18.226026000000001 113.784119000000004 33838.000000000000000 a
20.456365999999999 113.961744999999993 34950.000000000000000 a
18.361056000000001 113.794034999999994 33987.000000000000000 a
20.933926000000000 114.000591000000000 34989.000000000000000 a
16.408448000000000 113.230374999999995 33933.000000000000000 a
19.674616000000000 113.898679000000001 34972.000000000000000 a
16.666225000000001 113.415237000000005 33981.000000000000000 a
17.424336000000000 113.726791000000006 33895.000000000000000 a
20.709133000000001 113.982251000000005 35002.000000000000000 a
17.702311999999999 113.746502000000007 33895.000000000000000 a
25.390647999999999 100.738223000000005 6350.000000000000000 a
25.574404999999999 100.316109999999995 6421.000000000000000 a
25.384072000000000 100.671160000000000 6877.000000000000000 a
25.594363000000001 100.255197999999993 6383.000000000000000 a
25.489232999999999 100.543270000000007 6580.000000000000000 a
25.390557999999999 100.736087999999995 6342.000000000000000 a
25.285188000000002 101.137452999999994 6599.000000000000000 a
25.122598000000000 101.396780000000007 5961.000000000000000 a
25.357340000000001 100.935928000000004 6772.000000000000000 a
25.412150000000000 100.781886999999998 6632.000000000000000 a
25.531639999999999 100.330037000000004 6480.000000000000000 a
25.362376999999999 100.890429999999995 6803.000000000000000 a
25.134941999999999 101.381726999999998 5978.000000000000000 a
25.395408000000000 100.829085000000006 6847.000000000000000 a
25.193988000000001 101.304625000000001 6107.000000000000000 a
25.397255000000001 100.823228000000000 6785.000000000000000 a
25.395408000000000 100.829312000000002 6850.000000000000000 a
25.504653000000001 100.538623000000001 6680.000000000000000 a
25.119572999999999 101.399051999999998 5951.000000000000000 a
25.230689999999999 101.227860000000007 6073.000000000000000 a
25.403345000000002 100.814606999999995 6678.000000000000000 a
25.508575000000000 100.472755000000006 7119.000000000000000 a
25.358104999999998 100.956581999999997 6909.000000000000000 a
25.493849999999998 100.545852999999994 6557.000000000000000 a
25.372367000000001 101.008904999999999 6788.000000000000000 a
25.601002999999999 100.282278000000005 6416.000000000000000 a
25.258975000000000 101.141897999999998 6588.000000000000000 a
25.522597999999999 100.348482000000004 6706.000000000000000 a
25.375236999999998 100.993814999999998 6780.000000000000000 a
25.576965000000001 100.314132999999998 6421.000000000000000 a
25.222503000000000 101.249381999999997 6053.000000000000000 a
25.130423000000000 101.388819999999996 5963.000000000000000 a
25.489813000000002 100.543644999999998 6570.000000000000000 a
25.593198000000001 100.251919999999998 6360.000000000000000 a
25.374628000000001 100.881805000000000 6821.000000000000000 a
25.375225000000000 100.880740000000003 6832.000000000000000 a
25.238061999999999 101.202292999999997 6066.000000000000000 a
25.219175000000000 101.257892999999996 6053.000000000000000 a
25.354602000000000 100.952055000000001 6888.000000000000000 a
25.571465000000000 100.318370000000002 6421.000000000000000 a
25.511061999999999 100.476860000000002 7119.000000000000000 a
25.106449999999999 101.418565000000001 5968.000000000000000 a
25.398630000000001 100.821088000000003 6763.000000000000000 a
25.162163000000000 101.694329999999994 5976.000000000000000 a
25.256480000000000 102.168667999999997 5643.000000000000000 a
24.961137000000001 102.574839999999995 6081.000000000000000 a
25.009357999999999 102.328964999999997 5914.000000000000000 a
25.087693000000002 101.440494999999999 6001.000000000000000 a
25.073803000000002 101.501908000000000 5873.000000000000000 a
24.999808000000002 102.340694999999997 5887.000000000000000 a
25.058496999999999 101.513923000000005 5856.000000000000000 a
25.207726999999998 102.093819999999994 5323.000000000000000 a
25.081700000000001 101.450924999999998 5991.000000000000000 a
25.167787000000001 101.717273000000006 5999.000000000000000 a
25.141047000000000 101.873213000000007 5812.000000000000000 a
25.107392999999998 101.821572000000003 5822.000000000000000 a
25.177187000000000 101.907520000000005 5589.000000000000000 a
25.031960000000002 102.644346999999996 6134.000000000000000 a
25.055841999999998 101.576673000000000 5750.000000000000000 a
25.190283000000001 102.057027000000005 5315.000000000000000 a
25.019214999999999 102.697833000000003 6097.000000000000000 a
25.017685000000000 102.717737000000000 6104.000000000000000 a
25.173587999999999 101.905523000000002 5550.000000000000000 a
25.169833000000001 101.706136999999998 5994.000000000000000 a
25.011662999999999 102.626365000000007 6129.000000000000000 a
25.140698000000000 101.872587999999993 5812.000000000000000 a
25.078247000000001 101.477390000000000 5873.000000000000000 a
24.998550000000002 102.744600000000005 6269.685038999999961 a
25.256478000000001 102.168667999999997 5638.000000000000000 a
25.169318000000001 101.720633000000007 5999.000000000000000 a
25.213708000000000 102.218391999999994 5914.000000000000000 a
25.256478000000001 102.168674999999993 5646.000000000000000 a
25.183845000000002 102.288452000000007 6078.000000000000000 a
25.158750000000001 101.757503000000000 5876.000000000000000 a
25.169955000000002 101.706121999999993 5981.000000000000000 a
25.105257000000002 102.303943000000004 6038.000000000000000 a
25.183045000000000 102.056387999999998 5390.000000000000000 a
24.961317000000001 102.482879999999994 5984.000000000000000 a
25.169906999999998 101.706114999999997 6001.000000000000000 a
25.076843000000000 101.611118000000005 5743.000000000000000 a
25.168015000000000 101.903720000000007 5648.000000000000000 a
24.958394999999999 102.490637000000007 5991.000000000000000 a
25.170147000000000 101.706069999999997 5988.000000000000000 a
25.030092000000000 102.639397000000002 6142.000000000000000 a
25.031113000000001 102.679343000000003 6091.000000000000000 a
25.169937000000001 101.706123000000005 5994.000000000000000 a
22.814516999999999 108.333770999999999 251.612450999999993 a
25.253544000000002 110.147637000000003 468.000000000000000 a
25.366671000000000 110.087800999999999 560.000000000000000 a
22.814415000000000 108.334182999999996 301.028575999999987 a
25.262470000000000 110.297950999999998 409.000000000000000 a
24.771205999999999 110.494152000000000 321.000000000000000 a
22.814001999999999 108.332241999999994 104.000000000000000 a
22.816071999999998 108.331675000000004 0.000000000000000 a
25.241968000000000 110.096357999999995 508.000000000000000 a
25.091031000000001 110.295083000000005 462.000000000000000 a
25.421052000000000 110.077932000000004 574.000000000000000 a
22.812184999999999 108.325289999999995 0.000000000000000 a
25.271083000000001 110.286981999999995 378.000000000000000 a
23.161190999999999 109.080004000000002 372.000000000000000 a
25.375527999999999 110.067794000000006 569.000000000000000 a
25.725431000000000 110.064198000000005 1073.000000000000000 a
22.813707000000001 108.332328000000004 235.626341999999994 a
25.297507000000000 110.167670000000001 474.000000000000000 a
23.199711000000001 109.131898000000007 199.000000000000000 a
22.813780999999999 108.332218999999995 192.518671000000012 a
22.813852000000001 108.332547000000005 0.000000000000000 a
25.748256999999999 110.127184000000000 1131.000000000000000 a
25.498557999999999 110.393500000000003 0.000000000000000 a
25.271343999999999 110.293681000000007 415.000000000000000 a
22.814177000000001 108.334316999999999 0.000000000000000 a
25.104771000000000 110.454859999999996 599.000000000000000 a
25.284890000000001 110.181584999999998 513.000000000000000 a
22.818024999999999 108.322717999999995 0.000000000000000 a
22.813874999999999 108.334203000000002 220.398514000000006 a
25.117557000000001 110.435422000000003 400.000000000000000 a
22.814067000000001 108.334119999999999 0.000000000000000 a
22.813977000000001 108.362402000000003 0.000000000000000 a
24.776978000000000 110.480154999999996 334.000000000000000 a
24.776828999999999 110.487245999999999 324.000000000000000 a
22.813644000000000 108.332622999999998 194.695827000000008 a
25.264447000000001 110.264140999999995 416.000000000000000 a
22.813108000000000 108.331676999999999 0.000000000000000 a
22.817978000000000 108.323063000000005 330.121975000000020 a
25.583732999999999 110.071528999999998 897.000000000000000 a
24.865618999999999 110.511456999999993 279.000000000000000 a
22.814406999999999 108.334027000000006 0.000000000000000 a
24.817378000000001 110.498276000000004 282.000000000000000 a
22.813711999999999 108.331959999999995 0.000000000000000 a
22.245307000000000 114.180149000000000 74.148730000000000 a
23.016463999999999 113.767778000000007 296.826224000000025 a
22.558009999999999 113.944381000000007 27.629052000000001 a
26.216588000000002 115.308625000000006 446.199999999999989 a
23.203057999999999 113.530131999999995 14678.500000000000000 a
23.075286999999999 113.780711999999994 15242.799999999999272 a
25.904990000000002 115.674537000000001 0.000000000000000 a
22.285772999999999 114.160708000000000 32.799999999999997 a
22.971329999999998 114.197379999999995 11.000000000000000 a
22.245291999999999 114.176502999999997 67.154759999999996 a
23.557369999999999 114.609371999999993 107.000000000000000 a
22.301874999999999 113.868731999999994 810.399999999999977 a
25.882452000000001 113.068265999999994 427.000000000000000 a
23.175169000000000 113.487335000000002 88.971216999999996 a
22.539762000000000 114.013547000000003 121.400000000000006 a
22.537969000000000 114.015281999999999 -17.078678000000000 a
22.567660000000000 113.898385000000005 121.000000000000000 a
22.627974999999999 113.862939999999995 59.100000000000001 a
24.510553999999999 117.381271999999996 136.810137999999995 a
22.567257000000001 113.879947000000001 23.000000000000000 a
22.898028000000000 113.290341999999995 29.500000000000000 a
23.059419999999999 113.778368000000000 -12.660174000000000 a
26.027114999999998 116.155117000000004 846.500000000000000 a
22.234724000000000 114.168834000000004 94.033457999999996 a
23.010804000000000 113.733498999999995 -0.475161000000000 a
23.017423999999998 113.766648000000004 278.300261999999975 a
22.338947000000001 114.131294999999994 125.465980999999999 a
22.898405000000000 113.289248000000001 29.500000000000000 a
22.352827000000001 114.080027000000001 251.433529999999990 a
22.161925000000000 113.552960999999996 137.000000000000000 a
22.284811000000001 114.173530999999997 62.840643000000000 a
22.871583000000001 115.401501999999994 160.000000000000000 a
25.954806999999999 115.489393000000007 0.000000000000000 a
22.570145000000000 113.921666999999999 62.299999999999997 a
21.774992000000001 113.692774999999997 17887.099999999998545 a
22.961434000000001 115.856938999999997 66.000000000000000 a
24.591849000000000 117.041224000000000 2066.409894999999779 a
23.372330000000002 113.262038000000004 16.000000000000000 a
25.737138999999999 112.728773000000004 1185.000000000000000 a
23.013907000000000 113.723089000000002 46.477812000000000 a
25.063367000000000 116.423407999999995 0.000000000000000 a
22.235101000000000 114.172376000000000 444.384045000000015 a
25.354913000000000 116.617552000000003 0.000000000000000 a
25.070010000000000 121.573364999999995 111.408372999999997 a
25.035492999999999 121.562810999999996 -194.407487000000003 a
25.053633999999999 121.261455999999995 305.171498999999983 a
24.496955000000000 118.070569000000006 306.542365000000018 a
24.498712000000001 117.920311999999996 90.486357999999996 a
24.822824000000001 121.019120000000001 192.712548999999996 a
24.447896000000000 118.067530000000005 96.921206999999995 a
24.456689000000001 118.077071000000004 65.296929000000006 a
24.453620999999998 118.068689000000006 49.175643000000001 a
23.002162999999999 120.161095000000003 79.103218999999996 a
24.503945999999999 117.848894999999999 59.863081000000001 a
23.427855999999998 120.339603999999994 209.420321999999999 a
25.040994999999999 121.573497000000003 137.974595999999991 a
24.810939999999999 120.969982999999999 159.043504000000013 a
23.518371999999999 120.808107000000007 7273.391365000000405 a
24.480550999999998 118.119850999999997 164.491774999999990 a
24.456181999999998 118.067288000000005 47.192438000000003 a
23.431674000000001 120.613176999999993 1905.391624000000093 a
24.498926999999998 117.761584999999997 -8.576525999999999 a
23.515160999999999 120.810119000000000 7350.745813999999882 a
24.434819999999998 118.089207999999999 104.932490000000001 a
23.429313000000000 120.319215000000000 151.228330000000000 a
24.443612999999999 118.091825000000000 73.915065999999996 a
24.484309000000000 117.965011000000004 97.502825000000001 a
22.677837000000000 120.336033000000000 188.225387000000012 a
23.491009999999999 120.776985999999994 6492.543458000000101 a
24.445053999999999 118.062984000000000 230.916764999999998 a
24.794805000000000 120.995034000000004 340.630663000000027 a
24.678581000000001 118.154981000000006 67.455551000000000 a
24.456983999999999 118.087543999999994 73.431725999999998 a
23.423601000000001 120.643039000000002 3290.417287000000215 a
25.060082000000001 121.573111999999995 161.217942999999991 a
23.242988000000000 120.365703999999994 380.085872999999992 a
23.494475000000001 120.794200000000004 7211.016158000000360 a
25.063403000000001 121.337322999999998 786.838080999999988 a
24.217330000000000 120.638138999999995 544.492067000000020 a
24.811287000000000 121.040971999999996 327.550006999999994 a
25.050843000000000 121.595197999999996 218.406864000000013 a
24.484573999999999 117.954911999999993 87.683396000000002 a
24.582248000000000 117.567807000000002 78.055075000000002 a
24.510314999999999 117.842172000000005 111.749718000000001 a
24.640196000000000 118.167478000000003 57.105491999999998 a
24.796005999999998 121.037092999999999 283.929494999999974 a
29.975480999999998 90.684320000000000 12854.000000000000000 a
29.957643999999998 90.719074000000006 13018.000000000000000 a
30.161598000000001 90.561818000000002 14629.000000000000000 a
30.243115000000000 90.647324999999995 15187.000000000000000 a
30.092261000000001 90.534853999999996 14072.000000000000000 a
30.203246000000000 90.605208000000005 14964.000000000000000 a
30.176766000000001 90.575573000000006 14659.000000000000000 a
29.981179000000001 90.675895999999995 13058.000000000000000 a
30.258116000000001 90.699718000000004 14793.000000000000000 a
30.247668999999998 90.670469999999995 15174.000000000000000 a
30.178578000000002 90.577568999999997 14682.000000000000000 a
29.965971000000000 90.706776000000005 12933.000000000000000 a
30.215731000000002 90.626226000000003 15157.000000000000000 a
30.208621000000001 90.614659000000003 15059.000000000000000 a
30.123881000000001 90.542241000000004 14154.000000000000000 a
30.133260000000000 90.538527999999999 14219.000000000000000 a
30.152398999999999 90.549670000000006 14377.000000000000000 a
30.019143000000000 90.629339999999999 13629.000000000000000 a
30.029506000000001 90.625073000000000 13671.000000000000000 a
30.234815000000001 90.634776000000002 15246.000000000000000 a
30.128681000000000 90.540222999999997 14190.000000000000000 a
30.030608000000001 90.619433000000001 13615.000000000000000 a
30.245778000000001 90.658556000000004 15207.000000000000000 a
30.136738999999999 90.538482999999999 14236.000000000000000 a
30.209897999999999 90.617525000000001 15118.000000000000000 a
30.203593000000001 90.605625000000003 14961.000000000000000 a
30.243510000000001 90.648285000000001 15190.000000000000000 a
29.974005999999999 90.688395999999997 12844.000000000000000 a
29.959824999999999 90.717985999999996 13005.000000000000000 a
29.982157999999998 90.674801000000002 13100.000000000000000 a
30.129487999999998 90.539876000000007 14193.000000000000000 a
30.030631000000000 90.619833000000000 13619.000000000000000 a
30.110907999999998 90.542281000000003 14167.000000000000000 a
30.176406000000000 90.575160999999994 14649.000000000000000 a
30.216051000000000 90.626433000000006 15161.000000000000000 a
30.204602999999999 90.607090999999997 14951.000000000000000 a
30.206887999999999 90.611524000000003 15000.000000000000000 a
30.221392999999999 90.628692999999998 15167.000000000000000 a
29.989553000000001 90.668283000000002 13323.000000000000000 a
29.993518000000002 90.666498000000004 13356.000000000000000 a
30.155268000000000 90.553410999999997 14459.000000000000000 a
30.000927999999998 90.652259000000001 13540.000000000000000 a
30.217597999999999 90.627208999999993 15164.000000000000000 a
29.710771000000001 92.087366000000003 13551.000000000000000 a
30.308254999999999 90.802498000000000 14180.000000000000000 a
29.627472999999998 91.070441000000002 11952.000000000000000 a
29.626017999999998 91.067350000000005 11952.000000000000000 a
29.639724999999999 91.157075000000006 11867.000000000000000 a
29.652258000000000 91.096897999999996 11955.000000000000000 a
30.506485999999999 91.207477999999995 14236.000000000000000 a
29.833644000000000 92.343677000000000 16249.000000000000000 a
31.067845999999999 91.673150000000007 15328.000000000000000 a
29.942899000000001 90.720675999999997 13012.000000000000000 a
30.574361000000000 91.490630999999993 15023.000000000000000 a
29.627168999999999 91.070565999999999 11972.000000000000000 a
30.681626000000001 91.532621000000006 14970.000000000000000 a
29.676137000000001 91.378231000000000 12021.000000000000000 a
30.375156000000000 90.921182999999999 13796.000000000000000 a
30.656338000000002 91.536097999999996 14928.000000000000000 a
30.440791000000001 91.029685999999998 14252.000000000000000 a
30.979906000000000 91.651472999999996 15610.000000000000000 a
30.795583000000001 91.600409999999997 15335.000000000000000 a
29.798427000000000 91.598140999999998 12271.000000000000000 a
31.121413000000000 91.668683999999999 15312.000000000000000 a
29.626700000000000 91.066455000000005 11995.000000000000000 a
29.997228000000000 93.062028999999995 11767.000000000000000 a
30.477100000000000 91.109505999999996 14140.000000000000000 a
29.803177999999999 91.644615000000002 12313.000000000000000 a
29.627765000000000 91.069163000000003 11946.000000000000000 a
29.719270000000002 90.843497999999997 12467.000000000000000 a
31.021653000000001 91.673052999999996 15374.000000000000000 a
30.480639000000000 91.114765000000006 14072.000000000000000 a
30.880987999999999 91.636170000000007 15518.000000000000000 a
31.097590000000000 91.670271000000000 15318.000000000000000 a
30.427762999999999 90.998532999999995 14147.000000000000000 a
30.521193000000000 91.270320999999996 14255.000000000000000 a
30.502289000000001 91.193488000000002 14137.000000000000000 a
31.177986000000001 91.675853000000004 15144.000000000000000 a
30.326550000000001 90.841562999999994 14154.000000000000000 a
29.849526000000001 92.333042000000006 15684.000000000000000 a
30.640174999999999 91.536421000000004 14941.000000000000000 a
30.529671000000000 91.316620000000000 14334.000000000000000 a
29.839793000000000 90.744845999999995 12995.000000000000000 a
31.077162999999999 91.670384999999996 15351.000000000000000 a
30.534410999999999 91.342939000000001 14386.000000000000000 a
29.973240000000001 93.106825999999998 11458.000000000000000 a
27.098633000000000 100.243882999999997 8585.958005000000412 a
26.878650000000000 100.186999999999998 8074.146982000000207 a
26.928432999999998 100.203350000000000 8028.215223000000151 a
27.110749999999999 100.218232999999998 11597.769028999999136 a
26.856033000000000 100.149766999999997 8215.223097000000053 a
26.873683000000000 100.229950000000002 8152.887139000000388 a
27.112933000000002 100.224883000000005 10994.094488000000638 a
26.874082999999999 100.230767000000000 8038.057743000000301 a
26.873933000000001 100.231300000000005 7952.755906000000323 a
26.873500000000000 100.025649999999999 7224.409448999999768 a
26.869850000000000 100.188900000000004 7883.858267999999953 a
26.862017000000002 100.152782999999999 8123.359580000000278 a
26.876467000000002 100.031017000000006 7050.524934000000030 a
26.891332999999999 100.221817000000001 7893.700786999999764 a
26.881150000000002 100.183183000000000 7995.406823999999688 a
26.876217000000000 100.233249999999998 7831.364829000000100 a
26.893367000000001 100.041866999999996 6597.769029000000046 a
27.106117000000001 100.248532999999995 10223.097112999999808 a
26.890933000000000 100.220816999999997 7893.700786999999764 a
26.876249999999999 100.235567000000003 7874.015747999999803 a
26.876200000000001 100.234617000000000 7837.926508999999896 a
26.854382999999999 100.148382999999995 8090.551180999999815 a
26.918382999999999 100.205732999999995 7965.879264999999577 a
26.903967000000002 100.041133000000002 6443.569553999999698 a
27.105533000000001 100.197282999999999 15003.280839999999444 a
26.866983000000001 100.193200000000004 7887.139108000000306 a
27.000582999999999 100.207532999999998 8759.842520000000150 a
26.919616999999999 100.203450000000004 7995.406823999999688 a
26.902833000000001 100.220416999999998 7919.947506999999860 a
26.877367000000000 100.232749999999996 7841.207349000000249 a
26.879767000000001 100.230950000000007 7900.262466999999560 a
26.860917000000001 100.035667000000004 8211.942257000000609 a
26.890833000000001 100.039117000000005 6607.611549000000196 a
27.112566999999999 100.221900000000005 11499.343832000000475 a
27.066167000000000 100.264217000000002 9055.118109999999433 a
26.875867000000000 100.233216999999996 7801.837269999999990 a
26.890882999999999 100.160749999999993 8116.797899999999572 a
26.901900000000001 100.219466999999995 7906.824147000000266 a
26.887782999999999 100.039632999999995 6817.585302000000411 a
26.903033000000001 100.165867000000006 8572.834645999999339 a
26.873899999999999 100.235467000000000 7916.666667000000416 a
26.845800000000001 100.068583000000004 8631.889763999999559 a
26.915617000000001 100.209316999999999 8028.215223000000151 a
30.574604999999998 103.979163999999997 1438.364045000000033 a
30.736798000000000 104.140725000000003 1765.099999999999909 a
30.676252999999999 104.046210000000002 1716.674845999999889 a
30.569029000000000 104.066019999999995 1460.000000000000000 a
30.704512999999999 104.048734999999994 1526.355994000000010 a
30.822227999999999 103.835420999999997 1777.133690999999999 a
30.711648000000000 104.045794999999998 1544.694373000000041 a
30.682558000000000 104.014989000000000 1494.693307000000004 a
30.705400000000001 104.047212000000002 1607.546469999999999 a
30.698999000000001 104.045854000000006 1578.672215000000051 a
30.739317000000000 104.140756999999994 1692.900000000000091 a
30.632653999999999 104.034490000000005 1493.733523999999989 a
30.653072000000002 104.102937999999995 1397.599999999999909 a
31.001365000000000 103.607658999999998 2281.420449000000190 a
30.965879000000001 103.659619000000006 2181.460763999999926 a
30.694022000000000 104.087936999999997 1637.099999999999909 a
31.226178000000001 104.401867999999993 1706.000000000000000 a
30.704101999999999 104.048266999999996 1604.121849999999995 a
30.588417000000000 104.158038000000005 1637.099999999999909 a
30.929542999999999 103.709778000000000 2058.581654000000071 a
30.520219999999998 104.011719999999997 1444.000000000000000 a
30.672854000000001 104.019169000000005 1481.980653000000075 a
30.517440000000001 104.023724000000001 1405.000000000000000 a
30.661798000000001 104.083088000000004 1676.500000000000000 a
29.625195000000001 106.734747999999996 0.000000000000000 a
29.626185000000000 106.552655000000001 1013.799999999999955 a
30.553849000000000 104.059831000000003 1466.000000000000000 a
30.931134000000000 103.707376999999994 2057.479298000000199 a
29.721222000000001 106.637281999999999 1210.599999999999909 a
31.009654999999999 103.621420000000001 2273.802070000000185 a
30.796022000000001 106.069383000000002 561.000000000000000 a
30.644971999999999 104.022335999999996 1533.853927000000112 a
28.208010000000002 102.152546999999998 5136.000000000000000 a
30.571981999999998 104.056180999999995 1434.000000000000000 a
30.712470000000000 104.037543999999997 1565.198022000000037 a
31.009992000000000 103.623741999999993 2253.604800000000068 a
30.552066000000000 104.054235000000006 1424.000000000000000 a
29.725092000000000 105.748388000000006 1269.700000000000045 a
27.897610000000000 102.222622999999999 4902.000000000000000 a
29.581540000000000 106.448490000000007 557.700000000000045 a
30.790745000000001 103.872764000000004 1713.962303000000020 a
30.795793000000000 106.069170000000000 935.000000000000000 a
30.703882000000000 104.047916000000001 1655.760635999999977 a
26.424662999999999 111.612767000000005 168.000000000000000 a
26.673756000000001 111.791325999999998 381.000000000000000 a
27.607510000000001 111.851354999999998 375.000000000000000 a
27.326224000000000 111.850887999999998 925.000000000000000 a
27.128136999999999 112.078579000000005 457.000000000000000 a
27.544708000000000 112.013649000000001 369.000000000000000 a
26.407171999999999 111.462548999999996 576.000000000000000 a
27.544729000000000 112.013609000000002 326.000000000000000 a
26.389050000000001 111.620386999999994 282.000000000000000 a
26.344996999999999 111.249202999999994 0.000000000000000 a
26.434194000000002 111.546000000000006 449.000000000000000 a
26.389014000000000 111.620349000000004 315.000000000000000 a
26.799562999999999 111.997332999999998 430.000000000000000 a
26.444989000000000 111.564610999999999 414.000000000000000 a
26.564629000000000 111.693383999999995 220.197342999999989 a
26.460892999999999 111.606947000000005 0.000000000000000 a
26.500667000000000 111.633626000000007 143.232346000000007 a
26.434526999999999 111.581856999999999 359.000000000000000 a
26.424322000000000 111.612734000000003 329.000000000000000 a
26.389109999999999 111.620391999999995 269.000000000000000 a
27.671579999999999 111.702802000000005 542.000000000000000 a
26.389060000000001 111.620393000000007 276.000000000000000 a
26.409386000000001 111.614991000000003 150.000000000000000 a
26.550975000000001 111.687425000000005 0.000000000000000 a
26.430574000000000 111.544201000000001 431.000000000000000 a
27.184325000000001 111.904903000000004 758.000000000000000 a
27.728470000000002 111.678291999999999 624.000000000000000 a
27.473313999999998 111.992323999999996 233.000000000000000 a
27.588632000000000 111.918199999999999 314.000000000000000 a
26.437532000000001 111.582605999999998 361.000000000000000 a
26.687387000000001 111.806500999999997 423.000000000000000 a
26.389050000000001 111.620362000000000 304.000000000000000 a
27.671312000000000 111.703614000000002 539.000000000000000 a
27.606898999999999 111.842312000000007 275.000000000000000 a
26.645876999999999 111.728548000000004 387.000000000000000 a
26.389078000000001 111.620406000000003 279.000000000000000 a
26.396673000000000 111.401195999999999 503.114364000000023 a
27.573785999999998 111.953153000000000 415.000000000000000 a
26.772582000000000 112.142608999999993 364.000000000000000 a
27.738733000000000 109.908582999999993 685.695538000000056 a
27.283645000000000 111.867851999999999 888.000000000000000 a
26.486425000000001 111.630731999999995 243.000000000000000 a
26.389071999999999 111.620424000000000 275.000000000000000 a
30.521076999999998 114.345212000000004 239.500000000000000 a
30.545755000000000 114.293120000000002 0.000000000000000 a
30.579492999999999 114.292415000000005 177.199999999999989 a
29.720046000000000 116.019451000000004 64.048297000000005 a
28.196394000000002 113.213710000000006 190.000000000000000 a
27.131247999999999 114.991542999999993 223.099999999999994 a
26.901686999999999 112.607027000000002 287.000000000000000 a
29.884212000000002 115.832103000000004 0.000000000000000 a
30.546060000000001 114.311976000000001 0.000000000000000 a
30.557523000000000 114.298761999999996 88.599999999999994 a
26.985136000000001 112.768471000000005 259.000000000000000 a
26.893459000000000 112.616050999999999 188.000000000000000 a
30.945623000000001 114.492244999999997 0.000000000000000 a
30.544699999999999 114.293226000000004 0.000000000000000 a
28.094177999999999 115.813654999999997 83.825614000000002 a
30.556958999999999 114.274189000000007 0.000000000000000 a
28.820532000000000 115.868965000000003 0.000000000000000 a
26.321114999999999 116.340367999999998 794.000000000000000 a
30.943327000000000 114.080691000000002 57.000000000000000 a
30.542311999999999 114.296431999999996 213.300000000000011 a
28.061987999999999 115.741721999999996 0.000000000000000 a
27.653621999999999 113.645697999999996 39740.800000000002910 a
31.143986999999999 113.931169999999995 0.000000000000000 a
31.194765000000000 117.269165000000001 0.000000000000000 a
30.483544999999999 114.333574999999996 144.400000000000006 a
30.498004999999999 115.179012000000000 132.733680999999990 a
27.130216999999998 114.987639999999999 108.299999999999997 a
30.531620000000000 114.301766000000001 0.000000000000000 a
30.614768000000002 114.243769999999998 55.799999999999997 a
30.557758000000000 114.294093000000004 95.099999999999994 a
29.023568999999998 115.802842999999996 126.537561999999994 a
30.201274999999999 115.451809999999995 0.000000000000000 a
28.955874999999999 115.821397000000005 0.000000000000000 a
30.943227000000000 114.021038000000004 184.000000000000000 a
28.141489000000000 112.965658000000005 -6.000000000000000 a
30.548566000000001 114.289676000000000 0.000000000000000 a
27.550847000000001 113.155208999999999 164.000000000000000 a
30.056985000000001 115.520168999999996 77.757840999999999 a
29.510590000000001 115.872421000000003 301.075882999999976 a
30.550498000000001 114.293418000000003 144.400000000000006 a
26.534050000000001 115.259798000000004 839.899999999999977 a
30.589971999999999 114.290638000000001 203.400000000000006 a
30.592262999999999 114.338177999999999 101.700000000000003 a
29.793084000000000 119.689404999999994 85.226050000000001 a
31.227592999999999 121.490458000000004 341.199999999999989 a
31.240855000000000 121.496795000000006 95.099999999999994 a
31.241847000000000 121.495247000000006 52.500000000000000 a
30.037050000000001 121.423446999999996 202.000000000000000 a
31.115563000000002 121.049149000000000 89.000000000000000 a
30.193247000000000 120.230074000000002 105.503563000000000 a
31.295272000000001 121.547363000000004 52.000000000000000 a
27.645614999999999 117.967752000000004 671.453652000000034 a
30.265087000000001 120.087131999999997 48.925220000000003 a
31.301538000000001 121.502880000000005 0.000000000000000 a
30.228100999999999 120.134156000000004 66.638306999999998 a
31.234059999999999 121.471693000000002 91.900000000000006 a
31.239542000000000 121.478944999999996 334.000000000000000 a
31.254712999999999 121.451110000000000 68.900000000000006 a
31.241059000000000 121.431927000000002 107.000000000000000 a
30.220140000000001 120.228342999999995 69.000000000000000 a
31.224605000000000 121.436527999999996 32.799999999999997 a
29.862100999999999 121.575187000000000 0.000000000000000 a
30.179230000000000 120.060761999999997 80.000000000000000 a
30.228998000000001 120.335125000000005 49.000000000000000 a
31.241083000000000 121.492436999999995 55.799999999999997 a
31.223949999999999 121.420809000000006 197.000000000000000 a
27.662091000000000 117.980153999999999 668.145479000000023 a
27.670988999999999 117.961931000000007 882.443205000000034 a
31.224927999999998 121.409222999999997 128.000000000000000 a
29.690192000000000 121.205646999999999 1684.000000000000000 a
30.270789000000001 120.166414000000003 105.230253000000005 a
31.302996000000000 121.508891000000006 776.000000000000000 a
31.185732999999999 121.473145000000002 86.000000000000000 a
30.183077000000001 120.279319000000001 113.537930000000003 a
31.203930000000000 121.466767000000004 75.500000000000000 a
31.232357000000000 121.458164999999994 -6.600000000000000 a
30.251121999999999 120.049684999999997 69.000000000000000 a
31.237212000000000 121.483665000000002 223.099999999999994 a
31.151993000000001 121.267803000000001 65.599999999999994 a
27.629536999999999 117.936800000000005 730.046148000000017 a
30.223272999999999 120.399034000000000 63.263750000000002 a
31.223400999999999 121.422235000000001 138.000000000000000 a
30.243161000000001 120.106791000000001 182.364833000000004 a
30.254902000000001 120.123423000000003 87.000000000000000 a
31.243105000000000 121.498384999999999 72.200000000000003 a
30.273852999999999 120.133294000000006 -79.452214999999995 a
32.200491000000000 91.618110999999999 15269.000000000000000 a
35.086390000000002 93.039135999999999 15269.000000000000000 a
32.648308999999998 91.482031000000006 16027.000000000000000 a
35.409229000000003 93.568713000000002 14738.000000000000000 a
35.347185000000003 93.368015999999997 14836.000000000000000 a
31.473763000000002 91.998046000000002 14974.000000000000000 a
36.216143000000002 94.786524000000000 10016.000000000000000 a
34.314995000000003 92.552657999999994 15161.000000000000000 a
32.770811000000002 91.525289999999998 15981.000000000000000 a
33.317255000000003 91.882628999999994 15846.000000000000000 a
34.874158000000001 92.928156000000001 15039.000000000000000 a
31.452029000000000 91.995771000000005 14856.000000000000000 a
34.635615999999999 92.865818000000004 15650.000000000000000 a
35.013162000000001 92.995348000000007 14948.000000000000000 a
35.904612999999998 94.730868000000001 11289.000000000000000 a
34.542242999999999 92.727639999999994 15249.000000000000000 a
32.820466000000003 91.532255000000006 16191.000000000000000 a
34.381315999999998 92.635662999999994 15240.000000000000000 a
35.880343000000003 94.444170999999997 12005.000000000000000 a
35.185636000000002 93.056881000000004 15272.000000000000000 a
35.896791000000000 94.642548000000005 11414.000000000000000 a
35.220225999999997 93.143022999999999 15144.000000000000000 a
35.084600000000002 93.038449999999997 15243.000000000000000 a
35.847082999999998 94.356683000000004 12703.000000000000000 a
33.192360999999998 91.862733000000006 15835.000000000000000 a
33.207650999999998 91.863797000000005 15838.000000000000000 a
35.669804999999997 94.054025999999993 15453.000000000000000 a
35.683926000000000 94.049391999999997 15118.000000000000000 a
32.782682000000001 91.529865999999998 15975.000000000000000 a
31.338035999999999 91.888711000000001 14902.000000000000000 a
31.520826000000000 91.937304999999995 15295.000000000000000 a
33.383505000000000 91.941873000000001 15932.000000000000000 a
34.836030000000001 92.937911000000000 15075.000000000000000 a
31.488613999999998 91.959580000000003 15262.000000000000000 a
36.020533000000000 94.819068000000001 10804.000000000000000 a
34.310161000000001 92.549519000000004 15217.000000000000000 a
35.964398000000003 94.821027999999998 10997.000000000000000 a
35.818182999999998 94.360151000000002 12897.000000000000000 a
35.292853000000001 93.278593999999998 14856.000000000000000 a
34.320779000000002 92.560362999999995 15066.000000000000000 a
31.599070999999999 91.757783000000003 14915.000000000000000 a
34.650415000000002 92.889599000000004 15788.000000000000000 a
34.650551000000000 92.887463999999994 15778.000000000000000 a
35.209617000000001 105.243466999999995 5951.443570000000364 a
36.034278000000000 103.848228000000006 4984.000000000000000 a
36.119247999999999 103.533411000000001 4990.000000000000000 a
34.536332999999999 106.045450000000002 3454.724408999999923 a
34.378483000000003 106.673092999999994 2605.000000000000000 a
35.008111999999997 104.688342000000006 5520.000000000000000 a
36.038539000000000 103.836850999999996 4911.000000000000000 a
35.711666999999998 104.474699999999999 6210.629920999999740 a
34.641114999999999 105.731695999999999 3537.000000000000000 a
36.279747999999998 102.981133000000000 5577.000000000000000 a
35.659038000000002 104.365665000000007 -777.000000000000000 a
34.068882000000002 106.706308000000007 3746.699999999999818 a
35.707667000000001 104.441533000000007 6295.931759000000056 a
35.854132999999997 104.250000000000000 5961.286089000000175 a
34.519132999999997 106.300799999999995 3169.291338999999880 a
34.526072999999997 106.270403000000002 3181.000000000000000 a
36.034953000000002 103.845275999999998 4954.000000000000000 a
36.068303000000000 103.734661000000003 5049.000000000000000 a
36.184480000000001 103.184926000000004 5381.000000000000000 a
32.842478000000000 105.915512000000007 1807.700000000000045 a
35.405335999999998 104.606510000000000 6644.000000000000000 a
35.664845000000000 104.576288000000005 6145.000000000000000 a
34.130522999999997 106.750572000000005 4012.500000000000000 a
34.761063999999998 105.105974000000003 4058.000000000000000 a
34.698675000000001 105.521129000000002 4016.000000000000000 a
32.026834999999998 105.116377000000000 2001.299999999999955 a
34.536997000000000 106.131636999999998 -777.000000000000000 a
34.758775000000000 105.390645000000006 -777.000000000000000 a
36.150875999999997 103.813385999999994 5297.000000000000000 a
32.269826999999999 105.423855000000003 1797.900000000000091 a
34.567276999999997 105.896201000000005 3431.000000000000000 a
34.622394000000000 105.829155999999998 3537.000000000000000 a
33.333914999999998 106.136191999999994 2139.099999999999909 a
36.059266999999998 103.814300000000003 5088.582677000000331 a
36.055703999999999 103.978351000000004 5046.000000000000000 a
31.339974999999999 104.524302000000006 1706.000000000000000 a
36.034241999999999 103.832367000000005 5154.000000000000000 a
35.510983000000003 104.659206999999995 -777.000000000000000 a
36.034176000000002 103.832865999999996 4912.000000000000000 a
35.070033000000002 105.422667000000004 5734.908136000000013 a
34.615594999999999 105.800993000000005 3606.000000000000000 a
36.048217000000001 103.863632999999993 5134.514436000000387 a
34.848633000000000 104.745461000000006 5259.000000000000000 a
34.709626999999998 111.100277000000006 -777.000000000000000 a
34.572521999999999 108.214738999999994 2921.000000000000000 a
34.229792000000003 108.898302999999999 1392.000000000000000 a
34.441929000000002 108.746325999999996 1627.000000000000000 a
34.484139999999996 109.427560000000000 1260.000000000000000 a
34.297165999999997 109.033123000000003 1214.000000000000000 a
34.494627000000001 109.627717000000004 1187.000000000000000 a
34.370139999999999 108.806881000000004 1177.000000000000000 a
34.281280000000002 108.974832000000006 1404.200000000000045 a
34.485483000000002 109.486255999999997 1296.000000000000000 a
34.253472000000002 108.955430000000007 1289.000000000000000 a
34.487761999999996 109.529865000000001 1315.599999999999909 a
34.244900000000001 108.925452000000007 1261.000000000000000 a
34.389713999999998 109.278775999999993 658.171344999999974 a
34.479813999999998 109.382866000000007 1243.000000000000000 a
34.236466999999998 108.891300000000001 1400.918634999999995 a
34.306176999999998 107.738827000000001 1539.000000000000000 a
34.303879000000002 109.057676000000001 1335.000000000000000 a
34.236074000000002 108.902174000000002 1312.000000000000000 a
34.736296000000003 112.067104000000000 903.000000000000000 a
34.722203999999998 111.891701999999995 1274.000000000000000 a
34.239626999999999 108.958879999999994 1352.000000000000000 a
34.245327000000003 108.925172000000003 1547.000000000000000 a
34.525768999999997 110.081603000000001 1486.000000000000000 a
34.525100999999999 108.256499000000005 1979.000000000000000 a
34.545012000000000 110.734072999999995 1391.099999999999909 a
34.412351000000001 108.750681000000000 1522.000000000000000 a
34.247146999999998 108.963762000000003 1477.000000000000000 a
34.484498000000002 109.697016000000005 1237.000000000000000 a
34.288023000000003 108.907543000000004 1293.000000000000000 a
34.242372000000003 108.905690000000007 846.500000000000000 a
34.426752999999998 109.261427999999995 1270.000000000000000 a
34.276452999999997 108.958107999999996 1352.000000000000000 a
34.269494000000002 108.933001000000004 1125.017000999999937 a
34.279443000000001 108.964703000000000 1289.000000000000000 a
34.371183000000002 107.132783000000003 1932.414698000000044 a
34.288091000000001 108.889947000000006 1251.000000000000000 a
34.290913000000003 108.857484999999997 1289.000000000000000 a
34.260814000000003 108.953201000000007 1229.000000000000000 a
34.555062999999997 110.134178000000006 1614.000000000000000 a
34.260004000000002 108.942565000000002 1327.000000000000000 a
34.485790000000001 109.456104999999994 1289.400000000000091 a
34.301580000000001 109.069762999999995 1266.400000000000091 a
32.937939999999998 115.866271999999995 0.000000000000000 a
35.663386000000003 116.920812999999995 169.000000000000000 a
36.105786000000002 114.333680999999999 256.000000000000000 a
34.798247000000003 117.245036999999996 252.599999999999994 a
35.050888000000000 117.152722999999995 347.769028999999989 a
35.649557999999999 116.897155999999995 151.000000000000000 a
34.775440000000003 113.637217000000007 0.000000000000000 a
31.880974999999999 114.906541000000004 179.658963000000000 a
36.057203000000001 117.145510000000002 500.000000000000000 a
32.836478999999997 116.083832999999998 69.000000000000000 a
34.174897000000001 113.779263000000000 0.000000000000000 a
33.524062000000001 114.031892999999997 173.000000000000000 a
36.331660999999997 115.849878000000004 94.000000000000000 a
32.397196000000001 117.186430999999999 39.000000000000000 a
34.441550999999997 113.777142999999995 367.000000000000000 a
34.462707000000002 113.782217000000003 0.000000000000000 a
31.854360000000000 117.270824000000005 0.000000000000000 a
36.039760999999999 114.342635999999999 118.000000000000000 a
35.448016000000003 114.066169000000002 149.000000000000000 a
35.420253000000002 114.049582999999998 0.000000000000000 a
36.099702999999998 117.068965000000006 459.300000000000011 a
32.507528999999998 114.043501000000006 162.000000000000000 a
34.264207999999996 117.202181999999993 32.000000000000000 a
31.844100000000001 117.272848999999994 0.000000000000000 a
33.097490000000001 117.364801999999997 58.000000000000000 a
34.467256999999996 117.323988000000000 0.000000000000000 a
32.984095000000003 114.026556999999997 229.699999999999989 a
33.750762000000002 116.977637000000001 65.599999999999994 a
35.634880000000003 114.193674999999999 0.000000000000000 a
31.418626000000000 113.973562999999999 234.000000000000000 a
35.819242000000003 114.306972000000002 272.000000000000000 a
35.785201000000001 114.284833000000006 325.000000000000000 a
32.505197000000003 114.043216999999999 0.000000000000000 a
32.986711999999997 114.037222999999997 470.000000000000000 a
32.916918000000003 115.863489999999999 0.000000000000000 a
36.087966999999999 114.334084000000004 174.000000000000000 a
34.816217999999999 113.162806000000003 512.000000000000000 a
31.697534999999998 116.453132999999994 0.000000000000000 a
35.296553000000003 117.006210999999993 256.000000000000000 a
35.465997999999999 114.078197000000003 0.000000000000000 a
33.540353000000003 117.072085000000001 49.000000000000000 a
31.840752999999999 117.251622999999995 0.000000000000000 a
33.317045000000000 116.298186999999999 59.000000000000000 a
31.580938000000000 120.305238000000003 32.799999999999997 a
32.143504000000000 120.755718999999999 8.000000000000000 a
31.592320000000001 120.304474999999996 6.600000000000000 a
31.598272999999999 120.314747999999994 206.699999999999989 a
31.560333000000000 120.337782000000004 121.400000000000006 a
33.792405000000002 119.780073000000002 32.808399000000001 a
31.581685000000000 120.307334999999995 59.100000000000001 a
31.576103000000000 120.295644999999993 105.000000000000000 a
31.592067000000000 120.307266999999996 32.799999999999997 a
31.592289999999998 120.293405000000007 29.500000000000000 a
32.829684999999998 117.882221000000001 108.000000000000000 a
36.063904000000001 120.325503999999995 83.000000000000000 a
31.574012000000000 120.297353000000001 118.099999999999994 a
31.593181999999999 120.311002999999999 72.200000000000003 a
31.569997999999998 120.301096999999999 91.900000000000006 a
31.581095000000001 120.306065000000004 19.699999999999999 a
32.098216000000001 118.733979000000005 46.000000000000000 a
31.587702000000000 120.301575000000000 91.900000000000006 a
31.826578000000001 119.883342999999996 0.000000000000000 a
31.493668000000000 120.268091999999996 -13.100000000000000 a
32.241588000000000 120.760430999999997 69.000000000000000 a
32.012349000000000 120.834577999999993 -35.000000000000000 a
31.589774999999999 120.329464999999999 13.100000000000000 a
32.055495000000001 121.271719000000004 73.000000000000000 a
32.825678000000003 117.894946000000004 138.000000000000000 a
36.056961000000001 120.325275000000005 68.000000000000000 a
33.127178999999998 120.308339000000004 40.000000000000000 a
31.589296999999998 120.319972000000007 52.500000000000000 a
32.887490999999997 117.707628000000000 62.000000000000000 a
31.822057999999998 119.894251999999994 108.299999999999997 a
32.055073999999998 121.271603999999996 60.000000000000000 a
31.579418000000000 120.296723000000000 68.900000000000006 a
31.462959000000001 120.425252999999998 62.000000000000000 a
31.593705000000000 120.313213000000005 13.100000000000000 a
31.741788000000000 120.034004999999993 50.000000000000000 a
32.055974999999997 121.272244000000001 67.000000000000000 a
36.061779999999999 120.313867999999999 65.000000000000000 a
31.535734999999999 120.287657999999993 68.900000000000006 a
31.348203999999999 120.546623999999994 13.000000000000000 a
31.893232999999999 119.765054000000006 29.000000000000000 a
31.466411000000001 118.188227999999995 33.000000000000000 a
31.531748000000000 120.351962999999998 56.000000000000000 a
31.568349999999999 120.303332999999995 55.799999999999997 a
41.394190000000002 81.393268000000006 -777.000000000000000 a
41.388007999999999 81.324347000000003 -777.000000000000000 a
40.872570000000003 80.004450000000006 -777.000000000000000 a
41.085149999999999 80.201296999999997 -777.000000000000000 a
41.339278000000000 81.064282000000006 -777.000000000000000 a
41.223505000000003 80.544691999999998 -777.000000000000000 a
41.381391999999998 81.171850000000006 -777.000000000000000 a
41.142862000000001 80.303709999999995 -777.000000000000000 a
41.142870000000002 80.303758000000002 -777.000000000000000 a
41.338712999999998 81.042905000000005 -777.000000000000000 a
41.015847000000001 80.133702000000000 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.142916999999997 80.303802000000005 -777.000000000000000 a
41.151532000000003 80.326423000000005 -777.000000000000000 a
41.346670000000003 81.082158000000007 -777.000000000000000 a
41.390765000000002 81.363640000000004 -777.000000000000000 a
41.144637000000003 80.308605000000000 -777.000000000000000 a
41.145580000000002 80.311239999999998 -777.000000000000000 a
41.308669999999999 80.821906999999996 -777.000000000000000 a
41.142874999999997 80.303735000000003 -777.000000000000000 a
41.265332000000001 80.666015000000002 -777.000000000000000 a
41.055663000000003 80.177942999999999 -777.000000000000000 a
41.060155000000002 80.182351999999995 -777.000000000000000 a
41.192230000000002 80.417367999999996 -777.000000000000000 a
41.321562000000000 80.943527000000003 -777.000000000000000 a
41.120815000000000 80.232034999999996 -777.000000000000000 a
41.352522000000000 81.100915000000001 -777.000000000000000 a
41.190556999999998 80.409312000000000 -777.000000000000000 a
41.160555000000002 80.341471999999996 -777.000000000000000 a
41.161042000000002 80.279596999999995 -777.000000000000000 a
41.140962999999999 80.298410000000004 -777.000000000000000 a
41.126365000000000 80.252358000000001 -777.000000000000000 a
41.312142999999999 80.836787999999999 -777.000000000000000 a
41.389097000000000 81.188147000000001 -777.000000000000000 a
41.164735000000000 80.348439999999997 -777.000000000000000 a
41.097127000000000 80.208894999999998 -777.000000000000000 a
41.169175000000003 80.263630000000006 -777.000000000000000 a
41.338487000000001 81.022322000000003 -777.000000000000000 a
41.280419999999999 80.710087000000001 -777.000000000000000 a
41.199644999999997 80.452809999999999 -777.000000000000000 a
41.172289999999997 80.361091999999999 -777.000000000000000 a
41.066738000000001 80.188730000000007 -777.000000000000000 a
41.255450000000003 80.637157000000002 -777.000000000000000 a
37.313851999999997 95.843142999999998 10119.000000000000000 a
36.388221000000001 94.900199000000001 9278.000000000000000 a
37.328785000000003 96.014825000000002 10709.000000000000000 a
37.282153000000001 95.761792000000000 9965.000000000000000 a
37.323421000000003 95.954031000000001 10682.000000000000000 a
36.669193000000000 95.077940999999996 8927.000000000000000 a
37.199095999999997 95.554627999999994 9300.000000000000000 a
41.106347000000000 95.503809000000004 5717.000000000000000 a
37.066335000000002 95.440123000000000 8451.000000000000000 a
40.920492000000003 95.945338000000007 -777.000000000000000 a
37.115367999999997 95.513268999999994 9265.000000000000000 a
36.385593000000000 94.902940999999998 9229.000000000000000 a
36.655817999999996 95.066867999999999 8852.000000000000000 a
36.389301000000003 94.935822999999999 9281.000000000000000 a
37.323545000000003 96.044223000000002 10594.000000000000000 a
36.529832999999996 94.973397000000006 8836.000000000000000 a
37.312438999999998 95.834406000000001 10315.000000000000000 a
36.383597999999999 94.901148000000006 9206.000000000000000 a
36.748800000000003 95.195964000000004 8632.000000000000000 a
37.224620000000002 95.555678000000000 9511.000000000000000 a
37.165678000000000 95.553022999999996 9446.000000000000000 a
37.221370000000000 95.555475000000001 9341.000000000000000 a
37.041120999999997 95.426061000000004 8816.000000000000000 a
36.608747999999999 95.028059999999996 8839.000000000000000 a
41.308318000000000 95.126463000000001 -777.000000000000000 a
36.747138000000000 95.188794999999999 8812.000000000000000 a
37.311650000000000 95.825407999999996 10076.000000000000000 a
37.275728999999998 95.750573000000003 10095.000000000000000 a
36.987904000000000 95.400672999999998 8793.000000000000000 a
36.424376000000002 94.921080000000003 9076.000000000000000 a
36.385243000000003 94.895444999999995 9304.000000000000000 a
36.378520999999999 94.921681000000007 9278.000000000000000 a
37.064385999999999 95.438897999999995 8471.000000000000000 a
37.260404000000001 95.585980000000006 9744.000000000000000 a
36.645583999999999 95.058702999999994 8767.000000000000000 a
37.084567000000000 95.454384000000005 8756.000000000000000 a
41.038929000000003 95.668609000000004 5506.000000000000000 a
37.058804000000002 95.435579000000004 8677.000000000000000 a
37.327736000000002 96.028707999999995 10856.000000000000000 a
36.606563999999999 95.026268000000002 8852.000000000000000 a
36.397843000000002 94.935254000000000 9298.000000000000000 a
36.388252999999999 94.890412999999995 9380.000000000000000 a
36.523432999999997 94.968414999999993 9150.000000000000000 a
37.059161000000003 98.881043000000005 11348.000000000000000 a
36.997508000000003 98.126686000000007 9692.000000000000000 a
37.209654999999998 99.143080999999995 11019.000000000000000 a
36.530535000000000 100.700316000000001 10433.000000000000000 a
37.374772999999998 97.371350000000007 9846.000000000000000 a
36.950843999999996 98.466100999999995 9790.000000000000000 a
37.236350999999999 99.055176000000003 11316.000000000000000 a
39.976495000000000 97.544059000000004 5507.000000000000000 a
37.376618000000001 97.370379999999997 10144.000000000000000 a
37.000877000000003 98.652258000000003 10239.000000000000000 a
37.007348000000000 98.559078999999997 10230.000000000000000 a
36.864339999999999 100.873562000000007 10498.000000000000000 a
37.238895999999997 96.277919999999995 10661.000000000000000 a
36.861387999999998 100.923778999999996 10397.000000000000000 a
37.192649000000003 96.709057999999999 9852.000000000000000 a
37.314441000000002 97.383959000000004 9662.000000000000000 a
37.005217999999999 98.840177999999995 10807.000000000000000 a
36.997233000000001 98.673826000000005 10479.000000000000000 a
36.543635000000002 100.619923000000000 10481.000000000000000 a
39.354830000000000 99.050747000000001 5145.000000000000000 a
36.406286000000001 101.006837000000004 10657.000000000000000 a
37.365760999999999 97.376267999999996 9708.000000000000000 a
36.982008999999998 98.272222999999997 9741.000000000000000 a
37.198937999999998 96.824833999999996 9364.000000000000000 a
36.891750000000002 100.884749999999997 10419.947507000000769 a
36.997217999999997 98.673809000000006 10531.000000000000000 a
36.947451000000001 100.663145999999998 10692.000000000000000 a
36.871419000000003 101.012643999999995 9908.000000000000000 a
37.037633000000000 99.739367000000001 10544.619423000000097 a
37.145969999999998 99.577304999999996 10515.000000000000000 a
37.294133000000002 97.306360999999995 9416.000000000000000 a
36.975541000000000 98.304376000000005 9731.000000000000000 a
37.229911000000001 96.875871000000004 9170.000000000000000 a
36.996302999999997 98.071656000000004 9675.000000000000000 a
37.157305000000001 96.534425999999996 10274.000000000000000 a
37.197366000000002 99.776798999999997 10381.000000000000000 a
36.669083000000001 101.430300000000003 8051.181101999999555 a
36.955517000000000 98.421758999999994 9641.000000000000000 a
37.051603000000000 97.818106000000000 9524.000000000000000 a
36.970041000000002 98.323926000000000 9760.000000000000000 a
36.858789000000002 100.907954000000004 10249.000000000000000 a
37.021352999999998 100.603060999999997 10663.000000000000000 a
36.784208999999997 101.112119000000007 9416.000000000000000 a
36.634307999999997 101.593788000000004 7580.000000000000000 a
36.569882999999997 101.868167000000000 7165.354330999999547 a
36.632182000000000 101.765370000000004 7489.000000000000000 a
36.517837999999998 102.061295999999999 6952.000000000000000 a
36.632277000000002 101.755168999999995 7483.000000000000000 a
36.622343000000001 101.787205999999998 7264.000000000000000 a
36.633049000000000 101.761764999999997 7328.000000000000000 a
36.617516999999999 101.800466999999998 7309.711285999999745 a
36.444710000000001 102.565882999999999 6316.000000000000000 a
36.526755000000001 102.037593999999999 7126.000000000000000 a
36.566141999999999 101.897797999999995 7032.000000000000000 a
36.549867999999996 101.959934000000004 7087.000000000000000 a
36.622858000000001 101.806871000000001 7143.000000000000000 a
36.632205999999996 101.761104000000003 7375.000000000000000 a
36.623457000000002 101.806869000000006 7185.000000000000000 a
36.622928999999999 101.806428999999994 7244.000000000000000 a
36.612983999999997 101.815602999999996 7293.000000000000000 a
36.630360000000003 101.759771999999998 7397.000000000000000 a
36.526770999999997 102.037541000000004 7123.000000000000000 a
36.526651000000001 102.037789000000004 7126.000000000000000 a
36.649352999999998 101.657134999999997 7443.000000000000000 a
36.631110999999997 101.759744999999995 7398.000000000000000 a
36.818472999999997 103.206577999999993 7317.000000000000000 a
36.603534000000003 101.813239999999993 7280.000000000000000 a
38.476188999999998 101.882964000000001 6589.000000000000000 a
36.634442999999997 101.579882999999995 7772.000000000000000 a
36.523161000000002 102.043925000000002 7051.000000000000000 a
36.617694999999998 101.814998000000003 7260.000000000000000 a
36.624091999999997 101.792775000000006 7198.000000000000000 a
36.623046000000002 101.806892000000005 7156.000000000000000 a
36.630930999999997 101.758720999999994 7690.000000000000000 a
36.661794000000000 101.484290999999999 7725.000000000000000 a
36.627341000000001 101.748232000000002 7374.000000000000000 a
36.657595999999998 101.544945999999996 7549.000000000000000 a
38.555162000000003 101.705720999999997 7076.000000000000000 a
36.660212000000001 101.499128999999996 7725.000000000000000 a
36.565370000000001 101.902240000000006 7056.000000000000000 a
36.576113999999997 101.871909000000002 7264.000000000000000 a
36.526269999999997 102.047700000000006 6933.000000000000000 a
36.623218999999999 101.806863000000007 6990.000000000000000 a
36.523375999999999 102.043182999999999 7064.000000000000000 a
36.630217000000002 101.760007000000002 7654.000000000000000 a
36.526288999999998 102.037757999999997 7119.000000000000000 a
37.445526999999998 110.907196999999996 438.000000000000000 a
37.009371999999999 111.856129999999993 2490.199999999999818 a
37.349021999999998 110.736818999999997 2278.000000000000000 a
36.982501999999997 111.818347000000003 2411.400000000000091 a
37.500368999999999 111.251330999999993 3482.000000000000000 a
37.021656999999998 111.931467999999995 2549.199999999999818 a
36.894098000000000 111.952996999999996 4498.000000000000000 a
37.415602000000000 110.773657000000000 1979.000000000000000 a
37.437061999999997 110.900191000000007 2473.000000000000000 a
37.150509999999997 112.155275000000003 2608.300000000000182 a
37.416522999999998 110.771828999999997 2487.000000000000000 a
37.267256000000003 111.591904999999997 4212.000000000000000 a
37.441181000000000 110.905609999999996 205.000000000000000 a
37.007579999999997 111.844390000000004 2477.000000000000000 a
36.950817000000001 111.801095000000004 2467.199999999999818 a
37.437339000000001 110.899958999999996 2495.000000000000000 a
37.414285999999997 110.778225000000006 2448.000000000000000 a
37.416446000000001 110.772047999999998 2531.000000000000000 a
37.017108000000000 111.836802000000006 2404.900000000000091 a
36.988225000000000 111.822649999999996 2381.900000000000091 a
36.990205000000003 111.825441999999995 2395.000000000000000 a
37.439252000000003 110.898270999999994 2502.000000000000000 a
37.419024999999998 110.773847000000004 1529.000000000000000 a
36.992277999999999 111.829539999999994 2414.699999999999818 a
37.008536999999997 111.901242999999994 2482.000000000000000 a
37.436905000000003 110.898381000000001 2684.000000000000000 a
37.416457999999999 110.772216000000000 2433.000000000000000 a
37.418478000000000 110.773567999999997 1830.000000000000000 a
37.479128000000003 111.022570999999999 2989.000000000000000 a
37.409996000000000 110.843530999999999 2561.000000000000000 a
37.416432999999998 110.772008999999997 2558.000000000000000 a
37.434731999999997 110.894943999999995 2300.000000000000000 a
37.415413000000001 110.858307999999994 2574.000000000000000 a
37.348914999999998 110.736901000000003 2259.000000000000000 a
36.883482000000001 111.946207000000001 4728.000000000000000 a
37.482208999999997 111.281138999999996 3597.000000000000000 a
37.349148000000000 110.735325000000003 2245.000000000000000 a
37.120221999999998 112.013769999999994 2356.000000000000000 a
36.896157000000002 111.955228000000005 4185.000000000000000 a
37.422829000000000 111.486456000000004 4462.000000000000000 a
37.317191000000001 111.803066000000001 2538.000000000000000 a
37.011225000000003 111.909961999999993 2532.800000000000182 a
36.987282999999998 111.821512999999996 2454.099999999999909 a
39.938056000000003 116.419362000000007 0.000000000000000 a
39.960571999999999 116.411880999999994 56.000000000000000 a
39.974673000000003 116.315697000000000 0.000000000000000 a
40.030870000000000 116.434067999999996 111.500000000000000 a
39.992440000000002 116.326882999999995 155.000000000000000 a
39.968485000000001 116.313564999999997 195.000000000000000 a
39.953674999999997 116.493274000000000 142.000000000000000 a
39.911811999999998 116.280097999999995 128.000000000000000 a
39.986426000000002 116.417972000000006 0.000000000000000 a
39.928092999999997 116.349744999999999 0.000000000000000 a
39.991121000000000 116.328175999999999 191.000000000000000 a
39.998601000000001 116.309237999999993 98.000000000000000 a
39.969687999999998 116.301299999999998 0.000000000000000 a
39.932372000000001 116.435406000000000 98.000000000000000 a
40.030020000000000 116.360006999999996 53.000000000000000 a
39.966510999999997 116.365404999999996 134.000000000000000 a
40.342767000000002 116.825519999999997 242.800000000000011 a
39.974905000000000 116.333726999999996 0.000000000000000 a
39.966456000000001 116.333331999999999 96.000000000000000 a
39.935488999999997 116.366669000000002 135.000000000000000 a
39.855708000000000 116.388544999999993 147.599999999999994 a
39.989691999999998 116.309794999999994 116.000000000000000 a
39.967770000000002 116.101590999999999 408.000000000000000 a
39.971809999999998 116.418569000000005 137.000000000000000 a
39.910685999999998 116.304435999999995 0.000000000000000 a
39.877589000000000 116.285205000000005 137.000000000000000 a
39.983929000000003 116.327341000000004 303.000000000000000 a
39.899301999999999 116.393147999999997 120.000000000000000 a
40.013724000000003 116.306537000000006 164.000000000000000 a
39.977021000000001 116.453664000000003 78.071883000000000 a
40.005246999999997 116.316498999999993 16.000000000000000 a
39.999977000000001 116.325057999999999 255.000000000000000 a
39.983277000000001 116.291126000000006 0.000000000000000 a
40.007776000000000 116.319381000000007 108.000000000000000 a
40.160615000000000 116.299036999999998 111.500000000000000 a
39.338332999999999 117.074217000000004 186.000000000000000 a
39.991055000000003 116.310982999999993 0.000000000000000 a
39.985799999999998 116.387568000000002 0.000000000000000 a
39.992046999999999 116.321832000000001 -392.000000000000000 a
40.024205000000002 116.344842000000000 157.500000000000000 a
39.898949999999999 116.382316000000003 179.000000000000000 a
36.384841000000002 114.357105000000004 312.000000000000000 a
40.000256000000000 116.368435000000005 245.000000000000000 a
39.699840000000002 119.314232000000004 68.900000000000006 a
39.722239999999999 118.854805999999996 122.000000000000000 a
39.508481000000003 118.668856000000005 22.000000000000000 a
39.812021999999999 119.483780999999993 17.000000000000000 a
41.014158000000002 117.811796999999999 1521.000000000000000 a
38.962552000000002 121.555644999999998 150.900000000000006 a
40.979436999999997 117.945532000000000 1092.500000000000000 a
39.826492000000002 119.499606999999997 18.000000000000000 a
38.917524000000000 121.628302000000005 211.000000000000000 a
41.107464000000000 121.155314000000004 493.000000000000000 a
39.461984999999999 118.649175999999997 -4.000000000000000 a
39.810118000000003 118.096418999999997 114.000000000000000 a
39.819851999999997 119.498662999999993 79.000000000000000 a
38.878042999999998 121.561267000000001 46.000000000000000 a
41.356456999999999 117.748481999999996 1918.000000000000000 a
39.706195000000001 119.175464000000005 92.000000000000000 a
39.819688999999997 119.481386999999998 56.000000000000000 a
38.882981999999998 121.581712999999993 62.299999999999997 a
39.494836999999997 118.675195000000002 41.000000000000000 a
39.850192000000000 119.415075999999999 81.000000000000000 a
39.913882999999998 119.617994999999993 738.200000000000045 a
41.042695999999999 117.814650000000000 1562.000000000000000 a
39.068539999999999 117.688227999999995 2.000000000000000 a
39.509773000000003 118.664519999999996 239.000000000000000 a
40.965097000000000 117.944028000000003 1056.400000000000091 a
38.924114000000003 121.535376999999997 126.000000000000000 a
41.198177999999999 117.921059000000000 1604.000000000000000 a
39.842697999999999 118.389266000000006 140.000000000000000 a
39.914627000000003 118.838408000000001 137.800000000000011 a
39.855336999999999 117.843587999999997 75.500000000000000 a
39.819975999999997 119.481992000000005 154.000000000000000 a
38.908741999999997 121.582706999999999 172.000000000000000 a
40.988489000000001 117.934994000000003 1077.000000000000000 a
40.988689000000001 117.936148000000003 1108.000000000000000 a
41.008589999999998 117.955830000000006 1174.500000000000000 a
39.854055000000002 117.851106000000001 54.000000000000000 a
40.882218999999999 117.795023000000000 1152.000000000000000 a
41.008057000000001 117.929227999999995 0.000000000000000 a
40.967655999999998 117.930104999999998 1049.000000000000000 a
36.793954999999997 118.031653000000006 109.000000000000000 a
39.821930000000002 119.527502999999996 0.000000000000000 a
38.925091999999999 121.530976999999993 142.000000000000000 a
39.035750999999998 117.594645999999997 -144.000000000000000 a
41.120390000000000 126.180425000000000 627.000000000000000 a
37.574263999999999 126.984668999999997 279.000000000000000 a
37.453862000000001 126.459772000000001 39.399999999999999 a
41.119567000000004 126.181141999999994 832.000000000000000 a
37.562325000000001 126.981465999999998 296.000000000000000 a
37.582802000000001 126.992157000000006 256.000000000000000 a
37.562387999999999 126.981919000000005 360.000000000000000 a
37.449573999999998 126.452145999999999 182.000000000000000 a
37.563699000000000 126.984396000000004 428.000000000000000 a
37.568922999999998 126.984837999999996 295.000000000000000 a
37.579956000000003 126.992071999999993 205.000000000000000 a
41.293115000000000 126.322415000000007 1361.000000000000000 a
41.120175000000003 126.180802999999997 652.000000000000000 a
41.134169000000000 126.198428000000007 652.000000000000000 a
37.580858999999997 126.993108000000007 285.000000000000000 a
37.562435999999998 126.981999000000002 358.000000000000000 a
37.569817999999998 126.672973999999996 121.000000000000000 a
41.133859000000001 126.199073999999996 664.000000000000000 a
37.452945999999997 126.451910999999996 139.000000000000000 a
37.575736999999997 126.977795999999998 153.000000000000000 a
37.521439999999998 126.939981000000003 149.000000000000000 a
37.578983999999998 126.976768000000007 175.000000000000000 a
41.140042000000001 126.226580999999996 677.000000000000000 a
41.134180000000001 126.198440000000005 652.000000000000000 a
41.207568999999999 126.226851999999994 1021.000000000000000 a
37.450417000000002 126.451949999999997 182.000000000000000 a
37.457962999999999 126.455008000000007 -27.000000000000000 a
41.122024000000003 126.183921999999995 723.000000000000000 a
37.551664000000002 126.988061999999999 992.000000000000000 a
41.135494000000001 126.205625999999995 648.000000000000000 a
37.527867999999998 126.991825000000006 226.000000000000000 a
37.543647000000000 126.578770000000006 223.000000000000000 a
37.540460000000003 126.969639999999998 97.000000000000000 a
37.565654000000002 126.982078000000001 191.000000000000000 a
37.479965999999997 126.485923999999997 145.000000000000000 a
37.555835999999999 126.984672000000003 484.000000000000000 a
37.576670999999997 126.985615999999993 285.000000000000000 a
37.575755000000001 126.983282000000003 248.000000000000000 a
37.561132000000001 126.984909999999999 384.000000000000000 a
37.496870999999999 126.497183000000007 97.000000000000000 a
37.573518999999997 126.977283000000000 142.000000000000000 a
37.565677999999998 126.981412000000006 270.000000000000000 a
37.066504999999999 130.058292999999992 32985.599999999998545 a
36.838655000000003 130.514669999999995 33031.500000000000000 a
37.634372999999997 128.311405000000008 30751.299999999999272 a
37.132717999999997 129.924453000000000 32975.699999999997090 a
37.643917999999999 128.373310000000004 31108.900000000001455 a
36.744768000000001 130.701024999999987 33054.500000000000000 a
36.893497000000004 130.405317999999994 33015.099999999998545 a
36.825254999999999 130.541336999999999 33034.800000000002910 a
36.677512999999998 130.833857999999992 33070.900000000001455 a
37.644255000000001 128.875257000000005 32903.500000000000000 a
37.631663000000003 128.902083000000005 32903.500000000000000 a
37.618907999999998 128.928836999999987 32910.099999999998545 a
37.606014999999999 128.955518000000012 32926.500000000000000 a
37.593032000000001 128.982210000000009 32942.900000000001455 a
37.579970000000003 129.008960000000002 32949.500000000000000 a
36.986792000000001 130.218603000000002 32988.800000000002910 a
36.798439999999999 130.594631999999990 33044.599999999998545 a
37.540387000000003 129.089431999999988 32919.900000000001455 a
37.527233000000003 129.116366999999997 32923.199999999997090 a
37.039940000000001 130.111739999999998 32985.599999999998545 a
36.880133000000001 130.431980000000010 33021.699999999997090 a
37.487678000000002 129.197315000000003 32913.400000000001455 a
37.474502999999999 129.224349999999987 32913.400000000001455 a
37.461333000000003 129.251402000000013 32910.099999999998545 a
37.448197999999998 129.278462999999988 32913.400000000001455 a
37.435070000000003 129.305517000000009 32919.900000000001455 a
37.421965000000000 129.332572999999996 32926.500000000000000 a
36.771605000000001 130.647844999999990 33047.900000000001455 a
37.395792000000000 129.386692000000011 32933.099999999998545 a
37.382705000000001 129.413706999999988 32946.199999999997090 a
37.369607999999999 129.440703000000013 32949.500000000000000 a
37.356501999999999 129.467682999999994 32949.500000000000000 a
37.000079999999997 130.191885000000013 32988.800000000002910 a
37.330285000000003 129.521600000000007 32946.199999999997090 a
37.317169999999997 129.548528000000005 32949.500000000000000 a
37.304042000000003 129.575430000000011 32949.500000000000000 a
37.290897000000001 129.602300000000014 32952.800000000002910 a
37.277769999999997 129.629173000000009 32959.300000000002910 a
37.264640000000000 129.656057000000004 32962.599999999998545 a
40.180585000000001 133.598211999999990 0.000000000000000 a
37.238354999999999 129.709833000000003 32965.900000000001455 a
37.145944999999998 129.897664999999989 32972.400000000001455 a
41.979683000000001 84.628051999999997 -777.000000000000000 a
41.527676999999997 82.073117999999994 -777.000000000000000 a
41.992688000000001 84.674359999999993 -777.000000000000000 a
41.714509999999997 83.074033000000000 -777.000000000000000 a
41.881875000000001 84.155754999999999 -777.000000000000000 a
41.761172999999999 83.308477999999994 -777.000000000000000 a
41.813502999999997 83.764903000000004 -777.000000000000000 a
41.981687999999998 84.635182000000000 -777.000000000000000 a
41.706510000000002 82.994231999999997 -777.000000000000000 a
41.715673000000002 83.078329999999994 -777.000000000000000 a
41.778438000000001 83.422467999999995 -777.000000000000000 a
41.995337999999997 85.247146999999998 -777.000000000000000 a
41.693762999999997 83.016793000000007 -777.000000000000000 a
41.713602000000002 83.071997999999994 -777.000000000000000 a
41.839585000000000 84.027912000000001 -777.000000000000000 a
42.018315000000001 85.010112000000007 -777.000000000000000 a
42.002462999999999 84.887056999999999 -777.000000000000000 a
41.967692000000000 84.580672000000007 -777.000000000000000 a
41.997660000000003 85.141559999999998 -777.000000000000000 a
41.793844999999997 83.512157000000002 -777.000000000000000 a
41.845472999999998 84.086392000000004 -777.000000000000000 a
41.997692000000001 85.225854999999996 -777.000000000000000 a
41.787427000000001 83.470803000000004 -777.000000000000000 a
41.883986999999998 84.159357999999997 -777.000000000000000 a
41.843243000000001 84.070297999999994 -777.000000000000000 a
41.941923000000003 84.271502999999996 -777.000000000000000 a
41.739452000000000 83.168329999999997 -777.000000000000000 a
41.770522999999997 83.376963000000003 -777.000000000000000 a
41.776825000000002 83.416910000000001 -777.000000000000000 a
41.869112999999999 84.134062999999998 -777.000000000000000 a
41.996285000000000 85.152429999999995 -777.000000000000000 a
42.009394999999998 85.108508000000000 -777.000000000000000 a
42.007790000000000 84.831266999999997 -777.000000000000000 a
42.027098000000002 85.078249999999997 -777.000000000000000 a
42.024417999999997 85.083155000000005 -777.000000000000000 a
41.943542000000001 84.278201999999993 -777.000000000000000 a
41.973692999999997 84.468064999999996 -777.000000000000000 a
41.972954999999999 84.482687999999996 -777.000000000000000 a
41.715988000000003 83.080218000000002 -777.000000000000000 a
41.982408000000000 84.413437000000002 -777.000000000000000 a
41.983367999999999 85.338357000000002 -777.000000000000000 a
41.712522999999997 83.069457999999997 -777.000000000000000 a
41.972087000000002 84.493262999999999 -777.000000000000000 a
41.826867000000000 86.327252000000001 -777.000000000000000 a
43.008743000000003 89.022098000000000 -777.000000000000000 a
42.921016999999999 86.732241999999999 -777.000000000000000 a
42.926152000000002 86.767077000000000 -777.000000000000000 a
42.308222999999998 86.363093000000006 -777.000000000000000 a
42.387957999999998 86.252736999999996 -777.000000000000000 a
41.849812000000000 86.343248000000003 -777.000000000000000 a
43.130834999999998 88.750181999999995 -777.000000000000000 a
43.131937000000001 88.886302999999998 -777.000000000000000 a
43.119525000000003 88.797274999999999 -777.000000000000000 a
43.056807999999997 88.289254999999997 -777.000000000000000 a
42.820498000000001 87.093348000000006 -777.000000000000000 a
43.151837000000000 88.872045000000000 -777.000000000000000 a
42.424173000000003 86.226057999999995 -777.000000000000000 a
42.045684999999999 86.515687999999997 -777.000000000000000 a
42.477195000000002 86.237993000000003 -777.000000000000000 a
42.810287000000002 87.823795000000004 -777.000000000000000 a
43.131990000000002 88.873396999999997 -777.000000000000000 a
42.320185000000002 86.384289999999993 3608.900000000000091 a
42.413885000000001 86.221271999999999 -777.000000000000000 a
42.852564999999998 87.482839999999996 -777.000000000000000 a
42.999912000000002 89.107853000000006 -777.000000000000000 a
43.011054999999999 88.963781999999995 -777.000000000000000 a
42.996926999999999 86.105447999999996 10078.700000000000728 a
42.752862999999998 86.311295000000001 -777.000000000000000 a
41.870652000000000 86.355452999999997 -777.000000000000000 a
43.152462000000000 88.876121999999995 -777.000000000000000 a
42.836382000000000 87.697215000000000 -777.000000000000000 a
42.922482000000002 86.693915000000004 -777.000000000000000 a
43.119436999999998 88.797652999999997 -777.000000000000000 a
43.134137000000003 88.735495000000000 -777.000000000000000 a
43.122839999999997 88.777130000000000 -777.000000000000000 a
42.839855000000000 87.634497999999994 -777.000000000000000 a
42.792237000000000 87.844059999999999 -777.000000000000000 a
43.109437000000000 85.760405000000006 10167.299999999999272 a
42.880602000000003 87.987606999999997 -777.000000000000000 a
43.096145000000000 90.479635000000002 2350.000000000000000 a
42.828802000000003 87.006704999999997 -777.000000000000000 a
42.811740000000000 87.160404999999997 -777.000000000000000 a
43.127527000000001 88.767754999999994 -777.000000000000000 a
42.378042000000001 86.278914999999998 -777.000000000000000 a
42.870327000000003 87.972864999999999 -777.000000000000000 a
42.310071999999998 86.373222999999996 -777.000000000000000 a
41.827427000000000 94.348658000000000 3973.000000000000000 a
41.910558999999999 94.269122999999993 3473.000000000000000 a
43.109113000000001 92.360478000000001 2425.000000000000000 a
41.404342999999997 94.956950000000006 -777.000000000000000 a
42.699249000000002 93.638756000000001 2097.000000000000000 a
42.854584000000003 93.494060000000005 2306.000000000000000 a
43.171678999999997 91.145951999999994 2392.000000000000000 a
42.795200000000001 93.558818000000002 2214.000000000000000 a
41.873454000000002 94.311936000000003 3730.000000000000000 a
41.740478000000003 94.385644999999997 4218.000000000000000 a
43.158957999999998 91.949905999999999 2250.000000000000000 a
41.424545000000002 94.925837000000001 5212.000000000000000 a
42.076707999999996 94.152747000000005 -777.000000000000000 a
43.173065999999999 90.736266000000001 2211.000000000000000 a
42.345053999999998 93.942156999999995 1898.000000000000000 a
43.044150000000002 92.900886999999997 -777.000000000000000 a
43.172406000000002 91.181335000000004 2290.000000000000000 a
43.111248000000003 92.330538000000004 2409.000000000000000 a
43.069723000000003 92.573166000000001 2520.000000000000000 a
41.886746000000002 94.290221000000003 3603.000000000000000 a
43.142724999999999 91.551304000000002 2243.000000000000000 a
43.171500999999999 91.849193000000000 2222.000000000000000 a
41.895266999999997 94.275711999999999 3529.000000000000000 a
42.851405000000000 93.499921999999998 -777.000000000000000 a
43.152901999999997 92.120744000000002 2293.000000000000000 a
43.194020999999999 91.703355999999999 2182.000000000000000 a
42.261986000000000 94.043994999999995 2178.000000000000000 a
42.848283000000002 93.506067000000002 -777.000000000000000 a
41.850738999999997 94.329817000000006 3860.000000000000000 a
41.854447999999998 94.326916999999995 3850.000000000000000 a
42.278368999999998 94.023971000000003 2082.000000000000000 a
43.159225999999997 91.953665999999998 2256.000000000000000 a
41.884148000000003 94.296599999999998 -777.000000000000000 a
43.153436999999997 92.137439999999998 -777.000000000000000 a
43.156568999999998 90.965262999999993 2319.000000000000000 a
41.949790000000000 94.249236999999994 -777.000000000000000 a
43.165982999999997 91.893583000000007 -777.000000000000000 a
41.492216999999997 94.827807000000007 -777.000000000000000 a
41.685087000000003 94.427511999999993 4486.000000000000000 a
42.928693000000003 93.320571999999999 2538.000000000000000 a
43.163446000000000 91.633874000000006 2205.000000000000000 a
41.896721999999997 94.274302000000006 -777.000000000000000 a
43.052706999999998 92.716149999999999 2492.000000000000000 a
42.877231999999999 112.156009999999995 0.000000000000000 a
42.891770000000001 112.137872000000002 0.000000000000000 a
42.906799999999997 112.119417999999996 0.000000000000000 a
42.922333000000002 112.100551999999993 0.000000000000000 a
42.938152000000002 112.081547000000000 0.000000000000000 a
42.953992000000000 112.062488000000002 0.000000000000000 a
42.969822000000001 112.043332000000007 0.000000000000000 a
42.985418000000003 112.024446999999995 0.000000000000000 a
43.000982000000000 112.005286999999996 0.000000000000000 a
43.016800000000003 111.986001999999999 0.000000000000000 a
43.032693000000002 111.966468000000006 0.000000000000000 a
43.049062999999997 111.946541999999994 0.000000000000000 a
43.065767999999998 111.926310000000001 0.000000000000000 a
43.082602999999999 111.906137000000001 0.000000000000000 a
43.099482000000002 111.886003000000002 0.000000000000000 a
43.116250000000001 111.865808000000001 0.000000000000000 a
43.132818000000000 111.845636999999996 0.000000000000000 a
43.149408000000001 111.825389999999999 0.000000000000000 a
43.166072000000000 111.805148000000003 0.000000000000000 a
43.295752999999998 111.650187000000003 0.000000000000000 a
43.313989999999997 111.628692000000001 0.000000000000000 a
43.332349999999998 111.607114999999993 0.000000000000000 a
43.351140000000001 111.585002000000003 0.000000000000000 a
43.369835000000002 111.562792000000002 0.000000000000000 a
43.388652999999998 111.540468000000004 0.000000000000000 a
43.407719999999998 111.518056999999999 0.000000000000000 a
43.427128000000003 111.495203000000004 0.000000000000000 a
42.200020000000002 116.537351999999998 4156.800000000000182 a
43.729340000000001 116.617265000000003 0.000000000000000 a
42.329399000000002 117.437971000000005 5549.000000000000000 a
42.540697999999999 117.154871999999997 0.000000000000000 a
43.235298000000000 116.712762999999995 0.000000000000000 a
42.528418000000002 117.229842000000005 5038.000000000000000 a
42.465907999999999 117.242887999999994 4896.000000000000000 a
42.382237000000003 117.374088000000000 5671.000000000000000 a
42.664838000000003 117.241204999999994 4963.899999999999636 a
42.390013000000003 117.356212999999997 5403.500000000000000 a
43.528810000000000 117.222582000000003 0.000000000000000 a
42.473593000000001 117.269317000000001 0.000000000000000 a
42.199590000000001 116.522298000000006 4094.500000000000000 a
43.235633000000000 116.712877000000006 0.000000000000000 a
42.283425000000001 117.515422000000001 4366.000000000000000 a
42.411672000000003 115.789389999999997 0.000000000000000 a
42.525734999999997 117.229361999999995 5026.199999999999818 a
42.530320000000003 117.193072000000001 5023.000000000000000 a
43.832372999999997 116.142309999999995 0.000000000000000 a
42.631566999999997 117.241927000000004 4996.699999999999818 a
44.546559999999999 115.842870000000005 0.000000000000000 a
42.122633000000000 117.046836999999996 4452.100000000000364 a
42.334820000000001 117.470641999999998 0.000000000000000 a
42.459217000000002 115.823364999999995 0.000000000000000 a
42.595117999999999 117.083128000000002 5016.399999999999636 a
42.521537000000002 117.230649999999997 0.000000000000000 a
42.199159999999999 116.506820000000005 4074.800000000000182 a
42.154387000000000 116.844835000000003 4235.600000000000364 a
42.405903000000002 117.249669999999995 0.000000000000000 a
42.536135000000002 117.136527999999998 5351.000000000000000 a
42.486077999999999 117.255263999999997 4967.000000000000000 a
42.464052000000002 117.214774000000006 4867.000000000000000 a
42.334124000000003 117.464010000000002 5755.000000000000000 a
43.579827000000002 116.671584999999993 0.000000000000000 a
43.245322000000002 117.416458000000006 0.000000000000000 a
42.370359999999998 117.378102999999996 5817.000000000000000 a
42.326276000000000 117.459401000000000 5725.000000000000000 a
43.528346999999997 117.223163000000000 0.000000000000000 a
42.587511999999997 117.169281999999995 4921.300000000000182 a
42.579825000000000 117.136522999999997 4937.699999999999818 a
42.419958000000001 117.266645999999994 5001.000000000000000 a
43.242336999999999 117.460134999999994 0.000000000000000 a
43.413715000000003 116.633142000000007 0.000000000000000 a
41.443314999999998 117.715247000000005 0.000000000000000 a
41.799601000000003 117.822309000000004 2488.000000000000000 a
41.522689000000000 117.743848999999997 2017.000000000000000 a
41.785545999999997 117.885767000000001 2845.000000000000000 a
41.932681000000002 117.761965000000004 2755.000000000000000 a
41.870356000000001 117.801078000000004 2646.000000000000000 a
41.946734999999997 117.758527999999998 0.000000000000000 a
41.943803000000003 117.759141999999997 0.000000000000000 a
41.934837000000002 117.760779999999997 2754.000000000000000 a
41.948480000000004 117.758413000000004 0.000000000000000 a
41.985418000000003 117.686885000000004 2901.000000000000000 a
41.833714999999998 117.818571000000006 2553.000000000000000 a
42.121771000000003 117.595652999999999 3365.000000000000000 a
41.757536999999999 117.830761999999993 0.000000000000000 a
41.981541999999997 117.696106000000000 2894.000000000000000 a
41.513952000000003 117.746245999999999 2008.000000000000000 a
41.482081999999998 117.751593000000000 0.000000000000000 a
43.956961999999997 117.528388000000007 0.000000000000000 a
41.936509000000001 117.751761999999999 2794.000000000000000 a
41.938872000000003 117.755283000000006 0.000000000000000 a
41.892508999999997 117.788768000000005 2700.000000000000000 a
41.955252999999999 117.750303000000002 2836.000000000000000 a
41.440685000000002 122.415954999999997 0.000000000000000 a
41.570360999999998 117.741107999999997 2096.000000000000000 a
42.142040000000001 117.569936999999996 0.000000000000000 a
41.946970000000000 117.758557999999994 0.000000000000000 a
42.722076999999999 117.569388000000004 0.000000000000000 a
41.640459000000000 117.782212000000001 2277.000000000000000 a
41.841174000000002 117.813413999999995 2628.000000000000000 a
41.651387999999997 117.807722999999996 0.000000000000000 a
41.949629000000002 117.758262000000002 2772.000000000000000 a
41.871850999999999 117.800210000000007 2650.000000000000000 a
43.719002000000003 122.136227000000005 35479.000000000000000 a
41.551710000000000 122.751437999999993 0.000000000000000 a
41.981130999999998 117.697740999999994 2883.000000000000000 a
41.672308999999998 117.818496999999994 2334.000000000000000 a
41.798485999999997 117.838426999999996 2561.000000000000000 a
41.780006999999998 117.829372000000006 2509.800000000000182 a
42.156216000000001 117.559522999999999 3565.000000000000000 a
42.075532000000003 117.661884000000001 3077.000000000000000 a
42.946604999999998 117.587706999999995 0.000000000000000 a
41.950082000000002 117.758317000000005 0.000000000000000 a
41.998002999999997 117.650912000000005 3021.699999999999818 a
45.146045000000001 124.801340999999994 498.000000000000000 a
43.874315000000003 125.318376999999998 657.000000000000000 a
41.709947000000000 125.925700000000006 1240.200000000000045 a
43.840325000000000 125.236486999999997 0.000000000000000 a
42.062142999999999 123.507080000000002 114.799999999999997 a
42.091942000000003 128.067123000000009 5164.000000000000000 a
43.793661999999998 125.437348999999998 820.000000000000000 a
43.891308000000002 125.298198999999997 770.000000000000000 a
43.513506999999997 124.819783000000001 0.000000000000000 a
42.044725000000000 128.058417999999989 5419.899999999999636 a
43.887723999999999 125.309861999999995 948.000000000000000 a
42.776021999999998 124.110001999999994 0.000000000000000 a
43.085788000000001 124.394296999999995 652.899999999999977 a
43.496617999999998 124.784049999999993 0.000000000000000 a
42.087485000000001 128.074131999999992 5305.100000000000364 a
41.993637999999997 128.022476000000012 7722.000000000000000 a
41.725057999999997 127.048017000000002 1243.400000000000091 a
43.891956000000000 125.297365999999997 867.000000000000000 a
43.082988000000000 124.333652999999998 0.000000000000000 a
43.925758999999999 125.567684000000000 750.000000000000000 a
41.993817999999997 128.022574999999989 7745.000000000000000 a
41.799087999999998 123.447806999999997 551.200000000000045 a
43.847307000000001 125.289634000000007 866.000000000000000 a
43.849552000000003 125.255690000000001 0.000000000000000 a
41.565818000000000 126.258064000000005 1819.000000000000000 a
43.960745000000003 126.455411999999995 574.100000000000023 a
44.423828999999998 125.117953000000000 704.000000000000000 a
41.984797999999998 123.507648000000003 223.099999999999994 a
42.158568000000002 125.907248999999993 1294.000000000000000 a
41.450315000000003 125.963054000000000 1480.000000000000000 a
43.886814999999999 125.311722000000003 1020.000000000000000 a
43.889541000000001 125.303021000000001 827.000000000000000 a
42.293872999999998 128.134250000000009 3018.400000000000091 a
43.908655000000003 125.505605000000003 771.000000000000000 a
43.036237000000000 124.281352999999996 0.000000000000000 a
41.752912000000002 125.975457000000006 1456.000000000000000 a
43.825671999999997 125.276667000000003 0.000000000000000 a
43.842219999999998 125.239521999999994 0.000000000000000 a
43.988616000000000 125.248444000000006 709.000000000000000 a
42.319344999999998 123.489924999999999 278.899999999999977 a
41.565418000000001 127.944907000000001 2752.599999999999909 a
41.817267000000001 123.565434999999994 193.599999999999994 a
44.667897000000004 129.028349999999989 1196.000000000000000 a
42.709550000000000 128.262143000000009 1853.700000000000045 a
44.575051999999999 129.110039999999998 1179.000000000000000 a
44.784697000000001 129.059617000000003 1266.000000000000000 a
44.555407000000002 129.394865000000010 1127.000000000000000 a
42.497027000000003 128.255818000000005 2221.099999999999909 a
43.327221999999999 128.497833000000014 1742.099999999999909 a
43.021526999999999 128.732968000000000 1446.900000000000091 a
44.587209999999999 129.599774999999994 840.000000000000000 a
44.541437999999999 129.237060000000014 1156.000000000000000 a
43.387225000000001 128.273656999999986 1643.700000000000045 a
44.587052999999997 129.599130000000002 842.000000000000000 a
44.564985000000000 129.378334999999993 1125.000000000000000 a
44.572071999999999 129.299560000000014 1143.000000000000000 a
44.551192999999998 129.186431999999996 1171.000000000000000 a
42.492762999999997 128.247880000000009 2316.300000000000182 a
44.747152000000000 129.056076999999988 1211.000000000000000 a
42.978475000000003 128.691599999999994 1961.900000000000091 a
44.853658000000003 128.955622000000005 1770.000000000000000 a
44.741165000000002 129.052136999999988 1209.000000000000000 a
44.854675000000000 128.955218000000002 1770.000000000000000 a
43.063105000000000 128.818952999999993 1309.099999999999909 a
43.105417000000003 128.913722000000007 1138.500000000000000 a
44.572279999999999 129.307627999999994 1143.000000000000000 a
42.951982000000001 128.666382999999996 2135.800000000000182 a
43.374073000000003 128.322890000000001 1715.900000000000091 a
44.555042000000000 129.401749999999993 1129.000000000000000 a
44.858440000000002 128.956596999999988 1775.000000000000000 a
42.745322999999999 128.249494999999996 1955.400000000000091 a
44.789568000000003 129.065609999999992 1298.000000000000000 a
44.553821999999997 129.537916999999993 860.000000000000000 a
43.126995000000001 128.940222000000006 1197.500000000000000 a
44.764240000000001 129.059043000000003 1222.000000000000000 a
43.139772000000001 128.957195000000013 1240.200000000000045 a
44.852767000000000 128.977830000000012 1765.000000000000000 a
44.536250000000003 129.240227000000004 1066.000000000000000 a
44.851497000000002 128.990755000000007 1727.000000000000000 a
44.555124999999997 129.540796999999998 860.000000000000000 a
44.554295000000003 129.160805000000011 1173.000000000000000 a
44.562060000000002 129.503546999999998 1106.000000000000000 a
44.566504999999999 129.130615000000006 1179.000000000000000 a
44.805750000000003 129.043861999999990 1499.000000000000000 a
49.591014999999999 117.444800000000001 2060.400000000000091 a
49.626685000000002 117.349303000000006 2234.300000000000182 a
49.609237999999998 117.391203000000004 2096.500000000000000 a
49.582855000000002 117.440365000000000 2126.000000000000000 a
49.629067999999997 117.347920000000002 2240.800000000000182 a
49.627606999999998 117.350026999999997 2211.300000000000182 a
49.621279999999999 117.358581999999998 2188.300000000000182 a
49.582996999999999 117.443714999999997 2122.699999999999818 a
49.581037999999999 117.490122000000000 2099.699999999999818 a
49.626365000000000 117.347724999999997 2227.699999999999818 a
49.590000000000003 117.441837000000007 2194.900000000000091 a
49.604281999999998 117.404978000000000 2106.300000000000182 a
49.628092000000002 117.349390000000000 2257.199999999999818 a
49.587251999999999 117.440167000000002 2109.599999999999909 a
49.625596999999999 117.349909999999994 2178.500000000000000 a
49.627347000000000 117.349992999999998 2211.300000000000182 a
49.590826999999997 117.445661999999999 2089.900000000000091 a
49.625692000000001 117.349029999999999 2214.599999999999909 a
49.581747999999997 117.488821999999999 2070.199999999999818 a
49.583109999999998 117.442864999999998 2129.300000000000182 a
49.610607000000002 117.392120000000006 2126.000000000000000 a
49.591619999999999 117.442267000000001 2168.599999999999909 a
49.626832999999998 117.349947000000000 2201.400000000000091 a
49.578597000000002 117.501272000000000 2093.199999999999818 a
49.625647000000001 117.349423000000002 2214.599999999999909 a
49.583058000000001 117.443442000000005 2126.000000000000000 a
49.589250000000000 117.441303000000005 2191.599999999999909 a
49.583128000000002 117.439868000000004 2129.300000000000182 a
49.628101999999998 117.348641999999998 2217.800000000000182 a
49.589402000000000 117.441379999999995 2194.900000000000091 a
49.591895000000001 117.442087999999998 2171.900000000000091 a
49.591011999999999 117.444762999999995 2060.400000000000091 a
49.583983000000003 117.477618000000007 2106.300000000000182 a
49.627662000000001 117.349361999999999 2276.900000000000091 a
49.628098000000001 117.349187999999998 2211.300000000000182 a
49.591728000000003 117.442387999999994 2165.400000000000091 a
49.578468000000001 117.503032000000005 2070.199999999999818 a
49.596806999999998 117.425635000000000 2034.099999999999909 a
49.591107000000001 117.444491999999997 2116.099999999999909 a
49.576186999999997 117.513762999999997 2139.099999999999909 a
49.591324999999998 117.445273000000000 2175.199999999999818 a
49.585895000000001 117.440083000000001 2165.400000000000091 a
49.583105000000003 117.480611999999994 2103.000000000000000 a
50.684542000000000 119.486107000000004 2034.099999999999909 a
49.250117000000003 118.099637999999999 1824.099999999999909 a
50.172372000000003 119.945302999999996 1863.500000000000000 a
50.976815000000002 119.658344999999997 1696.200000000000045 a
49.324100000000001 117.655777999999998 1781.500000000000000 a
50.898352000000003 119.533455000000004 1696.200000000000045 a
49.525798000000002 117.616446999999994 1981.599999999999909 a
49.320582000000002 117.654619999999994 1748.700000000000045 a
51.332163000000001 120.524320000000003 2559.099999999999909 a
49.562735000000004 117.536306999999994 2116.099999999999909 a
46.770699999999998 121.787233000000001 3238.188975999999911 a
50.785682999999999 119.522765000000007 1689.599999999999909 a
49.288957000000003 118.031694999999999 1814.299999999999955 a
50.187061999999997 119.993492000000003 1830.700000000000045 a
51.410048000000003 119.975027999999995 1525.599999999999909 a
50.213327000000000 119.551623000000006 1725.700000000000045 a
49.466810000000002 118.167767999999995 1873.400000000000091 a
49.408434999999997 117.666155000000003 1948.799999999999955 a
51.331007999999997 120.665805000000006 2122.699999999999818 a
49.272598000000002 119.203067000000004 2053.800000000000182 a
50.043526999999997 120.152057999999997 2204.699999999999818 a
51.333280000000002 120.585234999999997 2122.699999999999818 a
51.075220000000002 119.750311999999994 1647.000000000000000 a
51.092272999999999 120.048919999999995 2440.900000000000091 a
49.321987000000000 117.658406999999997 1752.000000000000000 a
51.107334999999999 119.756227999999993 1584.599999999999909 a
49.269024999999999 119.200995000000006 2024.299999999999955 a
51.236536999999998 120.004797999999994 1883.200000000000045 a
47.004362999999998 120.784154999999998 34019.000000000000000 a
49.273372999999999 119.203658000000004 2037.400000000000091 a
49.916697999999997 120.038186999999994 2263.800000000000182 a
47.626432999999999 122.328950000000006 88.582677000000004 a
47.586767000000002 122.179333000000000 95.144356999999999 a
49.454782999999999 117.707612999999995 1817.599999999999909 a
49.164853000000001 119.018977000000007 2014.400000000000091 a
50.209167999999998 120.068016999999998 1830.700000000000045 a
46.777200000000001 121.761882999999997 4468.503937000000406 a
50.057043000000000 120.166353000000001 2099.699999999999818 a
49.218958000000001 119.714714999999998 2034.099999999999909 a
49.323248000000000 117.656390000000002 1748.700000000000045 a
49.649172000000000 119.770054999999999 2208.000000000000000 a
51.343299999999999 119.903227000000001 1542.000000000000000 a
49.906216999999998 120.029456999999994 2280.199999999999818 a
46.621898999999999 124.916436000000004 270.000000000000000 a
46.595472999999998 125.028418000000002 577.000000000000000 a
46.621060999999997 124.916366999999994 516.000000000000000 a
46.595700000000001 125.029713000000001 523.000000000000000 a
46.621077000000000 124.916561000000002 528.000000000000000 a
46.621116999999998 124.916967999999997 493.000000000000000 a
46.595379999999999 125.028530000000003 587.000000000000000 a
46.621118000000003 124.916365999999996 303.000000000000000 a
46.621177000000003 124.916672000000005 448.000000000000000 a
46.623508000000001 124.921436000000000 497.000000000000000 a
46.621212000000000 124.916653999999994 590.000000000000000 a
46.620955000000002 124.916462999999993 537.000000000000000 a
46.631543000000001 124.906469999999999 614.000000000000000 a
46.621200000000002 124.916677000000007 539.000000000000000 a
46.595626000000003 125.028713999999994 570.000000000000000 a
46.621833000000002 124.915880999999999 438.000000000000000 a
46.621093000000002 124.916748999999996 489.000000000000000 a
46.596187000000000 125.028304000000006 668.000000000000000 a
46.621129000000003 124.916677000000007 490.000000000000000 a
46.595387000000002 125.028757999999996 558.000000000000000 a
46.637104000000001 124.900653000000005 532.000000000000000 a
46.621256000000002 124.916597999999993 496.000000000000000 a
46.645659999999999 124.893337000000002 498.000000000000000 a
46.621313999999998 124.916702999999998 481.000000000000000 a
46.595289999999999 125.028779999999998 656.000000000000000 a
46.621068000000001 124.918192000000005 529.000000000000000 a
46.637379000000003 124.901291999999998 437.000000000000000 a
46.621201999999997 124.916625999999994 491.000000000000000 a
46.621338000000002 124.916244000000006 532.000000000000000 a
46.621675000000003 124.916076000000004 532.000000000000000 a
46.637438000000003 124.901529999999994 496.000000000000000 a
46.603129000000003 125.012663000000003 480.000000000000000 a
46.595047999999998 125.028210000000001 603.000000000000000 a
46.603341000000000 125.008032999999998 718.000000000000000 a
46.595309000000000 125.028569000000005 589.000000000000000 a
46.621119999999998 124.916647999999995 525.000000000000000 a
46.621322999999997 124.917264000000003 506.000000000000000 a
46.637605999999998 124.901550000000000 570.000000000000000 a
46.621127999999999 124.916545999999997 513.000000000000000 a
46.622936000000003 124.918242000000006 512.000000000000000 a
46.621248000000001 124.916578999999999 522.000000000000000 a
46.621098000000003 124.916747999999998 463.000000000000000 a


==> figs/syn_km.csv <==
x,y,label
-0.842582,-0.892899,a
1.19524,0.275043,a
-5.84923,-2.16079,a
-1.53861,-1.51675,a
-2.49039,-1.34447,a
5.16485,1.9454,a
0.62889,0.415204,a
0.183039,-0.181412,a
2.00861,0.723861,a
-0.281901,-0.722405,a


==> figs/syn_mcs.csv <==
x,y,label
11.0709,2.09514,a
9.31631,2.19233,a
4.96867,2.24193,a
7.32741,2.12978,a
-8.58205,-2.75731,a
-3.62408,-1.75384,a
-6.13383,-2.18343,a
-1.4608,-0.37403,a
2.8313,2.27455,a
0.611408,1.07579,a


==> figs/syn_pp.csv <==
x,y,label
-1.31191,-1.53893,a
1.24856,0.89826,a
-1.85617,-0.937244,a
-1.44972,-1.20205,a
-1.47829,-0.895897,a
1.71128,0.479608,a
0.441624,-0.096153,a
0.418564,0.453366,a
1.38671,0.74006,a
0.045574,0.03724,a
1.21256,1.00267,a
0.384444,0.837277,a
5.16485,1.9454,a
0.452007,0.891445,a
-0.355865,0.236523,a
1.20211,0.625973,a
-0.690514,-0.832824,a
0.688486,0.327396,a
-1.30695,-1.66608,a
0.46301,-0.321004,a
1.34728,0.260597,a
3.67116,2.00965,a
1.80114,1.15904,a
-4.42882,-1.83094,a
-2.54412,-1.62529,a
3.25887,1.81472,a
-0.444936,-0.637628,a
-0.014309,-0.024803,a
-3.616,-2.22991,a
-1.08775,0.21273,a
0.754483,0.208873,a
-0.700012,-0.490864,a
4.46792,1.78032,a
1.34994,0.373944,a
-0.183874,-0.604419,a
-0.896336,-1.1062,a
-1.33575,-1.17119,a
-1.78934,-1.48335,a
0.948031,0.805851,a
1.45249,0.961517,a
0.606226,-0.486397,a
-0.966859,-0.637337,a
-1.2208,0.164241,a
0.471812,0.196286,a
-1.57854,-1.08199,a
-1.39675,-0.815963,a
0.980899,0.970217,a
-2.61345,-1.61664,a
-0.847098,-1.01304,a
-1.95393,-1.15442,a
-1.65603,-0.621446,a
0.505076,0.734343,a
0.459613,0.035016,a
0.02816,-0.594181,a
0.882956,0.095961,a
-1.93041,-1.48704,a
-0.908252,-0.358097,a
-1.39008,-0.633747,a
-0.884145,-0.460148,a
0.478941,0.503572,a
1.12946,1.23208,a
-1.96857,-1.30521,a
1.34489,1.23914,a
0.501321,0.192808,a
-0.409032,-0.482719,a
-0.175297,-0.783268,a
-0.73174,-0.142493,a
-1.54083,-0.658758,a
0.027567,-0.162664,a
-0.650785,-0.369681,a
0.196902,0.308421,a
3.29254,2.20764,a
-1.3101,-0.986536,a
-2.04937,-1.86759,a
0.396585,1.19262,a
-0.023591,0.258025,a
3.03191,2.15358,a
-1.05705,-0.856541,a
-0.444888,0.122135,a
0.916351,0.23105,a
2.29503,0.683059,a
-0.438446,-0.654787,a
-1.46118,-0.246685,a
1.81568,1.49433,a
-1.07737,-0.168597,a
0.131162,-0.31629,a
-1.26883,-0.993992,a
1.9549,0.820075,a
0.721652,-0.129068,a
-0.836428,-0.662565,a
-1.60171,-0.206199,a
0.010858,-0.373399,a
1.03254,-0.009281,a
2.20868,1.39783,a
-2.36698,-0.472331,a
0.629875,1.42213,a
1.44889,1.05975,a
3.88916,1.52592,a
-0.425538,-0.133362,a
-3.35865,-1.87883,a
1.38703,0.114398,a
-1.66485,-1.1419,a
1.39252,0.64684,a
-0.589466,-1.31671,a
0.323577,0.273309,a
-1.13965,0.102033,a
1.14683,0.41861,a
0.195559,-0.250272,a
-2.88324,-1.24543,a
0.878062,-0.044226,a
-0.028425,-0.419836,a
-6.15031,-2.3173,a
0.589234,0.69045,a
0.590472,0.083837,a
-0.166592,-0.005269,a
2.429,1.11675,a
1.27298,0.081725,a
1.50087,2.1375,a
-1.27983,-0.713012,a
1.60416,1.07644,a
0.266173,-0.417579,a
0.688653,0.168045,a
0.120835,0.536643,a
-0.116609,-0.200849,a
0.240869,0.552028,a
0.774204,0.534501,a
-0.472463,0.60578,a
1.15728,0.854052,a
-1.11562,-1.00883,a
0.251203,-0.289417,a
0.358306,0.585871,a
-4.90963,-1.86679,a
5.26809,2.01946,a
0.726289,0.088714,a
-1.22886,-0.458715,a
0.083533,-0.559288,a
-0.949646,-0.878721,a
-0.096946,-0.360926,a
1.04926,0.723888,a
-0.346546,-0.062215,a
0.685621,-0.284184,a
-1.75789,-1.18913,a
0.804501,0.442681,a
6.56252,1.91558,a
-0.116053,-0.519541,a
3.18531,1.98361,a
0.509729,0.864768,a
0.607794,0.883851,a
-3.7984,-1.80829,a
0.949453,0.517703,a
-0.609602,0.308032,a
-1.57713,-1.0662,a
-1.48786,-0.307121,a
-1.66278,-1.64705,a
0.534847,0.302376,a
-1.91917,-1.59728,a
0.393134,0.222923,a
-0.031801,0.576085,a
-0.21746,-0.30407,a
1.56408,0.346079,a
-1.62316,-0.380239,a
0.764651,0.750788,a
0.853242,1.40419,a
-0.123056,0.492833,a
1.68436,0.848084,a
-0.350989,0.624607,a
0.220791,0.561467,a
2.24849,1.43506,a
-0.238076,-0.365065,a
-1.06452,-0.406698,a
2.49498,1.44446,a
2.0178,1.77684,a
-0.639641,-0.048357,a
-2.06513,-0.729036,a
-0.274324,0.223938,a
-0.639476,-0.172385,a
-0.265045,-0.114228,a
-0.250928,-0.147197,a
0.735797,0.435535,a
-0.481764,-0.367142,a
1.42845,0.375854,a
-2.72978,-2.29637,a
-1.33249,-0.417169,a
0.4861,0.55593,a
0.655446,0.276751,a
0.03822,-0.358184,a
0.147698,0.338146,a
-1.42705,-0.953333,a
-1.94302,-1.07799,a
0.023008,-0.095498,a
-0.461662,-0.792111,a
-0.256976,-0.016523,a
-0.020383,0.076784,a
-0.039734,0.543707,a
-0.240916,0.335365,a
2.0934,2.1468,a
-1.87061,-0.539138,a
0.138248,-0.413735,a
-2.32468,-1.57903,a
-0.265299,-0.679502,a
-1.14535,-0.732484,a
-0.102683,-0.071894,a
1.95241,0.971619,a
-0.551411,0.014701,a
0.852506,0.889342,a
0.421639,0.389256,a
-1.05525,-0.191559,a
-1.07895,-0.444179,a
1.93793,1.53229,a
-0.227362,-0.502647,a
1.87798,1.2924,a
0.104876,0.171874,a
-0.465414,-0.240854,a
-1.33635,-0.594712,a
1.74053,1.3228,a
0.0304,0.16351,a
0.512021,0.000353,a
-0.195907,0.189163,a
1.87805,1.31262,a
0.064353,-0.102798,a
-3.84731,-1.77929,a
2.32493,1.56929,a
0.615345,0.626899,a
5.08984,1.72253,a
0.820532,0.181374,a
-0.124092,0.004324,a
-0.608998,-0.483151,a
1.16726,0.484413,a
0.169966,0.404066,a
0.584737,0.448301,a
-0.79164,-0.511251,a
0.396533,0.295628,a
1.12396,2.00297,a
0.478716,0.584106,a
0.397563,-0.603463,a
1.74043,1.03566,a
-0.479162,-0.43113,a
-0.165595,0.105818,a
-0.075707,-0.765019,a
0.147995,-0.035804,a
0.679452,0.449819,a
-0.456378,-0.595727,a
0.178033,-0.58839,a
-1.91978,-0.919062,a
-0.518888,-0.627697,a
4.37002,2.04226,a
0.492734,0.703938,a
-0.620249,-0.884794,a
-1.85434,-0.923322,a
0.06684,-0.148102,a
0.182622,-0.522196,a
1.80092,1.37376,a
-0.271936,-0.976495,a
-0.686061,-0.354016,a
1.91742,0.635558,a
-1.35185,-0.630827,a
5.01679,2.01128,a
0.906369,0.800733,a
-0.566878,-1.05836,a
-0.472209,-0.222646,a
-4.68837,-2.01065,a
0.448701,0.441555,a
1.92333,1.24064,a
1.96446,1.15537,a
-1.53861,-1.51675,a
-4.9942,-2.01972,a
0.205092,0.191818,a
1.1131,0.989861,a
2.59376,2.07583,a
0.210208,0.185717,a
1.37973,0.93641,a
-4.28729,-1.49677,a
-0.027583,0.148347,a
-0.070092,0.362078,a
0.803026,0.827976,a
-2.13423,-0.623478,a
11.0709,2.09514,a
-0.0176,-0.0142,a
-0.164894,0.457879,a
0.077599,0.078325,a
-1.1499,0.543445,a
0.471987,0.29936,a
9.71195,2.10555,a
1.60743,1.0147,a
-1.42891,-1.49247,a
3.93501,1.82854,a
1.66584,0.47519,a
1.03843,0.14933,a
1.24975,0.560081,a
-0.689734,-0.706726,a
-1.54748,-0.823656,a
0.370745,0.064693,a
-2.38073,-1.72097,a
2.45334,1.6667,a
-0.460724,-0.171527,a
0.786716,-0.289693,a
-0.858509,-0.607061,a
0.795711,0.805763,a
0.72995,0.071927,a
2.57902,1.53845,a
-5.71181,-2.1457,a
-0.320605,-0.131166,a
0.924628,0.33389,a
0.271565,0.768557,a
1.25902,0.753279,a
-0.307286,-1.06986,a
0.324924,0.23158,a
0.737461,0.831977,a
0.586924,0.53195,a
0.607129,0.213826,a
-2.12798,-1.68989,a
-1.56402,-0.857015,a
-0.423208,-0.301128,a
4.01224,2.11878,a
2.00273,1.16168,a
-0.043581,0.590977,a
-1.51841,-1.26177,a
1.58501,1.02307,a
1.76807,1.71293,a
0.826061,0.350358,a
-2.48575,-1.40345,a
0.383007,0.460538,a
1.12926,0.485462,a
0.287157,0.065528,a
2.81068,1.63746,a
1.35169,0.985226,a
-0.592756,-0.39459,a
-0.411417,-0.284389,a
-0.089455,-0.268859,a
-1.62402,-0.418592,a
-5.04402,-1.85679,a
0.119612,-0.384589,a
0.10501,0.360828,a
1.08162,0.174271,a
1.02675,0.895107,a
-5.73993,-2.38649,a
-1.04686,-0.675973,a
2.99974,1.14543,a
-0.98285,-0.056263,a
0.686922,-0.463105,a
-0.379859,-0.638611,a
0.254334,0.264638,a
0.364786,-0.145496,a
-4.71213,-1.96291,a
-0.066716,0.221585,a
-1.30485,-1.75006,a
-1.41937,-0.572792,a
-1.34439,-1.22922,a
-0.473128,-0.076337,a
-0.478494,0.123693,a
2.846,1.53609,a
-1.58666,-1.21075,a
-7.49472,-2.63608,a
0.872036,-0.257521,a
0.482768,-0.113046,a
0.763171,0.601612,a
-2.08599,-1.09612,a
-0.038241,0.496274,a
2.29679,1.284,a
-1.74631,-0.589903,a
1.49879,0.717188,a
-0.617367,-0.392971,a
1.89703,0.812899,a
1.51596,1.76872,a
-0.310725,-0.294025,a
-0.749495,-0.479573,a
-0.745511,-0.314494,a
0.492508,-0.192245,a
0.795933,0.370629,a
-0.343437,-0.302044,a
-2.49397,-1.34975,a
-0.978614,-0.469151,a
1.44632,0.026545,a
-0.447958,-0.411548,a
0.531609,0.51041,a
-0.261296,0.171957,a
3.36307,1.85133,a
-1.1594,-0.72316,a
0.344884,0.781624,a
-0.865739,-0.492246,a
0.680931,0.741079,a
-0.017403,0.491552,a
-0.861562,-0.605823,a
3.08232,1.4169,a
-1.16748,1.79439,a
0.482724,1.16182,a
1.1621,0.388327,a
1.19381,0.444548,a
0.353295,0.358449,a
-0.974123,-0.673049,a
-2.32301,-1.85465,a
0.396019,-0.545614,a
-0.781944,-0.947643,a
2.68108,2.47903,a
-1.45822,-1.26568,a
-0.81932,-0.966719,a
-0.83785,-0.278588,a
0.544714,0.726483,a
-1.08231,-0.710549,a
1.5181,0.201045,a
1.95986,1.27301,a
0.584779,0.251754,a
1.9707,0.795589,a
-0.010194,0.202721,a
-0.834673,-0.580167,a
0.852697,0.568871,a
0.628831,0.375752,a
-0.125212,0.121831,a
-2.29183,-1.3496,a
0.665576,0.979249,a
-0.842774,-1.03096,a
-0.028571,-0.002099,a
0.269,0.529899,a
0.923631,0.874561,a
0.58321,0.522666,a
-0.597189,-0.079353,a
1.62626,1.03708,a
2.08745,0.8518,a
0.108979,-0.096598,a
5.03679,2.12338,a
-3.03988,-1.70931,a
1.99354,0.929177,a
-1.71416,-0.979317,a
1.3762,0.014158,a
-1.57794,-0.403992,a
1.8723,1.18948,a
-0.969329,-1.58922,a
1.10648,0.810591,a
-0.212684,0.099884,a
2.05845,2.03006,a
6.85405,1.88699,a
0.64592,0.653953,a
-1.52239,-0.784121,a
-0.496187,-1.10153,a
0.265216,0.300207,a
-2.56294,-0.940519,a
-0.471114,-0.773997,a
-0.014722,0.485979,a
-1.25459,-0.516756,a
1.01154,0.702526,a
2.58684,1.5714,a
-1.78381,-1.75618,a
-0.044323,0.543792,a
-1.66341,-1.19587,a
5.48394,1.99673,a
-5.81988,-1.5496,a
-1.70496,-1.54091,a
1.33194,0.647189,a
0.62889,0.415204,a
-1.72287,-1.26902,a
-0.576929,-0.450375,a
-1.83548,-0.728425,a
-1.24092,-1.72223,a
4.6594,2.11911,a
-0.710547,0.01776,a
2.33803,1.75185,a
0.477092,-0.504557,a
-0.353688,0.361163,a
-1.19361,-0.725205,a
-1.17888,0.293354,a
-1.16646,-0.841246,a
-0.246539,-0.027757,a
0.584893,-0.450706,a
-0.454031,-0.911975,a
-1.15201,-0.391437,a
0.791673,0.077981,a
-1.42195,-0.249936,a
-0.671676,-0.284295,a
-7.9014,-2.40523,a
0.822451,0.845898,a
0.530758,0.695992,a
-0.071368,0.13218,a
-1.92228,-1.76647,a
-1.4223,-0.854014,a
-0.140675,0.420109,a
-1.20777,-1.58337,a
-1.81076,-1.2174,a
-1.28848,-0.936464,a
2.0097,1.59224,a
0.242568,0.242172,a
0.013908,-0.829018,a
-0.318132,0.206353,a
0.288164,0.341513,a
0.771922,0.556489,a
-1.27995,-0.845436,a
-1.86832,-0.782964,a
0.298316,0.325651,a
-1.67223,-0.785444,a
1.04071,1.00051,a
0.100962,-0.033693,a
-1.85352,-1.81394,a
0.730257,0.330051,a
0.406415,0.23484,a
2.65806,1.74649,a
-3.53913,-1.98433,a
-0.425037,0.222565,a
-7.17439,-2.35467,a
0.121901,-0.026133,a
1.46295,0.658006,a
0.311905,-0.00145,a
0.643537,0.295444,a
0.763039,1.81962,a
-2.18595,-1.03706,a
-0.673405,-0.143162,a
-0.427443,0.00696,a
0.306921,0.138591,a
-0.653335,-0.765168,a
-1.74909,-1.1547,a
-1.00433,-0.228961,a
-0.716917,0.384282,a
-2.05797,-0.940964,a
0.147685,0.240977,a
1.4585,-0.076539,a
-0.248472,-0.334936,a
-0.678611,-0.538788,a
0.647223,0.674521,a
-2.39283,-1.19937,a
-3.833,-2.33342,a
9.31631,2.19233,a
0.560597,-0.035639,a
0.348676,0.79343,a
1.96219,1.00964,a
1.53151,0.72424,a
-0.114658,0.237577,a
-1.32171,-0.746654,a
0.090259,0.816618,a
-2.31669,-2.05864,a
-1.2565,-0.012257,a
0.73617,-0.264636,a
2.25297,1.64049,a
-1.72735,-1.48154,a
0.468312,0.004357,a
1.45439,0.647125,a
-0.334268,-0.174201,a
0.844169,0.022459,a
1.39112,0.465709,a
-1.82111,-1.79949,a
-0.447045,0.063223,a
3.79461,2.35465,a
-0.161691,0.327755,a
1.7304,0.555116,a
-1.71667,-0.809218,a
-0.716938,-1.1913,a
-2.98574,-1.9767,a
0.885506,-0.572966,a
-0.675932,-0.523321,a
0.975579,0.445611,a
1.10746,0.624794,a
-1.37454,-0.712726,a
-0.180722,-0.186005,a
-4.00052,-2.08498,a
-0.665123,-1.3359,a
1.02413,0.500773,a
-0.648448,-0.849378,a
-2.4502,-1.59652,a
-3.83086,-1.62571,a
0.426354,0.123451,a
-0.27146,-0.916892,a
-1.61274,-1.75342,a
1.29836,1.12198,a
-0.279804,-0.277269,a
-1.24518,-1.51377,a
-2.26573,-1.37606,a
-1.38642,-1.05156,a
-0.266001,0.086961,a
-3.01392,-1.13492,a
-0.637661,-0.659824,a
1.03887,0.538971,a
0.731924,0.430988,a
-0.06809,-0.381134,a
-1.39743,-0.131216,a
1.66706,0.929231,a
-0.234521,-0.760122,a
-0.5012,-0.181846,a
1.77619,1.82865,a
-1.62298,-0.652789,a
-0.650173,0.271794,a
0.901069,0.442041,a
0.403609,0.397696,a
0.201527,0.031896,a
-1.2346,-1.11074,a
0.613143,-0.081979,a
1.02841,1.48141,a
-1.66049,-0.53477,a
-0.565974,-0.682578,a
1.73297,1.2273,a
-1.02804,-0.671567,a
-0.827806,-0.030589,a
-0.176342,0.623022,a
-0.048754,-0.045864,a
-1.30696,-0.27889,a
1.12614,0.148265,a
0.394493,0.261178,a
0.967922,0.290079,a
2.57778,1.52648,a
-0.138773,0.211941,a
1.50554,0.870486,a
0.916086,-0.12825,a
0.365326,-0.328948,a
2.12057,1.43072,a
-1.48288,-1.33436,a
0.811834,-0.115523,a
-7.75685,-2.70538,a
-0.50942,-0.03027,a
0.687093,0.325771,a
1.32842,0.579556,a
-2.22771,-1.40579,a
3.72273,2.94735,a
0.086282,0.402633,a
-1.02323,-0.418658,a
2.69058,1.62325,a
1.02752,0.873197,a
-0.042451,-0.206465,a
0.775039,1.12142,a
-0.883573,-0.19852,a
0.437167,-0.439963,a
0.050451,-0.148953,a
-1.32707,-0.118541,a
-1.90038,-0.98382,a
-0.704529,-0.384075,a
-0.758176,-0.546723,a
-1.13314,-1.23557,a
0.209153,0.12437,a
2.43024,0.892882,a
-0.389763,-0.589721,a
0.783778,0.570419,a
0.962061,0.712696,a
-0.812046,-0.454901,a
0.816816,1.26377,a
-0.759421,-0.480443,a
6.75296,1.8522,a
-1.69566,-0.695186,a
0.183039,-0.181412,a
-5.79244,-1.84204,a
-0.351725,-0.111049,a
-1.29743,-0.916247,a
-1.10864,-1.13799,a
-1.0286,-1.24067,a
0.493969,-0.115534,a
4.96867,2.24193,a
0.713583,0.022301,a
-0.921405,0.141119,a
-5.91688,-2.19074,a
0.950111,0.678228,a
-1.24216,-0.535533,a
7.32741,2.12978,a
-1.64525,-1.41284,a
0.463322,0.058853,a
1.50838,0.844767,a
-1.07109,-0.078725,a
1.63044,0.449212,a
1.27737,0.09139,a
1.2118,0.995612,a
-1.41187,-1.24012,a
-0.745624,-0.544124,a
-0.936748,-0.537923,a
1.21614,0.468372,a
0.660724,0.673434,a
-0.805559,-1.1901,a
-0.796071,-0.677553,a
0.703405,0.00314,a
-1.35453,-0.924992,a
-2.12733,-1.66049,a
-8.58205,-2.75731,a
-0.841098,-0.35918,a
-2.23781,-1.55733,a
-0.261807,-0.625445,a
-1.60251,-1.52107,a
-1.38686,-1.21346,a
0.652668,0.806154,a
1.38425,0.92065,a
-0.820654,0.099549,a
0.389797,0.203076,a
2.00861,0.723861,a
1.4756,0.960289,a
1.24065,0.478769,a
-1.9117,-1.75083,a
1.38212,1.04691,a
-0.739752,-0.432407,a
-1.33146,-0.487393,a
-5.23775,-1.83564,a
0.947394,0.17533,a
1.60863,0.796481,a
0.416127,0.718223,a
-2.04667,-0.889401,a
0.937392,0.792448,a
-0.842582,-0.892899,a
-0.474985,-0.35658,a
0.154107,-0.288976,a
-4.73119,-1.79571,a
1.66174,0.909793,a
-0.731715,-0.208748,a
3.04017,1.19517,a
0.246752,0.53848,a
-0.795687,-0.436709,a
0.92289,0.180108,a
-0.178135,0.314868,a
-6.33081,-2.40762,a
-1.77237,-0.449273,a
-0.737867,0.055623,a
1.03842,0.913249,a
0.435403,0.110986,a
-1.74044,-1.29339,a
-1.97018,-0.924924,a
-1.14545,-0.687059,a
-0.805764,-1.05246,a
-0.556616,-0.349009,a
-1.39226,-1.35943,a
-0.281901,-0.722405,a
-0.847003,-0.748654,a
0.734356,1.00093,a
-0.845953,-0.499367,a
-2.13459,-0.799705,a
-0.964289,-1.15574,a
1.14492,0.624348,a
-0.595887,-0.772466,a
-0.212212,0.480048,a
-2.00373,-1.7394,a
0.423374,0.361991,a
-6.16382,-2.12677,a
-0.200336,0.593499,a
-2.98874,-1.58577,a
-1.33762,-0.400023,a
0.692937,0.575286,a
0.503877,0.144316,a
2.25096,1.36605,a
-0.706655,-0.40265,a
-1.53235,-0.753962,a
-0.332057,-0.284547,a
6.42979,1.87293,a
1.13296,0.851617,a
-0.350856,-0.340249,a
-1.19514,0.185791,a
-0.691565,-0.359067,a
0.062515,-0.442115,a
-0.754577,-0.734525,a
-1.42933,-0.872145,a
1.00316,-0.041682,a
-0.875283,-1.00186,a
0.495248,0.301218,a
-1.84146,-1.07197,a
-0.821656,-0.453512,a
1.32057,1.20128,a
0.649722,0.609137,a
-0.42516,-0.822453,a
2.07324,1.08105,a
0.367937,0.126611,a
-0.377409,-0.998052,a
-0.57747,0.010319,a
-2.5289,-0.624402,a
0.663311,0.079376,a
1.81442,0.703755,a
-0.500892,-0.399041,a
0.405334,0.587215,a
1.38716,0.868151,a
1.92149,2.07127,a
0.623624,0.066737,a
0.284092,0.640786,a
0.69038,0.281056,a
1.35503,0.760468,a
5.55492,2.2691,a
3.16669,1.96568,a
1.17683,0.08003,a
1.34413,0.453156,a
0.832939,0.452406,a
-0.189384,0.508088,a
-0.299293,0.339109,a
-1.1696,-0.587851,a
-1.52086,-1.3015,a
-1.34498,-0.822406,a
-0.208731,-0.382498,a
1.08793,0.258255,a
-0.377019,-0.236963,a
0.499775,0.651737,a
0.284417,-0.403581,a
-0.919968,-0.295571,a
1.96634,0.607746,a
0.436517,0.445498,a
-1.04204,-0.096431,a
-0.199475,0.010917,a
-3.62408,-1.75384,a
-6.13383,-2.18343,a
-1.73562,-1.12939,a
0.096987,-0.07174,a
0.102169,0.091746,a
-1.15073,-0.760531,a
-1.35403,-0.420956,a
-5.84923,-2.16079,a
1.58592,1.28274,a
0.989768,0.436115,a
0.586667,0.757073,a
2.04919,1.55617,a
-0.29015,0.531327,a
-0.507003,0.012743,a
0.176826,-0.298152,a
-0.222204,-0.514299,a
-0.773422,0.015829,a
2.20622,1.36959,a
0.533133,0.555944,a
-5.96982,-1.81728,a
-0.923747,-0.573559,a
0.402274,-0.141204,a
-0.074408,-0.460668,a
1.03275,1.09037,a
-1.62836,-1.13674,a
-1.29193,-0.32102,a
0.588762,-0.099741,a
-1.03671,-0.579527,a
0.467872,0.408994,a
-0.722188,-0.719967,a
1.22886,1.10325,a
1.29665,0.184053,a
-1.0014,-0.67174,a
2.03842,0.92377,a
-0.0971,0.29546,a
-3.53768,-1.22706,a
0.898988,0.946553,a
1.25912,0.240675,a
3.06702,2.49107,a
0.278502,1.01195,a
1.11795,1.23511,a
10.545,2.13779,a
1.01825,0.319792,a
-3.00858,-2.29972,a
-5.5331,-1.94561,a
1.36468,1.46625,a
1.22167,0.377341,a
-3.12084,-2.49693,a
0.755956,0.144109,a
-0.011814,-0.060219,a
-2.78086,-1.39565,a
0.209863,0.338449,a
0.221593,-0.412298,a
-0.707264,-0.139213,a
1.41904,-0.012846,a
-0.306562,-0.094254,a
-1.86136,-1.13928,a
1.02717,0.153787,a
0.423358,0.382868,a
3.34919,2.13473,a
-0.149108,0.294055,a
-1.25527,-1.62831,a
-5.23533,-2.05941,a
0.948413,0.647262,a
1.15939,0.348848,a
-1.16356,-0.664235,a
-1.72542,-1.06448,a
1.11887,0.428656,a
1.82475,1.45939,a
0.024139,0.192764,a
-1.68054,-1.9304,a
-2.79249,-2.00878,a
1.00876,1.5463,a
0.20198,0.346047,a
0.128227,-0.087984,a
-1.02767,-1.45759,a
1.49954,1.20775,a
-0.148153,-0.421157,a
-2.10192,-1.38664,a
6.83903,1.68857,a
-0.525947,-0.527441,a
0.065372,0.751921,a
-0.208506,0.087137,a
-0.421659,0.192527,a
-1.84238,-1.32945,a
-1.37459,-1.57519,a
3.78558,2.34969,a
0.421396,-0.121912,a
1.12098,0.703815,a
-3.10295,-1.72675,a
0.984043,-0.019157,a
-6.22581,-2.21267,a
-0.331636,-0.0476,a
-0.241108,-0.162623,a
-1.1371,-0.823559,a
1.22896,0.985342,a
3.72006,2.1301,a
0.541999,0.428077,a
1.32481,0.756484,a
9.77644,2.39737,a
-0.152799,-0.069657,a
-1.0391,-0.296454,a
-2.2881,-0.998394,a
-0.909896,0.088074,a
0.569144,0.606556,a
2.22422,0.70039,a
3.74554,2.11534,a
1.60782,-0.286365,a
0.210258,0.760611,a
-2.18505,-0.708001,a
0.846528,0.020858,a
-1.27432,-0.687999,a
0.990409,0.538013,a
0.765666,0.35884,a
0.931759,0.222082,a
1.56254,1.48252,a
-0.88265,0.224671,a
-0.534078,-0.380232,a
-2.49039,-1.34447,a
-0.031149,0.449298,a
-1.82456,-0.347801,a
0.532964,0.007815,a
-2.02094,-0.992637,a
-1.49331,-0.933614,a
-0.459452,-0.620697,a
-0.484444,-0.293056,a
-1.05049,-0.378341,a
0.384602,-0.108674,a
1.36819,1.75443,a
-0.208711,-0.481335,a
-0.454372,0.022209,a
-1.24777,-0.963482,a
-0.66106,-0.684761,a
6.72419,2.2061,a
-0.417768,0.056663,a
0.817198,0.251386,a
0.291159,0.22485,a
-2.74048,-1.88093,a
1.07481,-0.213306,a
-3.03972,-1.81688,a
-0.632893,-0.304182,a
1.81428,1.64673,a
-1.00037,-0.695071,a
-0.41848,-0.107295,a
0.393481,-0.55491,a
-0.022448,0.143536,a
-8.48617,-2.46029,a
-0.132598,0.27875,a
-0.346921,-0.584211,a
1.57954,0.960201,a
0.073988,0.156282,a
0.448296,0.349522,a
-0.927189,-0.201894,a
-0.203672,0.646513,a
-2.14763,-1.50747,a
1.10905,0.466545,a
-2.15652,-0.996605,a
5.7377,1.94674,a
-0.881671,-0.749473,a
-0.738833,-0.113575,a
1.1575,1.45213,a
0.589067,0.608354,a
1.01242,0.964436,a
0.060366,-0.248246,a
-2.96689,-0.863341,a
9.09409,2.02622,a
1.54618,2.10869,a
-0.690693,0.020426,a
-0.653225,-0.703204,a
-1.52767,-1.41106,a
-1.4608,-0.37403,a
-2.5075,-1.4572,a
0.965429,0.523105,a
-0.498102,0.169238,a
-0.967055,-1.09631,a
4.20826,1.8888,a
-2.86675,-1.79226,a
-1.74755,-1.1763,a
0.230228,0.440001,a
0.915237,0.231478,a
0.765466,1.19861,a
-0.704426,0.32706,a
-2.37977,-0.778863,a
1.42008,1.08559,a
1.32141,0.821555,a
1.04847,0.145574,a
-0.286369,-0.080066,a
-1.79372,-0.935048,a
2.57773,1.91862,a
-6.83805,-2.0843,a
1.23713,1.3941,a
2.8313,2.27455,a
-0.295786,0.694297,a
1.02107,0.884261,a
-1.26521,-0.067494,a
3.11961,1.56164,a
-2.42085,-1.36867,a
1.83149,1.19003,a
-0.861272,-1.12484,a
0.499992,0.446238,a
-0.976002,-0.850018,a
1.52002,0.857538,a
0.571705,-0.327714,a
-0.692367,-0.231921,a
0.309236,0.152938,a
-3.08304,-2.26511,a
-2.23801,-1.43882,a
1.93293,1.13214,a
1.28436,0.774425,a
1.50273,1.07365,a
0.286417,-0.52761,a
1.19524,0.275043,a
-1.00095,-0.793917,a
0.849953,-0.016527,a
0.611408,1.07579,a
0.02261,0.433189,a
-0.230917,-0.1826,a
-1.8922,-1.55363,a
-0.510452,-0.590776,a
-1.87906,-1.79523,a


==> figs/syn_rand.csv <==
x,y,label
0.763171,0.601612,a
1.02752,0.873197,a
-1.11562,-1.00883,a
5.03679,2.12338,a
-6.83805,-2.0843,a
1.24065,0.478769,a
0.606226,-0.486397,a
0.628831,0.375752,a
-3.53913,-1.98433,a
0.128227,-0.087984,a


==> figs/syn_stratified.csv <==
x,y,label
-6.838050000000000,-2.084300000000000,a
-6.225810000000000,-2.212670000000000,a
-3.083040000000000,-2.265110000000000,a
-1.879060000000000,-1.795230000000000,a
-0.510452000000000,-0.590776000000000,a
1.502730000000000,1.073650000000000,a
4.208260000000000,1.888800000000000,a
5.737700000000000,1.946740000000000,a
9.094090000000000,2.026220000000000,a
9.776439999999999,2.397370000000000,a


==> figs/synth_density_10.10.csv <==
x y z label
-10.920176000000000 -3.014075000000000 0.148323969742 a
-8.334921000000000 -2.618268000000000 0.752994023881 a
12.784084000000000 2.150801000000000 0.0948683298051 a
10.125439000000000 1.938476000000000 0.460434577329 a
-3.138907000000000 -1.483471000000000 2.89551377134 a
-5.746043000000000 -1.890204000000000 1.59248233899 a
-0.502965000000000 0.170671000000000 7.76756074968 a
2.133273000000000 1.124755000000000 4.91721465873 a
7.442373000000000 2.238017000000000 1.12960169972 a
4.775534000000000 2.138688000000000 1.5748015748 a


==> figs/synth_density_10.20.csv <==
x y z label
-10.920176000000000 -3.014075000000000 0.296647939484 a
-8.334921000000000 -2.618268000000000 1.50598804776 a
12.784084000000000 2.150801000000000 0.18973665961 a
10.125439000000000 1.938476000000000 0.920869154658 a
-3.138907000000000 -1.483471000000000 5.79102754267 a
-5.746043000000000 -1.890204000000000 3.18496467798 a
-0.502965000000000 0.170671000000000 15.5351214994 a
2.133273000000000 1.124755000000000 9.83442931745 a
7.442373000000000 2.238017000000000 2.25920339943 a
4.775534000000000 2.138688000000000 3.1496031496 a


==> figs/synth_density_10.30.csv <==
x y z label
-10.920176000000000 -3.014075000000000 0.444971909226 a
-8.334921000000000 -2.618268000000000 2.25898207164 a
12.784084000000000 2.150801000000000 0.284604989415 a
10.125439000000000 1.938476000000000 1.38130373199 a
-3.138907000000000 -1.483471000000000 8.68654131401 a
-5.746043000000000 -1.890204000000000 4.77744701697 a
-0.502965000000000 0.170671000000000 23.302682249 a
2.133273000000000 1.124755000000000 14.7516439762 a
7.442373000000000 2.238017000000000 3.38880509915 a
4.775534000000000 2.138688000000000 4.72440472441 a


==> figs_cam/fig_gradual_data.txt <==
x	y
1.737	0.738
3.524	0.595
5.250	0.535
7.004	0.496
8.720	0.469
10.478	0.449
12.196	0.433
13.916	0.421
15.616	0.409
17.325	0.399
18.991	0.390
20.636	0.383
22.311	0.376
24.117	0.369
25.810	0.364
27.449	0.358
29.085	0.353
30.724	0.349
32.340	0.344
33.990	0.340
35.630	0.336
37.319	0.333
38.940	0.330
40.486	0.327
42.102	0.324
43.754	0.321
45.420	0.319
47.002	0.316
48.633	0.314
50.480	0.312
52.284	0.310
53.999	0.308
55.763	0.306
57.512	0.304
59.213	0.302
60.980	0.300
62.712	0.299
64.518	0.297
66.338	0.296
68.211	0.294
70.076	0.293
71.903	0.291
73.813	0.290
75.655	0.288
77.626	0.287
79.510	0.286
81.444	0.285
83.368	0.284
85.191	0.283
87.076	0.281
89.054	0.281
90.954	0.280
92.868	0.279
94.785	0.278
96.689	0.277
98.702	0.276
100.678	0.275
102.661	0.274
104.563	0.274
106.519	0.273
108.507	0.272
110.456	0.271
112.426	0.271
114.474	0.270
116.412	0.269
118.480	0.268
120.458	0.267
122.484	0.267
124.585	0.266
126.592	0.265
128.599	0.264
130.632	0.264
132.696	0.263
134.780	0.263
136.786	0.262
138.717	0.262
140.843	0.261
142.987	0.260
145.076	0.260
147.205	0.259
149.310	0.259
151.309	0.259
153.271	0.258
155.322	0.257
157.429	0.257
159.473	0.256
161.436	0.256
163.489	0.256
165.536	0.255
167.634	0.255
169.894	0.254
172.106	0.254
174.361	0.253
176.604	0.253
178.773	0.253
180.810	0.252
182.940	0.252
185.016	0.251
187.106	0.251
188.987	0.250


==> figs_cam/fig_gradual_data2.txt <==
x	y
3.525	0.809
7.685	0.585
12.089	0.481
16.878	0.421
21.944	0.380
27.014	0.351
32.187	0.328
37.235	0.310
42.267	0.296
47.423	0.283
52.513	0.271
57.508	0.263
62.778	0.255
67.885	0.247
72.859	0.241
77.886	0.235
83.028	0.231
88.146	0.226
93.386	0.221
98.632	0.217
103.786	0.212
109.023	0.210
114.217	0.206
119.434	0.204
124.863	0.201
130.306	0.198
135.685	0.195
140.945	0.192
146.451	0.190
151.659	0.188
156.996	0.187
162.310	0.185
167.716	0.183
173.108	0.181
178.570	0.180
183.944	0.178
189.534	0.176

